Quantum phase diagram of high-pressure hydrogen

The interplay between electron correlation and nuclear quantum effects makes our understanding of elemental hydrogen a formidable challenge. Here, we present the phase diagram of hydrogen and deuterium at low temperatures and high-pressure ($P > 300$ GPa by accounting for highly accurate electronic and nuclear enthalpies. We evaluated internal electronic energies by diffusion quantum Monte Carlo, while nuclear quantum motion and anharmonicity have been included by the stochastic self-consistent harmonic approximation. Our results show that the long-sought atomic metallic hydrogen, predicted to host room-temperature superconductivity, forms at $577\pm 10$ GPa ($640\pm 14$ GPa in deuterium). Indeed, anharmonicity pushes the stability of this phase towards pressures much larger than previous theoretical estimates or attained experimental values. Before atomization, molecular hydrogen transforms from a conductive phase III to another metallic structure that is still molecular (phase VI) at $422\pm 40$ GPa ($442\pm30$ GPa in deuterium). We predict clear-cut signatures in optical spectroscopy and DC conductivity that can be used experimentally to distinguish between the two structural transitions. According to our findings, the experimental evidence of metallic hydrogen has so far been limited to molecular phases.

==> D.metaltrans.dat <==
# Struct 1; Struct 2; Transition Pressure [GPa]; Error [GPa]
C2/c-24 (III)        vs Cmca-12 (VI)         |     552.98 +- 23.84 GPa
C2/c-24 (III)        vs Cs-IV (atomic)       |     635.09 +- 8.84 GPa


==> H.metaltrans.dat <==
# Struct 1; Struct 2; Transition Pressure [GPa]; Error [GPa]
C2/c-24 (III)        vs Cmca-12 (VI)         |     508.53 +- 32.75 GPa
C2/c-24 (III)        vs Cs-IV (atomic)       |     579.11 +- 8.82 GPa
C2/c-24 (III)        vs Cmca-4 (metal)       |     647.75 +- 26.74 GPa
Cmca-12 (VI)         vs Cs-IV (atomic)       |     604.05 +- 13.25 GPa
Cs-IV (atomic)       vs Cmca-4 (metal)       |     540.33 +- 13.29 GPa
Cs-IV (atomic)       vs P62/c-24 (VI)        |     520.28 +- 7.12 GPa
Cmca-4 (metal)       vs P62/c-24 (VI)        |     493.42 +- 16.31 GPa


==> MetalPD_QMC_D.dat <==
#  (P, Free energy [meV / H]) C2/c-24 (III)  Cmca-12 (VI)  Cs-IV (atomic)  P62/c-24 (VI)
2.000000000000000000e+02 2.004904905317417558e+02 2.009809810634834832e+02 2.014714715952252391e+02 2.019619621269669665e+02 2.024524526587087223e+02 2.029429431904504497e+02 2.034334337221922056e+02 2.039239242539339330e+02 2.044144147856756888e+02 2.049049053174174162e+02 2.053953958491591720e+02 2.058858863809008994e+02 2.063763769126426553e+02 2.068668674443843827e+02 2.073573579761261385e+02 2.078478485078678659e+02 2.083383390396096218e+02 2.088288295713513492e+02 2.093193201030931050e+02 2.098098106348348324e+02 2.103003011665765882e+02 2.107907916983183156e+02 2.112812822300600715e+02 2.117717727618017989e+02 2.122622632935435547e+02 2.127527538252852821e+02 2.132432443570270379e+02 2.137337348887687654e+02 2.142242254205105212e+02 2.147147159522522486e+02 2.152052064839940044e+02 2.156956970157357318e+02 2.161861875474774877e+02 2.166766780792192151e+02 2.171671686109609709e+02 2.176576591427026983e+02 2.181481496744444541e+02 2.186386402061861816e+02 2.191291307379279374e+02 2.196196212696696648e+02 2.201101118014114206e+02 2.206006023331531480e+02 2.210910928648949039e+02 2.215815833966366313e+02 2.220720739283783871e+02 2.225625644601201145e+02 2.230530549918618703e+02 2.235435455236035978e+02 2.240340360553453536e+02 2.245245265870870810e+02 2.250150171188288368e+02 2.255055076505705642e+02 2.259959981823123201e+02 2.264864887140540475e+02 2.269769792457958033e+02 2.274674697775375307e+02 2.279579603092792865e+02 2.284484508410210140e+02 2.289389413727627698e+02 2.294294319045044972e+02 2.299199224362462530e+02 2.304104129679879804e+02 2.309009034997297363e+02 2.313913940314714637e+02 2.318818845632132195e+02 2.323723750949549469e+02 2.328628656266967027e+02 2.333533561584384302e+02 2.338438466901801860e+02 2.343343372219219134e+02 2.348248277536636692e+02 2.353153182854053966e+02 2.358058088171471525e+02 2.362962993488888799e+02 2.367867898806306357e+02 2.372772804123723631e+02 2.377677709441141189e+02 2.382582614758558464e+02 2.387487520075976022e+02 2.392392425393393296e+02 2.397297330710810854e+02 2.402202236028228128e+02 2.407107141345645687e+02 2.412012046663062961e+02 2.416916951980480519e+02 2.421821857297897793e+02 2.426726762615315351e+02 2.431631667932732626e+02 2.436536573250150184e+02 2.441441478567567458e+02 2.446346383884985016e+02 2.451251289202402290e+02 2.456156194519819849e+02 2.461061099837237123e+02 2.465966005154654681e+02 2.470870910472071955e+02 2.475775815789489513e+02 2.480680721106906788e+02 2.485585626424324346e+02 2.490490531741741620e+02 2.495395437059159178e+02 2.500300342376576452e+02 2.505205247693994011e+02 2.510110153011411285e+02 2.515015058328828843e+02 2.519919963646246117e+02 2.524824868963663675e+02 2.529729774281080950e+02 2.534634679598498508e+02 2.539539584915915782e+02 2.544444490233333340e+02 2.549349395550750614e+02 2.554254300868168173e+02 2.559159206185585447e+02 2.564064111503003005e+02 2.568969016820420279e+02 2.573873922137837553e+02 2.578778827455255396e+02 2.583683732772672670e+02 2.588588638090089944e+02 2.593493543407507218e+02 2.598398448724925061e+02 2.603303354042342335e+02 2.608208259359759609e+02 2.613113164677176883e+02 2.618018069994594725e+02 2.622922975312011999e+02 2.627827880629429274e+02 2.632732785946846548e+02 2.637637691264264390e+02 2.642542596581681664e+02 2.647447501899098938e+02 2.652352407216516212e+02 2.657257312533934055e+02 2.662162217851351329e+02 2.667067123168768603e+02 2.671972028486186446e+02 2.676876933803603720e+02 2.681781839121020994e+02 2.686686744438438268e+02 2.691591649755855542e+02 2.696496555073273385e+02 2.701401460390690659e+02 2.706306365708107933e+02 2.711211271025525775e+02 2.716116176342943049e+02 2.721021081660360323e+02 2.725925986977777598e+02 2.730830892295194872e+02 2.735735797612612714e+02 2.740640702930029988e+02 2.745545608247447262e+02 2.750450513564865105e+02 2.755355418882282379e+02 2.760260324199699653e+02 2.765165229517116927e+02 2.770070134834534201e+02 2.774975040151952044e+02 2.779879945469369318e+02 2.784784850786786592e+02 2.789689756104204434e+02 2.794594661421621709e+02 2.799499566739038983e+02 2.804404472056456257e+02 2.809309377373873531e+02 2.814214282691291373e+02 2.819119188008708647e+02 2.824024093326125922e+02 2.828928998643543764e+02 2.833833903960961038e+02 2.838738809278378312e+02 2.843643714595795586e+02 2.848548619913212860e+02 2.853453525230630703e+02 2.858358430548047977e+02 2.863263335865465251e+02 2.868168241182883094e+02 2.873073146500300368e+02 2.877978051817717642e+02 2.882882957135134916e+02 2.887787862452552190e+02 2.892692767769970033e+02 2.897597673087387307e+02 2.902502578404804581e+02 2.907407483722222423e+02 2.912312389039639697e+02 2.917217294357056971e+02 2.922122199674474246e+02 2.927027104991891520e+02 2.931932010309309362e+02 2.936836915626726636e+02 2.941741820944143910e+02 2.946646726261561753e+02 2.951551631578979027e+02 2.956456536896396301e+02 2.961361442213813575e+02 2.966266347531230849e+02 2.971171252848648692e+02 2.976076158166065966e+02 2.980981063483483240e+02 2.985885968800901082e+02 2.990790874118318357e+02 2.995695779435735631e+02 3.000600684753152905e+02 3.005505590070570179e+02 3.010410495387988021e+02 3.015315400705405295e+02 3.020220306022822570e+02 3.025125211340240412e+02 3.030030116657657686e+02 3.034935021975074960e+02 3.039839927292492234e+02 3.044744832609909508e+02 3.049649737927327351e+02 3.054554643244744625e+02 3.059459548562161899e+02 3.064364453879579742e+02 3.069269359196997016e+02 3.074174264514414290e+02 3.079079169831831564e+02 3.083984075149248838e+02 3.088888980466666681e+02 3.093793885784083955e+02 3.098698791101501229e+02 3.103603696418919071e+02 3.108508601736336345e+02 3.113413507053753619e+02 3.118318412371170893e+02 3.123223317688588168e+02 3.128128223006006010e+02 3.133033128323423284e+02 3.137938033640840558e+02 3.142842938958258401e+02 3.147747844275675675e+02 3.152652749593092949e+02 3.157557654910510223e+02 3.162462560227927497e+02 3.167367465545345340e+02 3.172272370862762614e+02 3.177177276180179888e+02 3.182082181497597730e+02 3.186987086815015005e+02 3.191891992132432279e+02 3.196796897449849553e+02 3.201701802767266827e+02 3.206606708084684669e+02 3.211511613402101943e+02 3.216416518719519217e+02 3.221321424036937060e+02 3.226226329354354334e+02 3.231131234671771608e+02 3.236036139989188882e+02 3.240941045306606156e+02 3.245845950624023999e+02 3.250750855941441273e+02 3.255655761258858547e+02 3.260560666576276390e+02 3.265465571893693664e+02 3.270370477211110938e+02 3.275275382528528212e+02 3.280180287845945486e+02 3.285085193163363328e+02 3.289990098480780603e+02 3.294895003798197877e+02 3.299799909115615719e+02 3.304704814433032993e+02 3.309609719750450267e+02 3.314514625067868110e+02 3.319419530385284816e+02 3.324324435702702658e+02 3.329229341020119932e+02 3.334134246337537206e+02 3.339039151654955049e+02 3.343944056972372323e+02 3.348848962289789597e+02 3.353753867607207440e+02 3.358658772924624145e+02 3.363563678242041988e+02 3.368468583559459262e+02 3.373373488876876536e+02 3.378278394194294378e+02 3.383183299511711652e+02 3.388088204829128927e+02 3.392993110146546769e+02 3.397898015463963475e+02 3.402802920781381317e+02 3.407707826098798591e+02 3.412612731416215865e+02 3.417517636733633708e+02 3.422422542051050982e+02 3.427327447368468256e+02 3.432232352685886099e+02 3.437137258003302804e+02 3.442042163320720647e+02 3.446947068638137921e+02 3.451851973955555195e+02 3.456756879272973038e+02 3.461661784590390312e+02 3.466566689907807586e+02 3.471471595225225428e+02 3.476376500542642134e+02 3.481281405860059976e+02 3.486186311177477251e+02 3.491091216494894525e+02 3.495996121812312367e+02 3.500901027129729641e+02 3.505805932447146915e+02 3.510710837764564758e+02 3.515615743081981464e+02 3.520520648399399306e+02 3.525425553716816580e+02 3.530330459034233854e+02 3.535235364351651697e+02 3.540140269669068971e+02 3.545045174986486245e+02 3.549950080303904087e+02 3.554854985621320793e+02 3.559759890938738636e+02 3.564664796256155910e+02 3.569569701573573184e+02 3.574474606890991026e+02 3.579379512208408300e+02 3.584284417525825575e+02 3.589189322843243417e+02 3.594094228160660123e+02 3.598999133478077965e+02 3.603904038795495239e+02 3.608808944112912513e+02 3.613713849430330356e+02 3.618618754747747630e+02 3.623523660065164904e+02 3.628428565382582747e+02 3.633333470699999452e+02 3.638238376017417295e+02 3.643143281334834569e+02 3.648048186652251843e+02 3.652953091969669686e+02 3.657857997287086960e+02 3.662762902604504234e+02 3.667667807921922076e+02 3.672572713239338782e+02 3.677477618556756624e+02 3.682382523874173899e+02 3.687287429191591173e+02 3.692192334509009015e+02 3.697097239826426289e+02 3.702002145143843563e+02 3.706907050461261406e+02 3.711811955778678112e+02 3.716716861096095954e+02 3.721621766413513228e+02 3.726526671730930502e+02 3.731431577048348345e+02 3.736336482365765619e+02 3.741241387683182893e+02 3.746146293000600735e+02 3.751051198318017441e+02 3.755956103635435284e+02 3.760861008952852558e+02 3.765765914270269832e+02 3.770670819587687674e+02 3.775575724905104948e+02 3.780480630222522223e+02 3.785385535539940065e+02 3.790290440857356771e+02 3.795195346174774613e+02 3.800100251492191887e+02 3.805005156809609161e+02 3.809910062127027004e+02 3.814814967444444278e+02 3.819719872761861552e+02 3.824624778079279395e+02 3.829529683396696100e+02 3.834434588714113943e+02 3.839339494031531217e+02 3.844244399348948491e+02 3.849149304666366334e+02 3.854054209983783608e+02 3.858959115301200882e+02 3.863864020618618724e+02 3.868768925936035430e+02 3.873673831253453272e+02 3.878578736570870547e+02 3.883483641888287821e+02 3.888388547205705663e+02 3.893293452523122937e+02 3.898198357840540211e+02 3.903103263157958054e+02 3.908008168475374760e+02 3.912913073792792602e+02 3.917817979110209876e+02 3.922722884427627150e+02 3.927627789745044993e+02 3.932532695062462267e+02 3.937437600379879541e+02 3.942342505697297383e+02 3.947247411014714089e+02 3.952152316332131932e+02 3.957057221649549206e+02 3.961962126966966480e+02 3.966867032284384322e+02 3.971771937601801596e+02 3.976676842919218871e+02 3.981581748236636713e+02 3.986486653554053419e+02 3.991391558871471261e+02 3.996296464188888535e+02 4.001201369506305809e+02 4.006106274823723652e+02 4.011011180141140926e+02 4.015916085458558200e+02 4.020820990775976043e+02 4.025725896093392748e+02 4.030630801410810591e+02 4.035535706728227865e+02 4.040440612045645139e+02 4.045345517363062982e+02 4.050250422680480256e+02 4.055155327997897530e+02 4.060060233315315372e+02 4.064965138632732078e+02 4.069870043950149920e+02 4.074774949267567195e+02 4.079679854584984469e+02 4.084584759902402311e+02 4.089489665219819585e+02 4.094394570537236859e+02 4.099299475854654702e+02 4.104204381172071407e+02 4.109109286489489250e+02 4.114014191806906524e+02 4.118919097124323798e+02 4.123824002441741641e+02 4.128728907759158915e+02 4.133633813076576189e+02 4.138538718393994031e+02 4.143443623711410737e+02 4.148348529028828580e+02 4.153253434346245854e+02 4.158158339663663128e+02 4.163063244981080970e+02 4.167968150298498244e+02 4.172873055615915519e+02 4.177777960933333361e+02 4.182682866250750067e+02 4.187587771568167909e+02 4.192492676885585183e+02 4.197397582203002457e+02 4.202302487520420300e+02 4.207207392837837574e+02 4.212112298155254848e+02 4.217017203472672691e+02 4.221922108790089396e+02 4.226827014107507239e+02 4.231731919424924513e+02 4.236636824742341787e+02 4.241541730059759630e+02 4.246446635377176904e+02 4.251351540694594178e+02 4.256256446012012020e+02 4.261161351329428726e+02 4.266066256646846568e+02 4.270971161964263842e+02 4.275876067281681117e+02 4.280780972599098959e+02 4.285685877916516233e+02 4.290590783233933507e+02 4.295495688551351350e+02 4.300400593868768055e+02 4.305305499186185898e+02 4.310210404503603172e+02 4.315115309821020446e+02 4.320020215138438289e+02 4.324925120455855563e+02 4.329830025773272837e+02 4.334734931090690679e+02 4.339639836408107385e+02 4.344544741725525228e+02 4.349449647042942502e+02 4.354354552360359776e+02 4.359259457677777618e+02 4.364164362995194892e+02 4.369069268312612166e+02 4.373974173630030009e+02 4.378879078947446715e+02 4.383783984264864557e+02 4.388688889582281831e+02 4.393593794899699105e+02 4.398498700217116948e+02 4.403403605534534222e+02 4.408308510851951496e+02 4.413213416169369339e+02 4.418118321486786044e+02 4.423023226804203887e+02 4.427928132121621161e+02 4.432833037439038435e+02 4.437737942756456277e+02 4.442642848073873552e+02 4.447547753391290826e+02 4.452452658708708668e+02 4.457357564026125374e+02 4.462262469343543216e+02 4.467167374660960490e+02 4.472072279978377765e+02 4.476977185295795607e+02 4.481882090613212881e+02 4.486786995930630155e+02 4.491691901248047998e+02 4.496596806565464703e+02 4.501501711882882546e+02 4.506406617200299820e+02 4.511311522517717094e+02 4.516216427835134937e+02 4.521121333152552211e+02 4.526026238469969485e+02 4.530931143787387327e+02 4.535836049104804601e+02 4.540740954422221876e+02 4.545645859739639718e+02 4.550550765057056424e+02 4.555455670374474266e+02 4.560360575691891540e+02 4.565265481009308814e+02 4.570170386326726657e+02 4.575075291644143931e+02 4.579980196961561205e+02 4.584885102278978479e+02 4.589790007596396322e+02 4.594694912913813596e+02 4.599599818231230870e+02 4.604504723548648144e+02 4.609409628866065987e+02 4.614314534183483261e+02 4.619219439500900535e+02 4.624124344818317809e+02 4.629029250135735651e+02 4.633934155453152925e+02 4.638839060770570200e+02 4.643743966087987474e+02 4.648648871405405316e+02 4.653553776722822590e+02 4.658458682040239864e+02 4.663363587357657138e+02 4.668268492675074981e+02 4.673173397992492255e+02 4.678078303309909529e+02 4.682983208627326803e+02 4.687888113944744646e+02 4.692793019262161920e+02 4.697697924579579194e+02 4.702602829896996468e+02 4.707507735214414311e+02 4.712412640531831585e+02 4.717317545849248859e+02 4.722222451166666133e+02 4.727127356484083975e+02 4.732032261801501249e+02 4.736937167118918524e+02 4.741842072436335798e+02 4.746746977753753640e+02 4.751651883071170914e+02 4.756556788388588188e+02 4.761461693706005462e+02 4.766366599023423305e+02 4.771271504340840579e+02 4.776176409658257853e+02 4.781081314975675127e+02 4.785986220293092970e+02 4.790891125610510244e+02 4.795796030927927518e+02 4.800700936245344792e+02 4.805605841562762635e+02 4.810510746880179909e+02 4.815415652197597183e+02 4.820320557515014457e+02 4.825225462832432299e+02 4.830130368149849573e+02 4.835035273467266848e+02 4.839940178784684122e+02 4.844845084102101964e+02 4.849749989419519238e+02 4.854654894736936512e+02 4.859559800054353786e+02 4.864464705371771629e+02 4.869369610689188903e+02 4.874274516006606177e+02 4.879179421324023451e+02 4.884084326641441294e+02 4.888989231958858568e+02 4.893894137276275842e+02 4.898799042593693116e+02 4.903703947911110959e+02 4.908608853228528233e+02 4.913513758545945507e+02 4.918418663863362781e+02 4.923323569180780623e+02 4.928228474498197897e+02 4.933133379815615172e+02 4.938038285133032446e+02 4.942943190450450288e+02 4.947848095767867562e+02 4.952753001085284836e+02 4.957657906402702110e+02 4.962562811720119953e+02 4.967467717037537227e+02 4.972372622354954501e+02 4.977277527672371775e+02 4.982182432989789618e+02 4.987087338307206892e+02 4.991992243624624166e+02 4.996897148942041440e+02 5.001802054259459283e+02 5.006706959576876557e+02 5.011611864894293831e+02 5.016516770211711105e+02 5.021421675529128947e+02 5.026326580846546221e+02 5.031231486163963496e+02 5.036136391481380770e+02 5.041041296798798612e+02 5.045946202116215886e+02 5.050851107433633160e+02 5.055756012751050434e+02 5.060660918068468277e+02 5.065565823385885551e+02 5.070470728703302825e+02 5.075375634020720099e+02 5.080280539338137942e+02 5.085185444655555216e+02 5.090090349972972490e+02 5.094995255290389764e+02 5.099900160607807607e+02 5.104805065925224881e+02 5.109709971242642155e+02 5.114614876560059429e+02 5.119519781877477271e+02 5.124424687194893977e+02 5.129329592512311820e+02 5.134234497829729662e+02 5.139139403147146368e+02 5.144044308464564210e+02 5.148949213781982053e+02 5.153854119099398758e+02 5.158759024416816601e+02 5.163663929734234443e+02 5.168568835051651149e+02 5.173473740369067855e+02 5.178378645686486834e+02 5.183283551003903540e+02 5.188188456321320245e+02 5.193093361638738088e+02 5.197998266956155931e+02 5.202903172273572636e+02 5.207808077590990479e+02 5.212712982908408321e+02 5.217617888225825027e+02 5.222522793543242869e+02 5.227427698860660712e+02 5.232332604178077418e+02 5.237237509495495260e+02 5.242142414812913103e+02 5.247047320130329808e+02 5.251952225447746514e+02 5.256857130765165493e+02 5.261762036082582199e+02 5.266666941399998905e+02 5.271571846717416747e+02 5.276476752034834590e+02 5.281381657352251295e+02 5.286286562669669138e+02 5.291191467987086980e+02 5.296096373304503686e+02 5.301001278621921529e+02 5.305906183939339371e+02 5.310811089256756077e+02 5.315715994574173919e+02 5.320620899891591762e+02 5.325525805209008468e+02 5.330430710526425173e+02 5.335335615843844153e+02 5.340240521161260858e+02 5.345145426478677564e+02 5.350050331796095406e+02 5.354955237113513249e+02 5.359860142430929955e+02 5.364765047748347797e+02 5.369669953065765640e+02 5.374574858383182345e+02 5.379479763700600188e+02 5.384384669018018030e+02 5.389289574335434736e+02 5.394194479652852579e+02 5.399099384970270421e+02 5.404004290287687127e+02 5.408909195605103832e+02 5.413814100922522812e+02 5.418719006239939517e+02 5.423623911557356223e+02 5.428528816874774066e+02 5.433433722192191908e+02 5.438338627509608614e+02 5.443243532827026456e+02 5.448148438144444299e+02 5.453053343461861004e+02 5.457958248779278847e+02 5.462863154096696690e+02 5.467768059414113395e+02 5.472672964731531238e+02 5.477577870048949080e+02 5.482482775366365786e+02 5.487387680683782492e+02 5.492292586001201471e+02 5.497197491318618177e+02 5.502102396636034882e+02 5.507007301953452725e+02 5.511912207270870567e+02 5.516817112588287273e+02 5.521722017905705115e+02 5.526626923223122958e+02 5.531531828540539664e+02 5.536436733857957506e+02 5.541341639175375349e+02 5.546246544492792054e+02 5.551151449810209897e+02 5.556056355127627739e+02 5.560961260445044445e+02 5.565866165762461151e+02 5.570771071079880130e+02 5.575675976397296836e+02 5.580580881714713541e+02 5.585485787032131384e+02 5.590390692349549226e+02 5.595295597666965932e+02 5.600200502984383775e+02 5.605105408301801617e+02 5.610010313619218323e+02 5.614915218936636165e+02 5.619820124254054008e+02 5.624725029571470714e+02 5.629629934888888556e+02 5.634534840206306399e+02 5.639439745523723104e+02 5.644344650841139810e+02 5.649249556158558789e+02 5.654154461475975495e+02 5.659059366793392201e+02 5.663964272110810043e+02 5.668869177428227886e+02 5.673774082745644591e+02 5.678678988063062434e+02 5.683583893380480276e+02 5.688488798697896982e+02 5.693393704015314825e+02 5.698298609332732667e+02 5.703203514650149373e+02 5.708108419967567215e+02 5.713013325284985058e+02 5.717918230602401763e+02 5.722823135919818469e+02 5.727728041237237449e+02 5.732632946554654154e+02 5.737537851872070860e+02 5.742442757189488702e+02 5.747347662506906545e+02 5.752252567824323251e+02 5.757157473141741093e+02 5.762062378459158936e+02 5.766967283776575641e+02 5.771872189093993484e+02 5.776777094411411326e+02 5.781681999728828032e+02 5.786586905046245874e+02 5.791491810363663717e+02 5.796396715681080423e+02 5.801301620998498265e+02 5.806206526315916108e+02 5.811111431633332813e+02 5.816016336950749519e+02 5.820921242268168498e+02 5.825826147585585204e+02 5.830731052903001910e+02 5.835635958220419752e+02 5.840540863537837595e+02 5.845445768855254300e+02 5.850350674172672143e+02 5.855255579490089985e+02 5.860160484807506691e+02 5.865065390124924534e+02 5.869970295442342376e+02 5.874875200759759082e+02 5.879780106077176924e+02 5.884685011394594767e+02 5.889589916712011473e+02 5.894494822029428178e+02 5.899399727346847158e+02 5.904304632664263863e+02 5.909209537981680569e+02 5.914114443299098411e+02 5.919019348616516254e+02 5.923924253933932960e+02 5.928829159251350802e+02 5.933734064568768645e+02 5.938638969886185350e+02 5.943543875203603193e+02 5.948448780521021035e+02 5.953353685838437741e+02 5.958258591155855584e+02 5.963163496473273426e+02 5.968068401790690132e+02 5.972973307108106837e+02 5.977878212425525817e+02 5.982783117742942522e+02 5.987688023060359228e+02 5.992592928377777071e+02 5.997497833695194913e+02 6.002402739012611619e+02 6.007307644330029461e+02 6.012212549647447304e+02 6.017117454964864010e+02 6.022022360282281852e+02 6.026927265599699695e+02 6.031832170917116400e+02 6.036737076234534243e+02 6.041641981551952085e+02 6.046546886869368791e+02 6.051451792186785497e+02 6.056356697504204476e+02 6.061261602821621182e+02 6.066166508139037887e+02 6.071071413456455730e+02 6.075976318773873572e+02 6.080881224091290278e+02 6.085786129408708121e+02 6.090691034726125963e+02 6.095595940043542669e+02 6.100500845360960511e+02 6.105405750678378354e+02 6.110310655995795059e+02 6.115215561313212902e+02 6.120120466630630744e+02 6.125025371948047450e+02 6.129930277265464156e+02 6.134835182582883135e+02 6.139740087900299841e+02 6.144644993217716546e+02 6.149549898535134389e+02 6.154454803852552232e+02 6.159359709169968937e+02 6.164264614487386780e+02 6.169169519804804622e+02 6.174074425122221328e+02 6.178979330439639170e+02 6.183884235757057013e+02 6.188789141074473719e+02 6.193694046391891561e+02 6.198598951709309404e+02 6.203503857026726109e+02 6.208408762344142815e+02 6.213313667661561794e+02 6.218218572978978500e+02 6.223123478296395206e+02 6.228028383613813048e+02 6.232933288931230891e+02 6.237838194248647596e+02 6.242743099566065439e+02 6.247648004883483281e+02 6.252552910200899987e+02 6.257457815518317830e+02 6.262362720835735672e+02 6.267267626153152378e+02 6.272172531470570220e+02 6.277077436787988063e+02 6.281982342105404769e+02 6.286887247422821474e+02 6.291792152740240454e+02 6.296697058057657159e+02 6.301601963375073865e+02 6.306506868692491707e+02 6.311411774009909550e+02 6.316316679327326256e+02 6.321221584644744098e+02 6.326126489962161941e+02 6.331031395279578646e+02 6.335936300596996489e+02 6.340841205914414331e+02 6.345746111231831037e+02 6.350651016549248880e+02 6.355555921866666722e+02 6.360460827184083428e+02 6.365365732501500133e+02 6.370270637818919113e+02 6.375175543136335818e+02 6.380080448453752524e+02 6.384985353771170367e+02 6.389890259088588209e+02 6.394795164406004915e+02 6.399700069723422757e+02 6.404604975040840600e+02 6.409509880358257305e+02 6.414414785675675148e+02 6.419319690993092991e+02 6.424224596310509696e+02 6.429129501627927539e+02 6.434034406945345381e+02 6.438939312262762087e+02 6.443844217580178793e+02 6.448749122897597772e+02 6.453654028215014478e+02 6.458558933532431183e+02 6.463463838849849026e+02 6.468368744167266868e+02 6.473273649484683574e+02 6.478178554802101416e+02 6.483083460119519259e+02 6.487988365436935965e+02 6.492893270754353807e+02 6.497798176071771650e+02 6.502703081389188355e+02 6.507607986706606198e+02 6.512512892024024040e+02 6.517417797341440746e+02 6.522322702658857452e+02 6.527227607976276431e+02 6.532132513293693137e+02 6.537037418611109842e+02 6.541942323928527685e+02 6.546847229245945528e+02 6.551752134563362233e+02 6.556657039880780076e+02 6.561561945198197918e+02 6.566466850515614624e+02 6.571371755833032466e+02 6.576276661150450309e+02 6.581181566467867015e+02 6.586086471785284857e+02 6.590991377102702700e+02 6.595896282420119405e+02 6.600801187737536111e+02 6.605706093054955090e+02 6.610610998372371796e+02 6.615515903689788502e+02 6.620420809007206344e+02 6.625325714324624187e+02 6.630230619642040892e+02 6.635135524959458735e+02 6.640040430276876577e+02 6.644945335594293283e+02 6.649850240911711126e+02 6.654755146229128968e+02 6.659660051546545674e+02 6.664564956863963516e+02 6.669469862181381359e+02 6.674374767498798064e+02 6.679279672816214770e+02 6.684184578133633750e+02 6.689089483451050455e+02 6.693994388768467161e+02 6.698899294085885003e+02 6.703804199403302846e+02 6.708709104720719552e+02 6.713614010038137394e+02 6.718518915355555237e+02 6.723423820672971942e+02 6.728328725990389785e+02 6.733233631307807627e+02 6.738138536625224333e+02 6.743043441942642175e+02 6.747948347260060018e+02 6.752853252577476724e+02 6.757758157894893429e+02 6.762663063212312409e+02 6.767567968529729114e+02 6.772472873847145820e+02 6.777377779164563663e+02 6.782282684481981505e+02 6.787187589799398211e+02 6.792092495116816053e+02 6.796997400434233896e+02 6.801902305751650601e+02 6.806807211069068444e+02 6.811712116386486287e+02 6.816617021703902992e+02 6.821521927021320835e+02 6.826426832338738677e+02 6.831331737656155383e+02 6.836236642973572089e+02 6.841141548290991068e+02 6.846046453608407774e+02 6.850951358925824479e+02 6.855856264243242322e+02 6.860761169560660164e+02 6.865666074878076870e+02 6.870570980195494712e+02 6.875475885512912555e+02 6.880380790830329261e+02 6.885285696147747103e+02 6.890190601465164946e+02 6.895095506782581651e+02 6.900000412099999494e+02
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.499999609200000066e+02 2.504504114095695684e+02 2.509008618991391586e+02 2.513513123887087204e+02 2.518017628782782822e+02 2.522522133678478440e+02 2.527026638574174342e+02 2.531531143469869960e+02 2.536035648365565578e+02 2.540540153261261196e+02 2.545044658156957098e+02 2.549549163052652716e+02 2.554053667948348334e+02 2.558558172844044236e+02 2.563062677739739570e+02 2.567567182635435756e+02 2.572071687531131374e+02 2.576576192426826992e+02 2.581080697322522610e+02 2.585585202218218228e+02 2.590089707113913846e+02 2.594594212009609464e+02 2.599098716905305082e+02 2.603603221801001268e+02 2.608107726696696886e+02 2.612612231592392504e+02 2.617116736488088122e+02 2.621621241383783740e+02 2.626125746279479358e+02 2.630630251175174976e+02 2.635134756070871163e+02 2.639639260966566781e+02 2.644143765862262399e+02 2.648648270757958016e+02 2.653152775653653634e+02 2.657657280549349252e+02 2.662161785445044870e+02 2.666666290340740488e+02 2.671170795236436675e+02 2.675675300132132293e+02 2.680179805027827911e+02 2.684684309923523529e+02 2.689188814819219147e+02 2.693693319714914765e+02 2.698197824610610951e+02 2.702702329506306569e+02 2.707206834402002187e+02 2.711711339297697805e+02 2.716215844193393423e+02 2.720720349089089041e+02 2.725224853984784659e+02 2.729729358880480277e+02 2.734233863776176463e+02 2.738738368671872081e+02 2.743242873567567699e+02 2.747747378463263317e+02 2.752251883358958935e+02 2.756756388254654553e+02 2.761260893150350171e+02 2.765765398046046357e+02 2.770269902941741975e+02 2.774774407837437593e+02 2.779278912733133211e+02 2.783783417628828829e+02 2.788287922524524447e+02 2.792792427420220065e+02 2.797296932315915683e+02 2.801801437211611869e+02 2.806305942107307487e+02 2.810810447003003105e+02 2.815314951898698723e+02 2.819819456794394341e+02 2.824323961690089959e+02 2.828828466585785577e+02 2.833332971481481763e+02 2.837837476377177381e+02 2.842341981272872999e+02 2.846846486168568617e+02 2.851350991064264235e+02 2.855855495959959853e+02 2.860360000855655471e+02 2.864864505751351089e+02 2.869369010647047276e+02 2.873873515542742894e+02 2.878378020438438512e+02 2.882882525334134129e+02 2.887387030229829747e+02 2.891891535125525365e+02 2.896396040021221552e+02 2.900900544916917170e+02 2.905405049812612788e+02 2.909909554708308406e+02 2.914414059604004024e+02 2.918918564499699642e+02 2.923423069395395260e+02 2.927927574291090878e+02 2.932432079186786495e+02 2.936936584082482682e+02 2.941441088978178300e+02 2.945945593873873918e+02 2.950450098769569536e+02 2.954954603665265154e+02 2.959459108560960772e+02 2.963963613456656958e+02 2.968468118352352576e+02 2.972972623248048194e+02 2.977477128143743812e+02 2.981981633039439430e+02 2.986486137935135048e+02 2.990990642830830666e+02 2.995495147726526284e+02 2.999999652622222470e+02 3.004504157517918088e+02 3.009008662413613706e+02 3.013513167309309324e+02 3.018017672205004942e+02 3.022522177100700560e+02 3.027026681996396178e+02 3.031531186892092364e+02 3.036035691787787982e+02 3.040540196683483600e+02 3.045044701579179218e+02 3.049549206474874836e+02 3.054053711370570454e+02 3.058558216266266072e+02 3.063062721161961690e+02 3.067567226057657876e+02 3.072071730953353494e+02 3.076576235849049112e+02 3.081080740744744730e+02 3.085585245640440348e+02 3.090089750536135966e+02 3.094594255431831584e+02 3.099098760327527771e+02 3.103603265223223389e+02 3.108107770118919007e+02 3.112612275014614625e+02 3.117116779910310242e+02 3.121621284806005860e+02 3.126125789701701478e+02 3.130630294597397096e+02 3.135134799493093283e+02 3.139639304388788901e+02 3.144143809284484519e+02 3.148648314180180137e+02 3.153152819075875755e+02 3.157657323971571373e+02 3.162161828867267559e+02 3.166666333762963177e+02 3.171170838658658795e+02 3.175675343554354413e+02 3.180179848450050031e+02 3.184684353345745649e+02 3.189188858241441267e+02 3.193693363137136885e+02 3.198197868032832503e+02 3.202702372928528689e+02 3.207206877824224307e+02 3.211711382719919925e+02 3.216215887615615543e+02 3.220720392511311161e+02 3.225224897407006779e+02 3.229729402302702965e+02 3.234233907198398583e+02 3.238738412094094201e+02 3.243242916989789819e+02 3.247747421885485437e+02 3.252251926781181055e+02 3.256756431676876673e+02 3.261260936572572291e+02 3.265765441468267909e+02 3.270269946363964095e+02 3.274774451259659713e+02 3.279278956155355331e+02 3.283783461051050949e+02 3.288287965946746567e+02 3.292792470842442754e+02 3.297296975738138372e+02 3.301801480633833989e+02 3.306305985529529607e+02 3.310810490425225225e+02 3.315314995320920843e+02 3.319819500216616461e+02 3.324324005112312079e+02 3.328828510008007697e+02 3.333333014903703315e+02 3.337837519799399502e+02 3.342342024695095120e+02 3.346846529590790738e+02 3.351351034486486355e+02 3.355855539382181973e+02 3.360360044277878160e+02 3.364864549173573778e+02 3.369369054069269396e+02 3.373873558964965014e+02 3.378378063860660632e+02 3.382882568756356250e+02 3.387387073652051868e+02 3.391891578547747486e+02 3.396396083443443104e+02 3.400900588339139290e+02 3.405405093234834908e+02 3.409909598130530526e+02 3.414414103026226144e+02 3.418918607921921762e+02 3.423423112817617380e+02 3.427927617713313566e+02 3.432432122609009184e+02 3.436936627504704802e+02 3.441441132400400420e+02 3.445945637296096038e+02 3.450450142191791656e+02 3.454954647087487274e+02 3.459459151983182892e+02 3.463963656878878510e+02 3.468468161774574696e+02 3.472972666670270314e+02 3.477477171565965932e+02 3.481981676461661550e+02 3.486486181357357168e+02 3.490990686253052786e+02 3.495495191148748972e+02 3.499999696044444590e+02 3.504504200940140208e+02 3.509008705835835826e+02 3.513513210731531444e+02 3.518017715627227062e+02 3.522522220522922680e+02 3.527026725418618298e+02 3.531531230314313916e+02 3.536035735210010102e+02 3.540540240105705720e+02 3.545044745001401338e+02 3.549549249897096956e+02 3.554053754792792574e+02 3.558558259688488761e+02 3.563062764584184379e+02 3.567567269479879997e+02 3.572071774375575615e+02 3.576576279271271233e+02 3.581080784166966851e+02 3.585585289062662468e+02 3.590089793958358086e+02 3.594594298854053704e+02 3.599098803749749322e+02 3.603603308645445509e+02 3.608107813541141127e+02 3.612612318436836745e+02 3.617116823332532363e+02 3.621621328228227981e+02 3.626125833123924167e+02 3.630630338019619785e+02 3.635134842915315403e+02 3.639639347811011021e+02 3.644143852706706639e+02 3.648648357602402257e+02 3.653152862498097875e+02 3.657657367393793493e+02 3.662161872289489111e+02 3.666666377185185297e+02 3.671170882080880915e+02 3.675675386976576533e+02 3.680179891872272151e+02 3.684684396767967769e+02 3.689188901663663387e+02 3.693693406559359573e+02 3.698197911455055191e+02 3.702702416350750809e+02 3.707206921246446427e+02 3.711711426142142045e+02 3.716215931037837663e+02 3.720720435933533281e+02 3.725224940829228899e+02 3.729729445724924517e+02 3.734233950620620703e+02 3.738738455516316321e+02 3.743242960412011939e+02 3.747747465307707557e+02 3.752251970203403175e+02 3.756756475099098793e+02 3.761260979994794980e+02 3.765765484890490598e+02 3.770269989786186215e+02 3.774774494681881833e+02 3.779278999577577451e+02 3.783783504473273069e+02 3.788288009368968687e+02 3.792792514264664305e+02 3.797297019160359923e+02 3.801801524056055541e+02 3.806306028951751728e+02 3.810810533847447346e+02 3.815315038743142964e+02 3.819819543638839150e+02 3.824324048534534768e+02 3.828828553430230386e+02 3.833333058325926004e+02 3.837837563221621622e+02 3.842342068117317240e+02 3.846846573013012858e+02 3.851351077908708476e+02 3.855855582804404094e+02 3.860360087700099712e+02 3.864864592595795330e+02 3.869369097491491516e+02 3.873873602387187134e+02 3.878378107282882752e+02 3.882882612178578370e+02 3.887387117074274556e+02 3.891891621969970174e+02 3.896396126865665792e+02 3.900900631761361410e+02 3.905405136657057028e+02 3.909909641552752646e+02 3.914414146448448264e+02 3.918918651344143882e+02 3.923423156239839500e+02 3.927927661135535118e+02 3.932432166031230736e+02 3.936936670926926922e+02 3.941441175822622540e+02 3.945945680718318158e+02 3.950450185614013776e+02 3.954954690509709962e+02 3.959459195405405580e+02 3.963963700301101198e+02 3.968468205196796816e+02 3.972972710092492434e+02 3.977477214988188052e+02 3.981981719883883670e+02 3.986486224779579288e+02 3.990990729675274906e+02 3.995495234570970524e+02 3.999999739466666142e+02 4.004504244362362329e+02 4.009008749258057946e+02 4.013513254153753564e+02 4.018017759049449182e+02 4.022522263945145369e+02 4.027026768840840987e+02 4.031531273736536605e+02 4.036035778632232223e+02 4.040540283527927841e+02 4.045044788423623459e+02 4.049549293319319077e+02 4.054053798215014695e+02 4.058558303110710312e+02 4.063062808006405930e+02 4.067567312902101548e+02 4.072071817797797735e+02 4.076576322693493353e+02 4.081080827589188971e+02 4.085585332484885157e+02 4.090089837380580775e+02 4.094594342276276393e+02 4.099098847171972011e+02 4.103603352067667629e+02 4.108107856963363247e+02 4.112612361859058865e+02 4.117116866754754483e+02 4.121621371650450101e+02 4.126125876546145719e+02 4.130630381441841337e+02 4.135134886337537523e+02 4.139639391233233141e+02 4.144143896128928759e+02 4.148648401024624377e+02 4.153152905920320563e+02 4.157657410816016181e+02 4.162161915711711799e+02 4.166666420607407417e+02 4.171170925503103035e+02 4.175675430398798653e+02 4.180179935294494271e+02 4.184684440190189889e+02 4.189188945085885507e+02 4.193693449981581125e+02 4.198197954877276743e+02 4.202702459772972929e+02 4.207206964668668547e+02 4.211711469564364165e+02 4.216215974460059783e+02 4.220720479355755970e+02 4.225224984251451588e+02 4.229729489147147206e+02 4.234233994042842824e+02 4.238738498938538442e+02 4.243243003834234059e+02 4.247747508729929677e+02 4.252252013625625295e+02 4.256756518521320913e+02 4.261261023417016531e+02 4.265765528312712149e+02 4.270270033208408336e+02 4.274774538104103954e+02 4.279279042999799572e+02 4.283783547895495758e+02 4.288288052791191376e+02 4.292792557686886994e+02 4.297297062582582612e+02 4.301801567478278230e+02 4.306306072373973848e+02 4.310810577269669466e+02 4.315315082165365084e+02 4.319819587061060702e+02 4.324324091956756320e+02 4.328828596852451938e+02 4.333333101748147556e+02 4.337837606643843742e+02 4.342342111539539360e+02 4.346846616435234978e+02 4.351351121330931164e+02 4.355855626226626782e+02 4.360360131122322400e+02 4.364864636018018018e+02 4.369369140913713636e+02 4.373873645809409254e+02 4.378378150705104872e+02 4.382882655600800490e+02 4.387387160496496108e+02 4.391891665392191726e+02 4.396396170287887344e+02 4.400900675183583530e+02 4.405405180079279148e+02 4.409909684974974766e+02 4.414414189870670384e+02 4.418918694766366571e+02 4.423423199662062189e+02 4.427927704557757806e+02 4.432432209453453424e+02 4.436936714349149042e+02 4.441441219244844660e+02 4.445945724140540278e+02 4.450450229036235896e+02 4.454954733931931514e+02 4.459459238827627132e+02 4.463963743723322750e+02 4.468468248619018937e+02 4.472972753514714555e+02 4.477477258410410172e+02 4.481981763306105790e+02 4.486486268201801977e+02 4.490990773097497595e+02 4.495495277993193213e+02 4.499999782888888831e+02 4.504504287784584449e+02 4.509008792680280067e+02 4.513513297575975685e+02 4.518017802471671303e+02 4.522522307367366921e+02 4.527026812263062538e+02 4.531531317158758156e+02 4.536035822054454343e+02 4.540540326950149961e+02 4.545044831845845579e+02 4.549549336741541765e+02 4.554053841637237383e+02 4.558558346532933001e+02 4.563062851428628619e+02 4.567567356324324237e+02 4.572071861220019855e+02 4.576576366115715473e+02 4.581080871011411091e+02 4.585585375907106709e+02 4.590089880802802327e+02 4.594594385698497945e+02 4.599098890594194131e+02 4.603603395489889749e+02 4.608107900385585367e+02 4.612612405281280985e+02 4.617116910176977171e+02 4.621621415072672789e+02 4.626125919968368407e+02 4.630630424864064025e+02 4.635134929759759643e+02 4.639639434655455261e+02 4.644143939551150879e+02 4.648648444446846497e+02 4.653152949342542115e+02 4.657657454238237733e+02 4.662161959133933351e+02 4.666666464029629537e+02 4.671170968925325155e+02 4.675675473821020773e+02 4.680179978716716391e+02 4.684684483612412578e+02 4.689188988508108196e+02 4.693693493403803814e+02 4.698197998299499432e+02 4.702702503195195050e+02 4.707207008090890668e+02 4.711711512986586285e+02 4.716216017882281903e+02 4.720720522777977521e+02 4.725225027673673139e+02 4.729729532569368757e+02 4.734234037465064944e+02 4.738738542360760562e+02 4.743243047256456180e+02 4.747747552152151798e+02 4.752252057047847984e+02 4.756756561943543602e+02 4.761261066839239220e+02 4.765765571734934838e+02 4.770270076630630456e+02 4.774774581526326074e+02 4.779279086422021692e+02 4.783783591317717310e+02 4.788288096213412928e+02 4.792792601109108546e+02 4.797297106004804164e+02 4.801801610900500350e+02 4.806306115796195968e+02 4.810810620691891586e+02 4.815315125587587772e+02 4.819819630483283390e+02 4.824324135378979008e+02 4.828828640274674626e+02 4.833333145170370244e+02 4.837837650066065862e+02 4.842342154961761480e+02 4.846846659857457098e+02 4.851351164753152716e+02 4.855855669648848334e+02 4.860360174544543952e+02 4.864864679440240138e+02 4.869369184335935756e+02 4.873873689231631374e+02 4.878378194127326992e+02 4.882882699023023179e+02 4.887387203918718797e+02 4.891891708814414415e+02 4.896396213710110032e+02 4.900900718605805650e+02 4.905405223501501268e+02 4.909909728397196886e+02 4.914414233292892504e+02 4.918918738188588122e+02 4.923423243084283740e+02 4.927927747979979358e+02 4.932432252875675545e+02 4.936936757771371163e+02 4.941441262667066781e+02 4.945945767562762398e+02 4.950450272458458585e+02 4.954954777354154203e+02 4.959459282249849821e+02 4.963963787145545439e+02 4.968468292041241057e+02 4.972972796936936675e+02 4.977477301832632293e+02 4.981981806728327911e+02 4.986486311624023529e+02 4.990990816519719147e+02 4.995495321415414764e+02 4.999999826311110951e+02 5.004504331206806569e+02 5.009008836102502187e+02 5.013513340998197805e+02 5.018017845893893991e+02 5.022522350789589609e+02 5.027026855685285227e+02 5.031531360580980845e+02 5.036035865476676463e+02 5.040540370372372081e+02 5.045044875268067699e+02 5.049549380163763317e+02 5.054053885059458935e+02 5.058558389955154553e+02 5.063062894850850171e+02 5.067567399746545789e+02 5.072071904642242544e+02 5.076576409537938162e+02 5.081080914433633779e+02 5.085585419329329397e+02 5.090089924225025015e+02 5.094594429120720633e+02 5.099098934016416251e+02 5.103603438912111869e+02 5.108107943807807487e+02 5.112612448703503105e+02 5.117116953599198723e+02 5.121621458494894341e+02 5.126125963390589959e+02 5.130630468286285577e+02 5.135134973181981195e+02 5.139639478077677950e+02 5.144143982973373568e+02 5.148648487869069186e+02 5.153152992764764804e+02 5.157657497660460422e+02 5.162162002556156040e+02 5.166666507451851658e+02 5.171171012347547276e+02 5.175675517243242894e+02 5.180180022138938511e+02 5.184684527034634129e+02 5.189189031930329747e+02 5.193693536826025365e+02 5.198198041721720983e+02 5.202702546617416601e+02 5.207207051513113356e+02 5.211711556408808974e+02 5.216216061304504592e+02 5.220720566200200210e+02 5.225225071095895828e+02 5.229729575991591446e+02 5.234234080887287064e+02 5.238738585782982682e+02 5.243243090678678300e+02 5.247747595574373918e+02 5.252252100470069536e+02 5.256756605365765154e+02 5.261261110261460772e+02 5.265765615157156390e+02 5.270270120052852008e+02 5.274774624948548762e+02 5.279279129844244380e+02 5.283783634739939998e+02 5.288288139635635616e+02 5.292792644531331234e+02 5.297297149427026852e+02 5.301801654322722470e+02 5.306306159218418088e+02 5.310810664114113706e+02 5.315315169009809324e+02 5.319819673905504942e+02 5.324324178801200560e+02 5.328828683696896178e+02 5.333333188592591796e+02 5.337837693488288551e+02 5.342342198383984169e+02 5.346846703279679787e+02 5.351351208175375405e+02 5.355855713071071023e+02 5.360360217966766641e+02 5.364864722862462258e+02 5.369369227758157876e+02 5.373873732653853494e+02 5.378378237549549112e+02 5.382882742445244730e+02 5.387387247340940348e+02 5.391891752236635966e+02 5.396396257132331584e+02 5.400900762028027202e+02 5.405405266923723957e+02 5.409909771819419575e+02 5.414414276715115193e+02 5.418918781610810811e+02 5.423423286506506429e+02 5.427927791402202047e+02 5.432432296297897665e+02 5.436936801193593283e+02 5.441441306089288901e+02 5.445945810984984519e+02 5.450450315880680137e+02 5.454954820776375755e+02 5.459459325672071373e+02 5.463963830567766990e+02 5.468468335463462608e+02 5.472972840359159363e+02 5.477477345254854981e+02 5.481981850150550599e+02 5.486486355046246217e+02 5.490990859941941835e+02 5.495495364837637453e+02 5.499999869733333071e+02 5.504504374629028689e+02 5.509008879524724307e+02 5.513513384420419925e+02 5.518017889316115543e+02 5.522522394211811161e+02 5.527026899107506779e+02 5.531531404003202397e+02 5.536035908898898015e+02 5.540540413794594770e+02 5.545044918690290388e+02 5.549549423585986005e+02 5.554053928481681623e+02 5.558558433377377241e+02 5.563062938273072859e+02 5.567567443168768477e+02 5.572071948064464095e+02 5.576576452960159713e+02 5.581080957855855331e+02 5.585585462751550949e+02 5.590089967647246567e+02 5.594594472542942185e+02 5.599098977438637803e+02 5.603603482334334558e+02 5.608107987230030176e+02 5.612612492125725794e+02 5.617116997021421412e+02 5.621621501917117030e+02 5.626126006812812648e+02 5.630630511708508266e+02 5.635135016604203884e+02 5.639639521499899502e+02 5.644144026395595120e+02 5.648648531291290737e+02 5.653153036186986355e+02 5.657657541082681973e+02 5.662162045978377591e+02 5.666666550874073209e+02 5.671171055769769964e+02 5.675675560665465582e+02 5.680180065561161200e+02 5.684684570456856818e+02 5.689189075352552436e+02 5.693693580248248054e+02 5.698198085143943672e+02 5.702702590039639290e+02 5.707207094935334908e+02 5.711711599831030526e+02 5.716216104726726144e+02 5.720720609622421762e+02 5.725225114518117380e+02 5.729729619413812998e+02 5.734234124309508616e+02 5.738738629205205370e+02 5.743243134100900988e+02 5.747747638996596606e+02 5.752252143892292224e+02 5.756756648787987842e+02 5.761261153683683460e+02 5.765765658579379078e+02 5.770270163475074696e+02 5.774774668370770314e+02 5.779279173266465932e+02 5.783783678162161550e+02 5.788288183057857168e+02 5.792792687953552786e+02 5.797297192849248404e+02 5.801801697744944022e+02 5.806306202640640777e+02 5.810810707536336395e+02 5.815315212432032013e+02 5.819819717327727631e+02 5.824324222223423249e+02 5.828828727119118867e+02 5.833333232014814485e+02 5.837837736910510102e+02 5.842342241806205720e+02 5.846846746701901338e+02 5.851351251597596956e+02 5.855855756493292574e+02 5.860360261388988192e+02 5.864864766284683810e+02 5.869369271180380565e+02 5.873873776076076183e+02 5.878378280971771801e+02 5.882882785867467419e+02 5.887387290763163037e+02 5.891891795658858655e+02 5.896396300554554273e+02 5.900900805450249891e+02 5.905405310345945509e+02 5.909909815241641127e+02 5.914414320137336745e+02 5.918918825033032363e+02 5.923423329928727981e+02 5.927927834824423599e+02 5.932432339720119217e+02 5.936936844615815971e+02 5.941441349511511589e+02 5.945945854407207207e+02 5.950450359302902825e+02 5.954954864198598443e+02 5.959459369094294061e+02 5.963963873989989679e+02 5.968468378885685297e+02 5.972972883781380915e+02 5.977477388677076533e+02 5.981981893572772151e+02 5.986486398468467769e+02 5.990990903364163387e+02 5.995495408259859005e+02 5.999999913155554623e+02 6.004504418051251378e+02 6.009008922946946996e+02 6.013513427842642614e+02 6.018017932738338232e+02 6.022522437634033849e+02 6.027026942529729467e+02 6.031531447425425085e+02 6.036035952321120703e+02 6.040540457216816321e+02 6.045044962112511939e+02 6.049549467008207557e+02 6.054053971903903175e+02 6.058558476799598793e+02 6.063062981695294411e+02 6.067567486590991166e+02 6.072071991486686784e+02 6.076576496382382402e+02 6.081081001278078020e+02 6.085585506173773638e+02 6.090090011069469256e+02 6.094594515965164874e+02 6.099099020860860492e+02 6.103603525756556110e+02 6.108108030652251728e+02 6.112612535547947346e+02 6.117117040443642964e+02 6.121621545339338581e+02 6.126126050235034199e+02 6.130630555130729817e+02 6.135135060026426572e+02 6.139639564922122190e+02 6.144144069817817808e+02 6.148648574713513426e+02 6.153153079609209044e+02 6.157657584504904662e+02 6.162162089400600280e+02 6.166666594296295898e+02 6.171171099191991516e+02 6.175675604087687134e+02 6.180180108983382752e+02 6.184684613879078370e+02 6.189189118774773988e+02 6.193693623670469606e+02 6.198198128566165224e+02 6.202702633461861979e+02 6.207207138357557596e+02 6.211711643253253214e+02 6.216216148148948832e+02 6.220720653044644450e+02 6.225225157940340068e+02 6.229729662836035686e+02 6.234234167731731304e+02 6.238738672627426922e+02 6.243243177523122540e+02 6.247747682418818158e+02 6.252252187314513776e+02 6.256756692210209394e+02 6.261261197105905012e+02 6.265765702001600630e+02 6.270270206897297385e+02 6.274774711792993003e+02 6.279279216688688621e+02 6.283783721584384239e+02 6.288288226480079857e+02 6.292792731375775475e+02 6.297297236271471093e+02 6.301801741167166711e+02 6.306306246062862328e+02 6.310810750958557946e+02 6.315315255854253564e+02 6.319819760749949182e+02 6.324324265645644800e+02 6.328828770541340418e+02 6.333333275437037173e+02 6.337837780332732791e+02 6.342342285228428409e+02 6.346846790124124027e+02 6.351351295019819645e+02 6.355855799915515263e+02 6.360360304811210881e+02 6.364864809706906499e+02 6.369369314602602117e+02 6.373873819498297735e+02 6.378378324393993353e+02 6.382882829289688971e+02 6.387387334185384589e+02 6.391891839081080207e+02 6.396396343976775825e+02 6.400900848872472579e+02 6.405405353768168197e+02 6.409909858663863815e+02 6.414414363559559433e+02 6.418918868455255051e+02 6.423423373350950669e+02 6.427927878246646287e+02 6.432432383142341905e+02 6.436936888038037523e+02 6.441441392933733141e+02 6.445945897829428759e+02 6.450450402725124377e+02 6.454954907620819995e+02 6.459459412516515613e+02 6.463963917412211231e+02 6.468468422307907986e+02 6.472972927203603604e+02 6.477477432099299222e+02 6.481981936994994840e+02 6.486486441890690458e+02 6.490990946786386075e+02 6.495495451682081693e+02 6.499999956577777311e+02 6.504504461473472929e+02 6.509008966369168547e+02 6.513513471264864165e+02 6.518017976160559783e+02 6.522522481056255401e+02 6.527026985951951019e+02 6.531531490847646637e+02 6.536035995743343392e+02 6.540540500639039010e+02 6.545045005534734628e+02 6.549549510430430246e+02 6.554054015326125864e+02 6.558558520221821482e+02 6.563063025117517100e+02 6.567567530013212718e+02 6.572072034908908336e+02 6.576576539804603954e+02 6.581081044700299572e+02 6.585585549595995190e+02 6.590090054491690807e+02 6.594594559387386425e+02 6.599099064283083180e+02 6.603603569178778798e+02 6.608108074074474416e+02 6.612612578970170034e+02 6.617117083865865652e+02 6.621621588761561270e+02 6.626126093657256888e+02 6.630630598552952506e+02 6.635135103448648124e+02 6.639639608344343742e+02 6.644144113240039360e+02 6.648648618135734978e+02 6.653153123031430596e+02 6.657657627927126214e+02 6.662162132822821832e+02 6.666666637718518587e+02 6.671171142614214205e+02 6.675675647509909822e+02 6.680180152405605440e+02 6.684684657301301058e+02 6.689189162196996676e+02 6.693693667092692294e+02 6.698198171988387912e+02 6.702702676884083530e+02 6.707207181779779148e+02 6.711711686675474766e+02 6.716216191571170384e+02 6.720720696466866002e+02 6.725225201362561620e+02 6.729729706258257238e+02 6.734234211153953993e+02 6.738738716049649611e+02 6.743243220945345229e+02 6.747747725841040847e+02 6.752252230736736465e+02 6.756756735632432083e+02 6.761261240528127701e+02 6.765765745423823319e+02 6.770270250319518937e+02 6.774774755215214554e+02 6.779279260110910172e+02 6.783783765006605790e+02 6.788288269902301408e+02 6.792792774797997026e+02 6.797297279693692644e+02 6.801801784589389399e+02 6.806306289485085017e+02 6.810810794380780635e+02 6.815315299276476253e+02 6.819819804172171871e+02 6.824324309067867489e+02 6.828828813963563107e+02 6.833333318859258725e+02 6.837837823754954343e+02 6.842342328650649961e+02 6.846846833546345579e+02 6.851351338442041197e+02 6.855855843337736815e+02 6.860360348233432433e+02 6.864864853129129187e+02 6.869369358024824805e+02 6.873873862920520423e+02 6.878378367816216041e+02 6.882882872711911659e+02 6.887387377607607277e+02 6.891891882503302895e+02 6.896396387398998513e+02 6.900900892294694131e+02 6.905405397190389749e+02 6.909909902086085367e+02 6.914414406981780985e+02 6.918918911877476603e+02 6.923423416773172221e+02 6.927927921668867839e+02 6.932432426564564594e+02 6.936936931460260212e+02 6.941441436355955830e+02 6.945945941251651448e+02 6.950450446147347066e+02 6.954954951043042684e+02 6.959459455938738301e+02 6.963963960834433919e+02 6.968468465730129537e+02 6.972972970625825155e+02 6.977477475521520773e+02 6.981981980417216391e+02 6.986486485312912009e+02 6.990990990208607627e+02 6.995495495104303245e+02 7.000000000000000000e+02
6.007256357997903251e+00 6.073195843095163582e+00 6.138329424860785366e+00 6.202657839161474840e+00 6.266181936500288430e+00 6.328902690993345459e+00 6.390821200659047463e+00 6.451938676094869152e+00 6.512256448962943978e+00 6.571775966885979869e+00 6.630498793154401937e+00 6.688426605462154839e+00 6.745561186160557554e+00 6.801904356172599364e+00 6.857457947260627407e+00 6.912224703914034762e+00 6.966225611493428005e+00 7.019497545861668186e+00 7.072077417085893103e+00 7.124001636073444388e+00 7.175306113726037438e+00 7.226026268461282598e+00 7.276197033897915389e+00 7.325852866304558120e+00 7.375027752110327128e+00 7.423755215353594394e+00 7.472068324828796904e+00 7.519999701085907873e+00 7.567581523135231691e+00 7.614845535430504242e+00 7.661823054639171460e+00 7.708544976068878896e+00 7.755041779884777498e+00 7.801343537539651152e+00 7.847479918151293532e+00 7.893480194292351371e+00 7.939373245651950128e+00 7.985187557696917793e+00 8.030951018692576326e+00 8.076671149226967827e+00 8.122323369110745261e+00 8.167880468108705827e+00 8.213315577901084907e+00 8.258602180865636910e+00 8.303714100278739352e+00 8.348625492755672894e+00 8.393310842227947433e+00 8.437744954257141217e+00 8.481902949204595643e+00 8.525760256479770760e+00 8.569292609419790097e+00 8.612476039108514669e+00 8.655286868637631414e+00 8.697701708524618880e+00 8.739697451046595233e+00 8.781251264676029678e+00 8.822340590186286136e+00 8.862942761892554699e+00 8.903033814407535829e+00 8.942589656709969859e+00 8.981586483696446521e+00 9.020000749362225179e+00 9.057817044322291622e+00 9.095038271676457953e+00 9.131670180053333752e+00 9.167718454824353103e+00 9.203188735620642547e+00 9.238086621371621732e+00 9.272417670432332670e+00 9.306187400392445852e+00 9.339401287836153642e+00 9.372064768173004268e+00 9.404183235539676389e+00 9.435762042579881381e+00 9.466806500353413867e+00 9.497321878248840221e+00 9.527313402857544133e+00 9.556786249040669645e+00 9.585748559549756465e+00 9.614216875304919085e+00 9.642209112169439322e+00 9.669742940670403186e+00 9.696835794613434700e+00 9.723504874817081145e+00 9.749767162969874335e+00 9.775638513816375053e+00 9.801131750476997695e+00 9.826258895522187231e+00 9.851031805474121938e+00 9.875462171346953255e+00 9.899561519718190539e+00 9.923341214689571643e+00 9.946812460304499837e+00 9.969986302836332470e+00 9.992873632987539168e+00 1.001548518776326091e+01 1.003783155258861370e+01 1.005992316779520479e+01 1.008177033041101822e+01 1.010337678822543239e+01 1.012473121807488496e+01 1.014582008977777150e+01 1.016663009695366782e+01 1.018714813522456097e+01 1.020736129622673616e+01 1.022725686506237253e+01 1.024682231540464272e+01 1.026604531415978272e+01 1.028491600294546515e+01 1.030343422856458346e+01 1.032160240931079898e+01 1.033942296460190846e+01 1.035689833021569939e+01 1.037403095521403884e+01 1.039082330311975966e+01 1.040727785072522238e+01 1.042339708908366447e+01 1.043918352334185329e+01 1.045463966858369531e+01 1.046976803113830101e+01 1.048457807395971031e+01 1.049909544890761026e+01 1.051334814442816423e+01 1.052736378190274991e+01 1.054116964435161208e+01 1.055479268551607674e+01 1.056825953482984914e+01 1.058159650284505915e+01 1.059482958354055882e+01 1.060798445690670633e+01 1.062108653226459865e+01 1.063415499871189240e+01 1.064718156708840979e+01 1.066014995380282926e+01 1.067304399541717430e+01 1.068584767026186455e+01 1.069854509266770037e+01 1.071112051837553736e+01 1.072355834494010196e+01 1.073584311625927512e+01 1.074795952848216984e+01 1.075989153038972290e+01 1.077162076520835399e+01 1.078312864429972251e+01 1.079439677413211029e+01 1.080540695850140764e+01 1.081614119827281684e+01 1.082658169270143844e+01 1.083671083713852568e+01 1.084651122537434276e+01 1.085596564842489897e+01 1.086505710049823392e+01 1.087376873454377346e+01 1.088208384740937618e+01 1.088999496681208257e+01 1.089753242778533604e+01 1.090473800548716099e+01 1.091165263410221087e+01 1.091831677589834726e+01 1.092477039846016851e+01 1.093105297440160939e+01 1.093720357319216419e+01 1.094325589497748297e+01 1.094922557758582116e+01 1.095512380139916786e+01 1.096096172378020128e+01 1.096675048729230184e+01 1.097250120627359138e+01 1.097822496393564506e+01 1.098393281018252310e+01 1.098963576218739036e+01 1.099534479869362258e+01 1.100107086201751372e+01 1.100682485574179736e+01 1.101261763017464546e+01 1.101846004080834973e+01 1.102436299073269765e+01 1.103032613455434330e+01 1.103630759059342381e+01 1.104225395971479884e+01 1.104811272475853912e+01 1.105383177214571333e+01 1.105935949248669203e+01 1.106464868994589779e+01 1.106967656687629642e+01 1.107443035090363992e+01 1.107889724362576089e+01 1.108306461188840331e+01 1.108691995605295233e+01 1.109045090798099409e+01 1.109364523677140824e+01 1.109649084681768727e+01 1.109897577985429962e+01 1.110108821733592777e+01 1.110281648061027227e+01 1.110414903222954308e+01 1.110507447571944795e+01 1.110558155856597295e+01 1.110565917335952690e+01 1.110529635832244821e+01 1.110449230207814253e+01 1.110327745476570271e+01 1.110168798371887533e+01 1.109975963277247502e+01 1.109752649755682796e+01 1.109500989849584585e+01 1.109222225614576018e+01 1.108917588492113282e+01 1.108588293765933486e+01 1.108235544007038698e+01 1.107860529734716692e+01 1.107464429491665214e+01 1.107048410044808406e+01 1.106613626692160324e+01 1.106161223506205715e+01 1.105692333551087359e+01 1.105208079099247698e+01 1.104709571844432503e+01 1.104197913087955385e+01 1.103674194111044926e+01 1.103139496877156489e+01 1.102594886691076681e+01 1.102041447179544775e+01 1.101479621509315621e+01 1.100908588120728382e+01 1.100327311486580584e+01 1.099735115490329918e+01 1.099131756312999642e+01 1.098517010832620144e+01 1.097890659689437598e+01 1.097252485192075255e+01 1.096602271452684363e+01 1.095939804397676198e+01 1.095264871745348501e+01 1.094577263029714231e+01 1.093876769592134224e+01 1.093163184553486644e+01 1.092436302810710913e+01 1.091695921045902651e+01 1.090941837705395301e+01 1.090173852999214432e+01 1.089391768889800005e+01 1.088595389160582272e+01 1.087784519089109381e+01 1.086958966041311214e+01 1.086118543330303510e+01 1.085263308224784851e+01 1.084393649992671271e+01 1.083509768923431693e+01 1.082611833663941070e+01 1.081700010446547822e+01 1.080774464493697451e+01 1.079835359701974085e+01 1.078882858650649723e+01 1.077917122580583964e+01 1.076938311371486634e+01 1.075946583517725230e+01 1.074942096110135026e+01 1.073925004819648166e+01 1.072895463877466682e+01 1.071853626061783871e+01 1.070799642681959085e+01 1.069733663565239112e+01 1.068655837044570944e+01 1.067566309952599113e+01 1.066465227526350645e+01 1.065352733948202513e+01 1.064228969571195194e+01 1.063094105797063094e+01 1.061948303687859152e+01 1.060791586873892811e+01 1.059623961161742045e+01 1.058445434336499602e+01 1.057256014258564392e+01 1.056055708887470246e+01 1.054844526257693360e+01 1.053622474397707265e+01 1.052389561271775165e+01 1.051145794725198357e+01 1.049891182419560209e+01 1.048625731784522941e+01 1.047349449957982870e+01 1.046062343751873414e+01 1.044764419598504901e+01 1.043455683511274401e+01 1.042136141038645292e+01 1.040805797210305172e+01 1.039464656679047039e+01 1.038112722653750097e+01 1.036749996138860297e+01 1.035376382264439599e+01 1.033991725966734521e+01 1.032596058318085852e+01 1.031189563815678412e+01 1.029772421404777560e+01 1.028344811672104697e+01 1.026906913254424580e+01 1.025458903750404716e+01 1.024000959450677328e+01 1.022533255347116210e+01 1.021055965096820728e+01 1.019569260975549696e+01 1.018073313851527928e+01 1.016568293147793156e+01 1.015054366802905861e+01 1.013531701247666206e+01 1.012000461356183223e+01 1.010460810434415180e+01 1.008912910130311502e+01 1.007356920645543141e+01 1.005792999849290936e+01 1.004221313679590821e+01 1.002642046472465154e+01 1.001055383906714269e+01 9.994614617504339549e+00 9.978600807418843033e+00 9.962509109887832892e+00 9.946336250879539875e+00 9.930078991099435370e+00 9.913734125389964902e+00 9.897298481586403796e+00 9.880768920198534033e+00 9.864142333692143438e+00 9.847415646001536516e+00 9.830585811929267948e+00 9.813649816633187584e+00 9.796604675093476544e+00 9.779447431572407368e+00 9.762175159097751020e+00 9.744784959129901836e+00 9.727273960264938069e+00 9.709639320888527436e+00 9.691878327836093376e+00 9.673989219680152019e+00 9.655970698289820575e+00 9.637821520587749546e+00 9.619540327639697352e+00 9.601127132074907422e+00 9.582585257856408134e+00 9.563919033236743417e+00 9.545132640645533684e+00 9.526230254448819323e+00 9.507216005114969448e+00 9.488093988615219132e+00 9.468868264373668353e+00 9.449542856187690631e+00 9.430121752344348351e+00 9.410608905987828621e+00 9.391008235279514338e+00 9.371323623909120215e+00 9.351558920943716657e+00 9.331717941166061792e+00 9.311804471939467476e+00 9.291822208595476695e+00 9.271773177966679214e+00 9.251656693319091573e+00 9.231471911369226291e+00 9.211217981790468912e+00 9.190894034842131077e+00 9.170499305750126950e+00 9.150031561637661071e+00 9.129486697138418094e+00 9.108860251282749232e+00 9.088147880176620674e+00 9.067345257897613919e+00 9.046448104641967802e+00 9.025452178348132293e+00 9.004353276612164336e+00 8.983147235687283683e+00 8.961829930596650229e+00 8.940397273969210801e+00 8.918845218509886763e+00 8.897169746434883564e+00 8.875366907273928518e+00 8.853432679296020069e+00 8.831364313378799125e+00 8.809164178968785563e+00 8.786836778777797008e+00 8.764386453272891231e+00 8.741817541143973358e+00 8.719134334960472188e+00 8.696341088740155101e+00 8.673442045324918581e+00 8.650441864630920463e+00 8.627345548024095478e+00 8.604158073590951972e+00 8.580884368850092869e+00 8.557529318868546397e+00 8.534097763107638457e+00 8.510594496785415686e+00 8.487024270747497212e+00 8.463391791479807580e+00 8.439701722420068108e+00 8.415958679668619880e+00 8.392167249232443282e+00 8.368331923351433943e+00 8.344457208995663677e+00 8.320544514974244521e+00 8.296592099859481095e+00 8.272597856994252652e+00 8.248559769514031359e+00 8.224475819812141708e+00 8.200344014947404503e+00 8.176162378240405815e+00 8.151928956320261932e+00 8.127641789898916613e+00 8.103298858204652788e+00 8.078898109213696443e+00 8.054437516117104678e+00 8.029915069570051855e+00 8.005328779898263747e+00 7.980676676424991456e+00 7.955956807400070829e+00 7.931167239928981871e+00 7.906306060047427309e+00 7.881371370613123872e+00 7.856361301879587700e+00 7.831273963674902916e+00 7.806107958875145414e+00 7.780863594367474434e+00 7.755541850357985822e+00 7.730143640310416231e+00 7.704669890035802382e+00 7.679121511449920945e+00 7.653499410636868561e+00 7.627804485258820932e+00 7.602037626744277077e+00 7.576199715269467561e+00 7.550291650992221548e+00 7.524314371683431091e+00 7.498268822995669325e+00 7.472155940035008825e+00 7.445976650677039288e+00 7.419731874930221238e+00 7.393422525083224173e+00 7.367049505741306348e+00 7.340613714144637925e+00 7.314116039269720204e+00 7.287557364883468836e+00 7.260938560320937540e+00 7.234260426343098516e+00 7.207523665732878726e+00 7.180728973653458524e+00 7.153877038701466518e+00 7.126968543871043948e+00 7.100004166732105659e+00 7.072984579039257369e+00 7.045910447593996651e+00 7.018782433435262647e+00 6.991601189309221809e+00 6.964367370874242624e+00 6.937081410744212917e+00 6.909743554240776575e+00 6.882354005250817863e+00 6.854912977654748829e+00 6.827420680147042731e+00 6.799877320596351638e+00 6.772283104950474808e+00 6.744638237918479717e+00 6.716942921415466117e+00 6.689197358253295533e+00 6.661401721954462118e+00 6.633556049135222565e+00 6.605660327450095792e+00 6.577714543569527450e+00 6.549718685684638331e+00 6.521672741839211085e+00 6.493576700577250449e+00 6.465430550981182023e+00 6.437234282455392531e+00 6.408987883300142130e+00 6.380691351256245980e+00 6.352344650602390175e+00 6.323947876524471212e+00 6.295501469176087994e+00 6.267006165959173813e+00 6.238462669203727273e+00 6.209871680650394410e+00 6.181233898580103414e+00 6.152550014512598864e+00 6.123820715787587687e+00 6.095046683676628163e+00 6.066228596922883298e+00 6.037367163864473696e+00 6.008463149320959928e+00 5.979517316305646091e+00 5.950530422300289501e+00 5.921503219133228413e+00 5.892436452941183234e+00 5.863330864134695730e+00 5.834187188052965212e+00 5.805006153092108434e+00 5.775788484534132294e+00 5.746534902611529105e+00 5.717246099264229997e+00 5.687922859377067653e+00 5.658565367832125048e+00 5.629172962953816750e+00 5.599744594854200841e+00 5.570279288969686604e+00 5.540776071626169141e+00 5.511233971777983243e+00 5.481652030541226850e+00 5.452029294168823981e+00 5.422364835789267090e+00 5.392657923408478382e+00 5.362907915639880230e+00 5.333114183369616512e+00 5.303276099180948222e+00 5.273393041436065687e+00 5.243464393075555563e+00 5.213489541927629034e+00 5.183467879907766473e+00 5.153398804432072211e+00 5.123281718271755381e+00 5.093116018497312325e+00 5.062901149225581321e+00 5.032636448955599917e+00 5.002321472871699370e+00 4.971956942843462457e+00 4.941544976762088481e+00 4.911087884238440893e+00 4.880587851343079819e+00 4.850047097803326324e+00 4.819467807426917716e+00 4.788852156176290009e+00 4.758202402281312970e+00 4.727521012588113081e+00 4.696810494408055092e+00 4.666073321817748365e+00 4.635311955345969182e+00 4.604528834839584306e+00 4.573726381262531504e+00 4.542906996728561353e+00 4.512073063624484348e+00 4.481226948091716622e+00 4.450370992331954767e+00 4.419507521964987973e+00 4.388638874012031010e+00 4.357767223309565452e+00 4.326895096231964999e+00 4.296023684299143497e+00 4.265149196726270020e+00 4.234265655008130125e+00 4.203366842046307283e+00 4.172446795544601628e+00 4.141499528792337514e+00 4.110519054700489505e+00 4.079498997009068262e+00 4.048432527933982783e+00 4.017312878922894015e+00 3.986133326010531164e+00 3.954887190126100904e+00 3.923567839718089090e+00 3.892168687438243069e+00 3.860683190760028083e+00 3.829104852549789939e+00 3.797427212881302694e+00 3.765643857186660171e+00 3.733748431195635931e+00 3.701734517198929098e+00 3.669595997589567560e+00 3.637326544559982722e+00 3.604919213092216523e+00 3.572375403999103582e+00 3.539705104914901312e+00 3.506923020033354987e+00 3.474042588086376782e+00 3.441077214787583216e+00 3.408040672878996702e+00 3.374947116732073482e+00 3.341811076652447809e+00 3.308646920966566540e+00 3.275468917347097886e+00 3.242291248998299125e+00 3.209127991980494699e+00 3.175993123344596825e+00 3.142900520993862301e+00 3.109863961659357301e+00 3.076897115814063000e+00 3.044013557922880864e+00 3.011226747699765838e+00 2.978550036374144838e+00 2.945996768572513247e+00 2.913579855308853439e+00 2.881312557836281485e+00 2.849207422163090087e+00 2.817262475271490985e+00 2.785467725232592784e+00 2.753811134511124692e+00 2.722281402060616529e+00 2.690867107745361864e+00 2.659556510623588110e+00 2.628337935682793614e+00 2.597199810546953813e+00 2.566130636125308229e+00 2.535118999694532249e+00 2.504153573077928741e+00 2.473223111923289252e+00 2.442316451786609832e+00 2.411422507720999420e+00 2.380530277785510407e+00 2.349628836896954454e+00 2.318707338541571517e+00 2.287755016754090320e+00 2.256761157919754623e+00 2.225715188220419805e+00 2.194606567436494515e+00 2.163424559392296942e+00 2.132160169498092728e+00 2.100806471864416380e+00 2.069358220331196208e+00 2.037809987436048687e+00 2.006156194733193843e+00 1.974391274148729281e+00 1.942509665594116086e+00 1.910505867717802175e+00 1.878374423500645207e+00 1.846109922787945834e+00 1.813707004339448758e+00 1.781160352864390006e+00 1.748464700638578506e+00 1.715614829154219478e+00 1.682605568705184851e+00 1.649431795618511387e+00 1.616088428081638995e+00 1.582570464222953888e+00 1.548872911864236812e+00 1.514990738434789819e+00 1.480919453895694460e+00 1.446653779677944840e+00 1.412188648497249233e+00 1.377532093023546622e+00 1.342700674758816604e+00 1.307715169647053699e+00 1.272595854077735567e+00 1.237363071741128806e+00 1.202037180401021033e+00 1.166638302052888321e+00 1.131186413418618031e+00 1.095701359825397958e+00 1.060202834465599153e+00 1.024710395904548932e+00 9.892434778685128549e-01 9.538213837768125813e-01 9.184632930464431411e-01 8.831882769591175020e-01 8.480152965767047135e-01 8.129631745050573954e-01 7.780506843810144346e-01 7.432965469070040854e-01 7.087189742724149255e-01 6.743368616680527339e-01 6.401694084088376258e-01 6.062289006986247841e-01 5.725145302749297116e-01 5.390110687385458732e-01 5.057040905303438194e-01 4.725795585291052703e-01 4.396230077509244438e-01 4.068201753398170695e-01 3.741568958776042564e-01 3.416190400421328377e-01 3.091925660883134697e-01 2.768635066622664453e-01 2.446179676444444340e-01 2.124421388380142162e-01 1.803222871258185478e-01 1.482447594935365487e-01 1.161959900982765248e-01 8.416249588844948448e-02 5.213087928314052988e-02 2.008782116536167450e-02 -1.197988618878298439e-02 -4.408534478352521546e-02 -7.624175424280110747e-02 -1.084618429777037818e-01 -1.407569245420745574e-01 -1.731350226946233306e-01 -2.056029316354397452e-01 -2.381675493779766839e-01 -2.708357235551375197e-01 -3.036142211676633451e-01 -3.365097712430724641e-01 -3.695290529303747462e-01 -4.026786969770910218e-01 -4.359652831972198328e-01 -4.693953420737670967e-01 -5.029753588223684346e-01 -5.367117672976746690e-01 -5.706109507464134367e-01 -6.046792489414656302e-01 -6.389229630440240726e-01 -6.733483097978023579e-01 -7.079614652466261759e-01 -7.427687566305394284e-01 -7.777760233639128273e-01 -8.129888583334832219e-01 -8.484155948881380027e-01 -8.840572030312614515e-01 -9.198991300072520971e-01 -9.559169105250475695e-01 -9.920823797037883196e-01 -1.028369670895699528e+00 -1.064752939546451671e+00 -1.101206177179847145e+00 -1.137703717215117649e+00 -1.174220064554901910e+00 -1.210729857995829661e+00 -1.247207924234317034e+00 -1.283629240911977831e+00 -1.319968945035725483e+00 -1.356202339342416963e+00 -1.392304861190496013e+00 -1.428252093806804623e+00 -1.464019813001868897e+00 -1.499583907976557384e+00 -1.534920195399536169e+00 -1.570005134675739100e+00 -1.604815559903727262e+00 -1.639325352036394179e+00 -1.673513496887608198e+00 -1.707374432740834891e+00 -1.740928853118020925e+00 -1.774214404873418971e+00 -1.807263978764240164e+00 -1.840109912158368388e+00 -1.872785391711659031e+00 -1.905323136252263794e+00 -1.937755584038313827e+00 -1.970115062216791557e+00 -2.002433703801216325e+00 -2.034743451407848625e+00 -2.067076046963848057e+00 -2.099463057047614711e+00 -2.131935851764865220e+00 -2.164525618078187108e+00 -2.197263352260051761e+00 -2.230179786500229966e+00 -2.263305653845236520e+00 -2.296671480871737003e+00 -2.330306694011596846e+00 -2.364241968192800414e+00 -2.398507943200456793e+00 -2.433120335341300233e+00 -2.468078643643821124e+00 -2.503356763967531151e+00 -2.538924313967072521e+00 -2.574755078407179099e+00 -2.610822250953788171e+00 -2.647098598074080655e+00 -2.683557397529511945e+00 -2.720172101602656767e+00 -2.756916266880580224e+00 -2.793763648945969180e+00 -2.830688173866292345e+00 -2.867663953527880949e+00 -2.904665269883480505e+00 -2.941666601098404499e+00 -2.978642585105262697e+00 -3.015568015680401004e+00 -3.052418066237805760e+00 -3.089167885456845397e+00 -3.125792235889093718e+00 -3.162268311411025934e+00 -3.198575306554630515e+00 -3.234692488276778022e+00 -3.270613730730474344e+00 -3.306349715951000690e+00 -3.341917140542136622e+00 -3.377334855886147125e+00 -3.412620142253217637e+00 -3.447790102114595356e+00 -3.482862019603999215e+00 -3.517852983390184818e+00 -3.552779926554649137e+00 -3.587659677155897953e+00 -3.622508967680914793e+00 -3.657344409119104967e+00 -3.692182499096816173e+00 -3.727039636558401980e+00 -3.761932145458558807e+00 -3.796876233551301993e+00 -3.831887852795262006e+00 -3.866983198380694375e+00 -3.902178655600437196e+00 -3.937488151535944780e+00 -3.972924555508143385e+00 -4.008501564741891343e+00 -4.044225359923075303e+00 -4.080090889296116075e+00 -4.116081764577756985e+00 -4.152175135357538238e+00 -4.188350814965815516e+00 -4.224589203939103754e+00 -4.260870149921174743e+00 -4.297173638375170412e+00 -4.333479878938305774e+00 -4.369769133740192046e+00 -4.406021713597510825e+00 -4.442218028078059433e+00 -4.478338551083652419e+00 -4.514363830347065232e+00 -4.550274449966309476e+00 -4.586051042342660367e+00 -4.621674401725613279e+00 -4.657125270015967544e+00 -4.692384057154413313e+00 -4.727432757543283515e+00 -4.762255592477231403e+00 -4.796834427113935817e+00 -4.831151919899639324e+00 -4.865206097951158881e+00 -4.899006410672882339e+00 -4.932577992807637202e+00 -4.965946457263271441e+00 -4.999134693669475382e+00 -5.032166137740205158e+00 -5.065064659922427381e+00 -5.097853827579456265e+00 -5.130557093347306363e+00 -5.163197877764105215e+00 -5.195799506882394780e+00 -5.228385183929276536e+00 -5.260977995762004866e+00 -5.293600918448646553e+00 -5.326276712250546552e+00 -5.359028054801456165e+00 -5.391877606560228742e+00 -5.424847431662783492e+00 -5.457958573173527839e+00 -5.491230029772850685e+00 -5.524679737212863984e+00 -5.558328524321041186e+00 -5.592192601830902277e+00 -5.626270055014174432e+00 -5.660551265356843942e+00 -5.695019710576161742e+00 -5.729659771093793097e+00 -5.764457269491686020e+00 -5.799397750641219318e+00 -5.834466640557366190e+00 -5.869649644921082654e+00 -5.904932590859971242e+00 -5.940301406941216555e+00 -5.975742106442339718e+00 -6.011240809890296077e+00 -6.046783782621787395e+00 -6.082357405268339789e+00 -6.117947941635065945e+00 -6.153541783876789850e+00 -6.189126405410206644e+00 -6.224690788565567345e+00 -6.260227344109807746e+00 -6.295728651892204653e+00 -6.331186543655348942e+00 -6.366594221206469228e+00 -6.401947068035951816e+00 -6.437248451666164328e+00 -6.472506762287594029e+00 -6.507729432723863283e+00 -6.542923529923427850e+00 -6.578096349163388368e+00 -6.613255194293742534e+00 -6.648407255570418783e+00 -6.683559686269290978e+00 -6.718719609471008880e+00 -6.753894135446898872e+00 -6.789090349266189151e+00 -6.824315182571808691e+00 -6.859575544322069618e+00 -6.894878775608958676e+00 -6.930231849104529829e+00 -6.965639682861365145e+00 -7.001104937045965926e+00 -7.036625989037929685e+00 -7.072200976852400345e+00 -7.107828667119974853e+00 -7.143507804556065821e+00 -7.179236934178334195e+00 -7.215012559299793793e+00 -7.250829484155474347e+00 -7.286682399155324674e+00 -7.322565968373965006e+00 -7.358474913900863612e+00 -7.394403986008910579e+00 -7.430347960656945361e+00 -7.466301633161492646e+00 -7.502259832648633164e+00 -7.538217411711229943e+00 -7.574169254396110773e+00 -7.610110266610718099e+00 -7.646035379428212764e+00 -7.681939568728921586e+00 -7.717817841157739167e+00 -7.753665134270704584e+00 -7.789476338697568281e+00 -7.825246316026095883e+00 -7.860969926079633296e+00 -7.896642083836923121e+00 -7.932257730564742815e+00 -7.967811837483168347e+00 -8.003299504729511682e+00 -8.038716251254300005e+00 -8.074057703464859514e+00 -8.109319523000522167e+00 -8.144497391678669374e+00 -8.179587014969001757e+00 -8.214584127421403537e+00 -8.249484494259377243e+00 -8.284283878507267218e+00 -8.318978049452198320e+00 -8.353562912743655033e+00 -8.388034425122896209e+00 -8.422388126778969308e+00 -8.456619578746540355e+00 -8.490726153424475342e+00 -8.524708315111638512e+00 -8.558579300952260382e+00 -8.592356453867978416e+00 -8.626055816768712248e+00 -8.659693132831307594e+00 -8.693284333043266088e+00 -8.726845330713331350e+00 -8.760391916048320127e+00 -8.793939874345596763e+00 -8.827505089586338727e+00 -8.861103429602735559e+00 -8.894750639427002170e+00 -8.928462405798200052e+00 -8.962254350220973720e+00 -8.996142018453610945e+00 -9.030140857003061683e+00 -9.064266328306985088e+00 -9.098533907683304278e+00 -9.132958712467370788e+00 -9.167555544465358253e+00 -9.202340349516816786e+00 -9.237329149747893098e+00 -9.272522436071085394e+00 -9.307908078462787671e+00 -9.343471635371315642e+00 -9.379197327356450842e+00 -9.415069960950859240e+00 -9.451074721546319779e+00 -9.487196724399836967e+00 -9.523421054953359999e+00 -9.559732861496740952e+00 -9.596117308354223496e+00 -9.632559612498880597e+00 -9.669045020538760582e+00 -9.705558862640828011e+00 -9.742086523856414715e+00 -9.778613504200620810e+00 -9.815125344724947354e+00 -9.851607570661144564e+00 -9.888045793124547345e+00 -9.924426123070588801e+00 -9.960734562968355021e+00 -9.996955697610246716e+00 -1.003307620580562798e+01 -1.006909517143867561e+01 -1.010501607108017197e+01 -1.014084529371757526e+01 -1.017658990378549788e+01 -1.021225616629999422e+01 -1.024785015452471271e+01 -1.028337810215089121e+01 -1.031884626563623897e+01 -1.035426080582328723e+01 -1.038962785056719440e+01 -1.042495350063654769e+01 -1.046024383927579038e+01 -1.049550490678120696e+01 -1.053074272113371990e+01 -1.056596325534701464e+01 -1.060117246518711909e+01 -1.063637628819378733e+01 -1.067158063182432670e+01 -1.070679128409574332e+01 -1.074201404527411796e+01 -1.077725497543542588e+01 -1.081251942481867445e+01 -1.084780832167780318e+01 -1.088312099673748889e+01 -1.091845638193080958e+01 -1.095381327838185825e+01 -1.098919060160551453e+01 -1.102458730975195067e+01 -1.106000234098610235e+01 -1.109543462574947625e+01 -1.113088310927378188e+01 -1.116634674365559476e+01 -1.120182448559353361e+01 -1.123731529419455910e+01 -1.127281813686749956e+01 -1.130833198518485005e+01 -1.134385581103560980e+01 -1.137938858736924885e+01 -1.141492931138236600e+01
2.000000000000000000e+02 2.005005005005004932e+02 2.010010010010010149e+02 2.015015015015015081e+02 2.020020020020020013e+02 2.025025025025024945e+02 2.030030030030030161e+02 2.035035035035035094e+02 2.040040040040040026e+02 2.045045045045044958e+02 2.050050050050050174e+02 2.055055055055055107e+02 2.060060060060060039e+02 2.065065065065064971e+02 2.070070070070070187e+02 2.075075075075075119e+02 2.080080080080080052e+02 2.085085085085084984e+02 2.090090090090090200e+02 2.095095095095095132e+02 2.100100100100100065e+02 2.105105105105104997e+02 2.110110110110110213e+02 2.115115115115115145e+02 2.120120120120120077e+02 2.125125125125125010e+02 2.130130130130130226e+02 2.135135135135135158e+02 2.140140140140140090e+02 2.145145145145145307e+02 2.150150150150150239e+02 2.155155155155155171e+02 2.160160160160160103e+02 2.165165165165165035e+02 2.170170170170170252e+02 2.175175175175175184e+02 2.180180180180180116e+02 2.185185185185185333e+02 2.190190190190190265e+02 2.195195195195195197e+02 2.200200200200200129e+02 2.205205205205205345e+02 2.210210210210210278e+02 2.215215215215215210e+02 2.220220220220220142e+02 2.225225225225225358e+02 2.230230230230230291e+02 2.235235235235235223e+02 2.240240240240240155e+02 2.245245245245245371e+02 2.250250250250250303e+02 2.255255255255255236e+02 2.260260260260260168e+02 2.265265265265265384e+02 2.270270270270270316e+02 2.275275275275275249e+02 2.280280280280280181e+02 2.285285285285285397e+02 2.290290290290290329e+02 2.295295295295295261e+02 2.300300300300300478e+02 2.305305305305305410e+02 2.310310310310310342e+02 2.315315315315315274e+02 2.320320320320320207e+02 2.325325325325325423e+02 2.330330330330330355e+02 2.335335335335335287e+02 2.340340340340340504e+02 2.345345345345345436e+02 2.350350350350350368e+02 2.355355355355355300e+02 2.360360360360360232e+02 2.365365365365365449e+02 2.370370370370370381e+02 2.375375375375375313e+02 2.380380380380380529e+02 2.385385385385385462e+02 2.390390390390390394e+02 2.395395395395395326e+02 2.400400400400400258e+02 2.405405405405405475e+02 2.410410410410410407e+02 2.415415415415415623e+02 2.420420420420420555e+02 2.425425425425425487e+02 2.430430430430430420e+02 2.435435435435435352e+02 2.440440440440440568e+02 2.445445445445445500e+02 2.450450450450450433e+02 2.455455455455455649e+02 2.460460460460460581e+02 2.465465465465465513e+02 2.470470470470470445e+02 2.475475475475475378e+02 2.480480480480480594e+02 2.485485485485485526e+02 2.490490490490490458e+02 2.495495495495495675e+02 2.500500500500500607e+02 2.505505505505505539e+02 2.510510510510510471e+02 2.515515515515515403e+02 2.520520520520520620e+02 2.525525525525525552e+02 2.530530530530530484e+02 2.535535535535535701e+02 2.540540540540540633e+02 2.545545545545545565e+02 2.550550550550550497e+02 2.555555555555555429e+02 2.560560560560560361e+02 2.565565565565565862e+02 2.570570570570570794e+02 2.575575575575575726e+02 2.580580580580580659e+02 2.585585585585585591e+02 2.590590590590590523e+02 2.595595595595595455e+02 2.600600600600600956e+02 2.605605605605605888e+02 2.610610610610610820e+02 2.615615615615615752e+02 2.620620620620620684e+02 2.625625625625625617e+02 2.630630630630630549e+02 2.635635635635635481e+02 2.640640640640640413e+02 2.645645645645645914e+02 2.650650650650650846e+02 2.655655655655655778e+02 2.660660660660660710e+02 2.665665665665665642e+02 2.670670670670670575e+02 2.675675675675676075e+02 2.680680680680681007e+02 2.685685685685685939e+02 2.690690690690690872e+02 2.695695695695695804e+02 2.700700700700700736e+02 2.705705705705705668e+02 2.710710710710710600e+02 2.715715715715715532e+02 2.720720720720720465e+02 2.725725725725725965e+02 2.730730730730730897e+02 2.735735735735735830e+02 2.740740740740740762e+02 2.745745745745745694e+02 2.750750750750750626e+02 2.755755755755756127e+02 2.760760760760761059e+02 2.765765765765765991e+02 2.770770770770770923e+02 2.775775775775775855e+02 2.780780780780780788e+02 2.785785785785785720e+02 2.790790790790790652e+02 2.795795795795795584e+02 2.800800800800800516e+02 2.805805805805806017e+02 2.810810810810810949e+02 2.815815815815815881e+02 2.820820820820820813e+02 2.825825825825825746e+02 2.830830830830831246e+02 2.835835835835836178e+02 2.840840840840841111e+02 2.845845845845846043e+02 2.850850850850850975e+02 2.855855855855855907e+02 2.860860860860860839e+02 2.865865865865865771e+02 2.870870870870870704e+02 2.875875875875875636e+02 2.880880880880881136e+02 2.885885885885886069e+02 2.890890890890891001e+02 2.895895895895895933e+02 2.900900900900900865e+02 2.905905905905905797e+02 2.910910910910911298e+02 2.915915915915916230e+02 2.920920920920921162e+02 2.925925925925926094e+02 2.930930930930931027e+02 2.935935935935935959e+02 2.940940940940940891e+02 2.945945945945945823e+02 2.950950950950950755e+02 2.955955955955955687e+02 2.960960960960961188e+02 2.965965965965966120e+02 2.970970970970971052e+02 2.975975975975975985e+02 2.980980980980980917e+02 2.985985985985986417e+02 2.990990990990991349e+02 2.995995995995996282e+02 3.001001001001001214e+02 3.006006006006006146e+02 3.011011011011011078e+02 3.016016016016016010e+02 3.021021021021020942e+02 3.026026026026025875e+02 3.031031031031030807e+02 3.036036036036036307e+02 3.041041041041041240e+02 3.046046046046046172e+02 3.051051051051051104e+02 3.056056056056056036e+02 3.061061061061060968e+02 3.066066066066066469e+02 3.071071071071071401e+02 3.076076076076076333e+02 3.081081081081081265e+02 3.086086086086086198e+02 3.091091091091091130e+02 3.096096096096096062e+02 3.101101101101100994e+02 3.106106106106105926e+02 3.111111111111110858e+02 3.116116116116116359e+02 3.121121121121121291e+02 3.126126126126126223e+02 3.131131131131131156e+02 3.136136136136136088e+02 3.141141141141141588e+02 3.146146146146146521e+02 3.151151151151151453e+02 3.156156156156156385e+02 3.161161161161161317e+02 3.166166166166166249e+02 3.171171171171171181e+02 3.176176176176176114e+02 3.181181181181181046e+02 3.186186186186185978e+02 3.191191191191191479e+02 3.196196196196196411e+02 3.201201201201201343e+02 3.206206206206206275e+02 3.211211211211211207e+02 3.216216216216216139e+02 3.221221221221221640e+02 3.226226226226226572e+02 3.231231231231231504e+02 3.236236236236236437e+02 3.241241241241241369e+02 3.246246246246246301e+02 3.251251251251251233e+02 3.256256256256256165e+02 3.261261261261261097e+02 3.266266266266266030e+02 3.271271271271271530e+02 3.276276276276276462e+02 3.281281281281281395e+02 3.286286286286286327e+02 3.291291291291291827e+02 3.296296296296296759e+02 3.301301301301301692e+02 3.306306306306306624e+02 3.311311311311311556e+02 3.316316316316316488e+02 3.321321321321321420e+02 3.326326326326326353e+02 3.331331331331331285e+02 3.336336336336336217e+02 3.341341341341341149e+02 3.346346346346346081e+02 3.351351351351351582e+02 3.356356356356356514e+02 3.361361361361361446e+02 3.366366366366366378e+02 3.371371371371371879e+02 3.376376376376376811e+02 3.381381381381381743e+02 3.386386386386386675e+02 3.391391391391391608e+02 3.396396396396396540e+02 3.401401401401401472e+02 3.406406406406406404e+02 3.411411411411411336e+02 3.416416416416416268e+02 3.421421421421421201e+02 3.426426426426426133e+02 3.431431431431431633e+02 3.436436436436436566e+02 3.441441441441441498e+02 3.446446446446446998e+02 3.451451451451451931e+02 3.456456456456456863e+02 3.461461461461461795e+02 3.466466466466466727e+02 3.471471471471471659e+02 3.476476476476476591e+02 3.481481481481481524e+02 3.486486486486486456e+02 3.491491491491491388e+02 3.496496496496496320e+02 3.501501501501501252e+02 3.506506506506506753e+02 3.511511511511511685e+02 3.516516516516516617e+02 3.521521521521521549e+02 3.526526526526527050e+02 3.531531531531531982e+02 3.536536536536536914e+02 3.541541541541541847e+02 3.546546546546546779e+02 3.551551551551551711e+02 3.556556556556556643e+02 3.561561561561561575e+02 3.566566566566566507e+02 3.571571571571571440e+02 3.576576576576576372e+02 3.581581581581581304e+02 3.586586586586586805e+02 3.591591591591591737e+02 3.596596596596596669e+02 3.601601601601601601e+02 3.606606606606607102e+02 3.611611611611612034e+02 3.616616616616616966e+02 3.621621621621621898e+02 3.626626626626626830e+02 3.631631631631631763e+02 3.636636636636636695e+02 3.641641641641641627e+02 3.646646646646646559e+02 3.651651651651651491e+02 3.656656656656656423e+02 3.661661661661661924e+02 3.666666666666666856e+02 3.671671671671671788e+02 3.676676676676676720e+02 3.681681681681682221e+02 3.686686686686687153e+02 3.691691691691692085e+02 3.696696696696697018e+02 3.701701701701701950e+02 3.706706706706706882e+02 3.711711711711711814e+02 3.716716716716716746e+02 3.721721721721721678e+02 3.726726726726726611e+02 3.731731731731731543e+02 3.736736736736736475e+02 3.741741741741741976e+02 3.746746746746746908e+02 3.751751751751751840e+02 3.756756756756756772e+02 3.761761761761762273e+02 3.766766766766767205e+02 3.771771771771772137e+02 3.776776776776777069e+02 3.781781781781782001e+02 3.786786786786786934e+02 3.791791791791791866e+02 3.796796796796796798e+02 3.801801801801801730e+02 3.806806806806806662e+02 3.811811811811811594e+02 3.816816816816817095e+02 3.821821821821822027e+02 3.826826826826826959e+02 3.831831831831831892e+02 3.836836836836837392e+02 3.841841841841842324e+02 3.846846846846847257e+02 3.851851851851852189e+02 3.856856856856857121e+02 3.861861861861862053e+02 3.866866866866866985e+02 3.871871871871871917e+02 3.876876876876876850e+02 3.881881881881881782e+02 3.886886886886886714e+02 3.891891891891891646e+02 3.896896896896897147e+02 3.901901901901902079e+02 3.906906906906907011e+02 3.911911911911911943e+02 3.916916916916917444e+02 3.921921921921922376e+02 3.926926926926927308e+02 3.931931931931932240e+02 3.936936936936937173e+02 3.941941941941942105e+02 3.946946946946947037e+02 3.951951951951951969e+02 3.956956956956956901e+02 3.961961961961961833e+02 3.966966966966966766e+02 3.971971971971972266e+02 3.976976976976977198e+02 3.981981981981982130e+02 3.986986986986987063e+02 3.991991991991992563e+02 3.996996996996997495e+02 4.002002002002002428e+02 4.007007007007007360e+02 4.012012012012012292e+02 4.017017017017017224e+02 4.022022022022022156e+02 4.027027027027027088e+02 4.032032032032032021e+02 4.037037037037036953e+02 4.042042042042041885e+02 4.047047047047046817e+02 4.052052052052052318e+02 4.057057057057057250e+02 4.062062062062062182e+02 4.067067067067067114e+02 4.072072072072072615e+02 4.077077077077077547e+02 4.082082082082082479e+02 4.087087087087087411e+02 4.092092092092092344e+02 4.097097097097097276e+02 4.102102102102102208e+02 4.107107107107107140e+02 4.112112112112112072e+02 4.117117117117117004e+02 4.122122122122121937e+02 4.127127127127127437e+02 4.132132132132132369e+02 4.137137137137137302e+02 4.142142142142142234e+02 4.147147147147147734e+02 4.152152152152152667e+02 4.157157157157157599e+02 4.162162162162162531e+02 4.167167167167167463e+02 4.172172172172172395e+02 4.177177177177177327e+02 4.182182182182182260e+02 4.187187187187187192e+02 4.192192192192192124e+02 4.197197197197197056e+02 4.202202202202201988e+02 4.207207207207207489e+02 4.212212212212212421e+02 4.217217217217217353e+02 4.222222222222222285e+02 4.227227227227227786e+02 4.232232232232232718e+02 4.237237237237237650e+02 4.242242242242242583e+02 4.247247247247247515e+02 4.252252252252252447e+02 4.257257257257257379e+02 4.262262262262262311e+02 4.267267267267267243e+02 4.272272272272272176e+02 4.277277277277277108e+02 4.282282282282282608e+02 4.287287287287287540e+02 4.292292292292292473e+02 4.297297297297297405e+02 4.302302302302302905e+02 4.307307307307307838e+02 4.312312312312312770e+02 4.317317317317317702e+02 4.322322322322322634e+02 4.327327327327327566e+02 4.332332332332332498e+02 4.337337337337337431e+02 4.342342342342342363e+02 4.347347347347347295e+02 4.352352352352352227e+02 4.357357357357357159e+02 4.362362362362362660e+02 4.367367367367367592e+02 4.372372372372372524e+02 4.377377377377377456e+02 4.382382382382382957e+02 4.387387387387387889e+02 4.392392392392392821e+02 4.397397397397397754e+02 4.402402402402402686e+02 4.407407407407407618e+02 4.412412412412412550e+02 4.417417417417417482e+02 4.422422422422422414e+02 4.427427427427427347e+02 4.432432432432432279e+02 4.437437437437437779e+02 4.442442442442442712e+02 4.447447447447447644e+02 4.452452452452452576e+02 4.457457457457458077e+02 4.462462462462463009e+02 4.467467467467467941e+02 4.472472472472472873e+02 4.477477477477477805e+02 4.482482482482482737e+02 4.487487487487487670e+02 4.492492492492492602e+02 4.497497497497497534e+02 4.502502502502502466e+02 4.507507507507507398e+02 4.512512512512512330e+02 4.517517517517517831e+02 4.522522522522522763e+02 4.527527527527527695e+02 4.532532532532532628e+02 4.537537537537538128e+02 4.542542542542543060e+02 4.547547547547547993e+02 4.552552552552552925e+02 4.557557557557557857e+02 4.562562562562562789e+02 4.567567567567567721e+02 4.572572572572572653e+02 4.577577577577577586e+02 4.582582582582583086e+02 4.587587587587588018e+02 4.592592592592592950e+02 4.597597597597597883e+02 4.602602602602602815e+02 4.607607607607607747e+02 4.612612612612612679e+02 4.617617617617617611e+02 4.622622622622623112e+02 4.627627627627628044e+02 4.632632632632632976e+02 4.637637637637637908e+02 4.642642642642642841e+02 4.647647647647647773e+02 4.652652652652652705e+02 4.657657657657657637e+02 4.662662662662663138e+02 4.667667667667668070e+02 4.672672672672673002e+02 4.677677677677677934e+02 4.682682682682682866e+02 4.687687687687687799e+02 4.692692692692692731e+02 4.697697697697697663e+02 4.702702702702703164e+02 4.707707707707708096e+02 4.712712712712713028e+02 4.717717717717717960e+02 4.722722722722722892e+02 4.727727727727727824e+02 4.732732732732732757e+02 4.737737737737738257e+02 4.742742742742743189e+02 4.747747747747748122e+02 4.752752752752753054e+02 4.757757757757757986e+02 4.762762762762762918e+02 4.767767767767767850e+02 4.772772772772772782e+02 4.777777777777778283e+02 4.782782782782783215e+02 4.787787787787788147e+02 4.792792792792793080e+02 4.797797797797798012e+02 4.802802802802802944e+02 4.807807807807807876e+02 4.812812812812812808e+02 4.817817817817818309e+02 4.822822822822823241e+02 4.827827827827828173e+02 4.832832832832833105e+02 4.837837837837838038e+02 4.842842842842842970e+02 4.847847847847847902e+02 4.852852852852852834e+02 4.857857857857858335e+02 4.862862862862863267e+02 4.867867867867868199e+02 4.872872872872873131e+02 4.877877877877878063e+02 4.882882882882882996e+02 4.887887887887887928e+02 4.892892892892893428e+02 4.897897897897898360e+02 4.902902902902903293e+02 4.907907907907908225e+02 4.912912912912913157e+02 4.917917917917918089e+02 4.922922922922923021e+02 4.927927927927927954e+02 4.932932932932933454e+02 4.937937937937938386e+02 4.942942942942943318e+02 4.947947947947948251e+02 4.952952952952953183e+02 4.957957957957958115e+02 4.962962962962963047e+02 4.967967967967967979e+02 4.972972972972973480e+02 4.977977977977978412e+02 4.982982982982983344e+02 4.987987987987988276e+02 4.992992992992993209e+02 4.997997997997998141e+02 5.003003003003003073e+02 5.008008008008008005e+02 5.013013013013013506e+02 5.018018018018018438e+02 5.023023023023023370e+02 5.028028028028028302e+02 5.033033033033033234e+02 5.038038038038038167e+02 5.043043043043043099e+02 5.048048048048048599e+02 5.053053053053053532e+02 5.058058058058058464e+02 5.063063063063063396e+02 5.068068068068068328e+02 5.073073073073073260e+02 5.078078078078078192e+02 5.083083083083083125e+02 5.088088088088088625e+02 5.093093093093093557e+02 5.098098098098098490e+02 5.103103103103103422e+02 5.108108108108108354e+02 5.113113113113113286e+02 5.118118118118118218e+02 5.123123123123123150e+02 5.128128128128128083e+02 5.133133133133133015e+02 5.138138138138137947e+02 5.143143143143142879e+02 5.148148148148147811e+02 5.153153153153152743e+02 5.158158158158157676e+02 5.163163163163162608e+02 5.168168168168168677e+02 5.173173173173173609e+02 5.178178178178178541e+02 5.183183183183183473e+02 5.188188188188188406e+02 5.193193193193193338e+02 5.198198198198198270e+02 5.203203203203203202e+02 5.208208208208209271e+02 5.213213213213214203e+02 5.218218218218219135e+02 5.223223223223224068e+02 5.228228228228229000e+02 5.233233233233233932e+02 5.238238238238238864e+02 5.243243243243243796e+02 5.248248248248248728e+02 5.253253253253253661e+02 5.258258258258258593e+02 5.263263263263263525e+02 5.268268268268268457e+02 5.273273273273273389e+02 5.278278278278278322e+02 5.283283283283283254e+02 5.288288288288288186e+02 5.293293293293293118e+02 5.298298298298298050e+02 5.303303303303302982e+02 5.308308308308307915e+02 5.313313313313312847e+02 5.318318318318317779e+02 5.323323323323323848e+02 5.328328328328328780e+02 5.333333333333333712e+02 5.338338338338338644e+02 5.343343343343343577e+02 5.348348348348348509e+02 5.353353353353353441e+02 5.358358358358358373e+02 5.363363363363364442e+02 5.368368368368369374e+02 5.373373373373374307e+02 5.378378378378379239e+02 5.383383383383384171e+02 5.388388388388389103e+02 5.393393393393394035e+02 5.398398398398398967e+02 5.403403403403403900e+02 5.408408408408408832e+02 5.413413413413413764e+02 5.418418418418418696e+02 5.423423423423423628e+02 5.428428428428428560e+02 5.433433433433433493e+02 5.438438438438438425e+02 5.443443443443443357e+02 5.448448448448448289e+02 5.453453453453453221e+02 5.458458458458458153e+02 5.463463463463463086e+02 5.468468468468468018e+02 5.473473473473472950e+02 5.478478478478479019e+02 5.483483483483483951e+02 5.488488488488488883e+02 5.493493493493493816e+02 5.498498498498498748e+02 5.503503503503503680e+02 5.508508508508508612e+02 5.513513513513513544e+02 5.518518518518519613e+02 5.523523523523524545e+02 5.528528528528529478e+02 5.533533533533534410e+02 5.538538538538539342e+02 5.543543543543544274e+02 5.548548548548549206e+02 5.553553553553554138e+02 5.558558558558559071e+02 5.563563563563564003e+02 5.568568568568568935e+02 5.573573573573573867e+02 5.578578578578578799e+02 5.583583583583583732e+02 5.588588588588588664e+02 5.593593593593593596e+02 5.598598598598598528e+02 5.603603603603603460e+02 5.608608608608608392e+02 5.613613613613613325e+02 5.618618618618618257e+02 5.623623623623623189e+02 5.628628628628628121e+02 5.633633633633634190e+02 5.638638638638639122e+02 5.643643643643644054e+02 5.648648648648648987e+02 5.653653653653653919e+02 5.658658658658658851e+02 5.663663663663663783e+02 5.668668668668668715e+02 5.673673673673674784e+02 5.678678678678679717e+02 5.683683683683684649e+02 5.688688688688689581e+02 5.693693693693694513e+02 5.698698698698699445e+02 5.703703703703704377e+02 5.708708708708709310e+02 5.713713713713714242e+02 5.718718718718719174e+02 5.723723723723724106e+02 5.728728728728729038e+02 5.733733733733733970e+02 5.738738738738738903e+02 5.743743743743743835e+02 5.748748748748748767e+02 5.753753753753753699e+02 5.758758758758758631e+02 5.763763763763763563e+02 5.768768768768768496e+02 5.773773773773773428e+02 5.778778778778778360e+02 5.783783783783783292e+02 5.788788788788789361e+02 5.793793793793794293e+02 5.798798798798799226e+02 5.803803803803804158e+02 5.808808808808809090e+02 5.813813813813814022e+02 5.818818818818818954e+02 5.823823823823823886e+02 5.828828828828829955e+02 5.833833833833834888e+02 5.838838838838839820e+02 5.843843843843844752e+02 5.848848848848849684e+02 5.853853853853854616e+02 5.858858858858859548e+02 5.863863863863864481e+02 5.868868868868869413e+02 5.873873873873874345e+02 5.878878878878879277e+02 5.883883883883884209e+02 5.888888888888889142e+02 5.893893893893894074e+02 5.898898898898899006e+02 5.903903903903903938e+02 5.908908908908908870e+02 5.913913913913913802e+02 5.918918918918918735e+02 5.923923923923923667e+02 5.928928928928928599e+02 5.933933933933933531e+02 5.938938938938938463e+02 5.943943943943944532e+02 5.948948948948949464e+02 5.953953953953954397e+02 5.958958958958959329e+02 5.963963963963964261e+02 5.968968968968969193e+02 5.973973973973974125e+02 5.978978978978979058e+02 5.983983983983985127e+02 5.988988988988990059e+02 5.993993993993994991e+02 5.998998998998999923e+02 6.004004004004004855e+02 6.009009009009009787e+02 6.014014014014014720e+02 6.019019019019019652e+02 6.024024024024024584e+02 6.029029029029029516e+02 6.034034034034034448e+02 6.039039039039039380e+02 6.044044044044044313e+02 6.049049049049049245e+02 6.054054054054054177e+02 6.059059059059059109e+02 6.064064064064064041e+02 6.069069069069068973e+02 6.074074074074073906e+02 6.079079079079078838e+02 6.084084084084083770e+02 6.089089089089088702e+02 6.094094094094093634e+02 6.099099099099099703e+02 6.104104104104104636e+02 6.109109109109109568e+02 6.114114114114114500e+02 6.119119119119119432e+02 6.124124124124124364e+02 6.129129129129129296e+02 6.134134134134134229e+02 6.139139139139140298e+02 6.144144144144145230e+02 6.149149149149150162e+02 6.154154154154155094e+02 6.159159159159160026e+02 6.164164164164164958e+02 6.169169169169169891e+02 6.174174174174174823e+02 6.179179179179179755e+02 6.184184184184184687e+02 6.189189189189189619e+02 6.194194194194194552e+02 6.199199199199199484e+02 6.204204204204204416e+02 6.209209209209209348e+02 6.214214214214214280e+02 6.219219219219219212e+02 6.224224224224224145e+02 6.229229229229229077e+02 6.234234234234234009e+02 6.239239239239238941e+02 6.244244244244243873e+02 6.249249249249248805e+02 6.254254254254254874e+02 6.259259259259259807e+02 6.264264264264264739e+02 6.269269269269269671e+02 6.274274274274274603e+02 6.279279279279279535e+02 6.284284284284284468e+02 6.289289289289289400e+02 6.294294294294295469e+02 6.299299299299300401e+02 6.304304304304305333e+02 6.309309309309310265e+02 6.314314314314315197e+02 6.319319319319320130e+02 6.324324324324325062e+02 6.329329329329329994e+02 6.334334334334334926e+02 6.339339339339339858e+02 6.344344344344344790e+02 6.349349349349349723e+02 6.354354354354354655e+02 6.359359359359359587e+02 6.364364364364364519e+02 6.369369369369369451e+02 6.374374374374374383e+02 6.379379379379379316e+02 6.384384384384384248e+02 6.389389389389389180e+02 6.394394394394394112e+02 6.399399399399399044e+02 6.404404404404403977e+02 6.409409409409410046e+02 6.414414414414414978e+02 6.419419419419419910e+02 6.424424424424424842e+02 6.429429429429429774e+02 6.434434434434434706e+02 6.439439439439439639e+02 6.444444444444444571e+02 6.449449449449450640e+02 6.454454454454455572e+02 6.459459459459460504e+02 6.464464464464465436e+02 6.469469469469470368e+02 6.474474474474475301e+02 6.479479479479480233e+02 6.484484484484485165e+02 6.489489489489490097e+02 6.494494494494495029e+02 6.499499499499499962e+02 6.504504504504504894e+02 6.509509509509509826e+02 6.514514514514514758e+02 6.519519519519519690e+02 6.524524524524524622e+02 6.529529529529529555e+02 6.534534534534534487e+02 6.539539539539539419e+02 6.544544544544544351e+02 6.549549549549549283e+02 6.554554554554554215e+02 6.559559559559559148e+02 6.564564564564565217e+02 6.569569569569570149e+02 6.574574574574575081e+02 6.579579579579580013e+02 6.584584584584584945e+02 6.589589589589589878e+02 6.594594594594594810e+02 6.599599599599599742e+02 6.604604604604605811e+02 6.609609609609610743e+02 6.614614614614615675e+02 6.619619619619620607e+02 6.624624624624625540e+02 6.629629629629630472e+02 6.634634634634635404e+02 6.639639639639640336e+02 6.644644644644645268e+02 6.649649649649650200e+02 6.654654654654655133e+02 6.659659659659660065e+02 6.664664664664664997e+02 6.669669669669669929e+02 6.674674674674674861e+02 6.679679679679679793e+02 6.684684684684684726e+02 6.689689689689689658e+02 6.694694694694694590e+02 6.699699699699699522e+02 6.704704704704704454e+02 6.709709709709709387e+02 6.714714714714714319e+02 6.719719719719720388e+02 6.724724724724725320e+02 6.729729729729730252e+02 6.734734734734735184e+02 6.739739739739740116e+02 6.744744744744745049e+02 6.749749749749749981e+02 6.754754754754754913e+02 6.759759759759760982e+02 6.764764764764765914e+02 6.769769769769770846e+02 6.774774774774775778e+02 6.779779779779780711e+02 6.784784784784785643e+02 6.789789789789790575e+02 6.794794794794795507e+02 6.799799799799800439e+02 6.804804804804805372e+02 6.809809809809810304e+02 6.814814814814815236e+02 6.819819819819820168e+02 6.824824824824825100e+02 6.829829829829830032e+02 6.834834834834834965e+02 6.839839839839839897e+02 6.844844844844844829e+02 6.849849849849849761e+02 6.854854854854854693e+02 6.859859859859859625e+02 6.864864864864864558e+02 6.869869869869869490e+02 6.874874874874875559e+02 6.879879879879880491e+02 6.884884884884885423e+02 6.889889889889890355e+02 6.894894894894895288e+02 6.899899899899900220e+02 6.904904904904905152e+02 6.909909909909910084e+02 6.914914914914916153e+02 6.919919919919921085e+02 6.924924924924926017e+02 6.929929929929930950e+02 6.934934934934935882e+02 6.939939939939940814e+02 6.944944944944945746e+02 6.949949949949950678e+02 6.954954954954955610e+02 6.959959959959960543e+02 6.964964964964965475e+02 6.969969969969970407e+02 6.974974974974975339e+02 6.979979979979980271e+02 6.984984984984985203e+02 6.989989989989990136e+02 6.994994994994995068e+02 7.000000000000000000e+02
9.140944004058837891e+01 9.121875882148742676e+01 9.103068232536315918e+01 9.084517621994018555e+01 9.066220235824584961e+01 9.048172497749328613e+01 9.030371141433715820e+01 9.012812995910644531e+01 8.995494318008422852e+01 8.978411650657653809e+01 8.961561214923858643e+01 8.944940781593322754e+01 8.928545057773590088e+01 8.912372124195098877e+01 8.896417617797851562e+01 8.880678594112396240e+01 8.865151500701904297e+01 8.849832355976104736e+01 8.834718322753906250e+01 8.819805574417114258e+01 8.805091142654418945e+01 8.790570962429046631e+01 8.776241976022720337e+01 8.762100380659103394e+01 8.748143112659454346e+01 8.734366422891616821e+01 8.720767098665237427e+01 8.707341533899307251e+01 8.694085979461669922e+01 8.680997478961944580e+01 8.668072277307510376e+01 8.655306953191757202e+01 8.642698067426681519e+01 8.630242231488227844e+01 8.617936128377914429e+01 8.605775839090347290e+01 8.593758210539817810e+01 8.581879827380180359e+01 8.570137056708335876e+01 8.558526510000228882e+01 8.547044694423675537e+01 8.535688263177871704e+01 8.524453672766685486e+01 8.513337366282939911e+01 8.502336077392101288e+01 8.491446200013160706e+01 8.480664466321468353e+01 8.469987150281667709e+01 8.459410909563302994e+01 8.448932341486215591e+01 8.438547941297292709e+01 8.428254273161292076e+01 8.418047807738184929e+01 8.407925071939826012e+01 8.397882748395204544e+01 8.387917275913059711e+01 8.378025170601904392e+01 8.368203017301857471e+01 8.358447365090250969e+01 8.348754690494388342e+01 8.339121621102094650e+01 8.329544635023921728e+01 8.320020255539566278e+01 8.310545104742050171e+01 8.301115652662701905e+01 8.291728445043554530e+01 8.282380057228147052e+01 8.273066997701971559e+01 8.263785816719791910e+01 8.254533047268341761e+01 8.245305245510462555e+01 8.236098924378347874e+01 8.226910677216619661e+01 8.217737090502123465e+01 8.208574807542754570e+01 8.199420503947840189e+01 8.190270887683254841e+01 8.181122703236360394e+01 8.171972728541004471e+01 8.162817779546821839e+01 8.153654699346043344e+01 8.144480361741989327e+01 8.135291679315014335e+01 8.126085588389287295e+01 8.116859060743081500e+01 8.107609094360850577e+01 8.098332918368760147e+01 8.089031067495670868e+01 8.079706728280143579e+01 8.070363102187548066e+01 8.061003323878867377e+01 8.051630463130641147e+01 8.042247525120728824e+01 8.032857450843039260e+01 8.023463118038125685e+01 8.014067348991557083e+01 8.004672922280951752e+01 7.995282574373413809e+01 7.985899000077915844e+01 7.976524852993316017e+01 7.967162745961286419e+01 7.957815251507599896e+01 7.948484902284690179e+01 7.939174191497841093e+01 7.929885573130195553e+01 7.920621459259928088e+01 7.911382508837414207e+01 7.902164792241819669e+01 7.892963697816776403e+01 7.883774687468394404e+01 7.874593295817066974e+01 7.865415128304084647e+01 7.856235858972468122e+01 7.847051227098199888e+01 7.837858113035144925e+01 7.828656663664332882e+01 7.819447649917310628e+01 7.810231822212699626e+01 7.801009913002599205e+01 7.791782636746393109e+01 7.782550689700838120e+01 7.773314749717610539e+01 7.764075476057769265e+01 7.754833509292984672e+01 7.745589471802304615e+01 7.736344236951299536e+01 7.727102518025822064e+01 7.717871815867874830e+01 7.708659602981242642e+01 7.699473254796976107e+01 7.690320047652858193e+01 7.681207157261451357e+01 7.672141657370775647e+01 7.663130519173137145e+01 7.654180604643079278e+01 7.645296580677677412e+01 7.636478264193283394e+01 7.627724764915546984e+01 7.619035197361517930e+01 7.610408674889913527e+01 7.601844307036481041e+01 7.593341197424888378e+01 7.584898441874429409e+01 7.576515126736012462e+01 7.568190328014497936e+01 7.559922971602281905e+01 7.551711557734961389e+01 7.543554526793741388e+01 7.535450358716479968e+01 7.527397576543080504e+01 7.519394750453102461e+01 7.511440501998004038e+01 7.503533508481450554e+01 7.495672507622111880e+01 7.487856302936233988e+01 7.480083794348138326e+01 7.472355484354193322e+01 7.464674155024476931e+01 7.457042802440628293e+01 7.449464470518068993e+01 7.441942257285336382e+01 7.434479322672814305e+01 7.427078895670456404e+01 7.419744268430076772e+01 7.412478424273831479e+01 7.405271580040425761e+01 7.398099404694767145e+01 7.390936711921494862e+01 7.383758374851640838e+01 7.376539589769890881e+01 7.369256116327778727e+01 7.361884504839872534e+01 7.354402302429116389e+01 7.346788235208805418e+01 7.339022366768767824e+01 7.331086224738282908e+01 7.322962878441467183e+01 7.314636721756505722e+01 7.306093554155449965e+01 7.297320847143237188e+01 7.288307745189376874e+01 7.279045024086735793e+01 7.269525043217981874e+01 7.259741655605648702e+01 7.249700413320715597e+01 7.239458494889913709e+01 7.229084619276909507e+01 7.218642835846912931e+01 7.208194163752523309e+01 7.197798043035982118e+01 7.187513688791841560e+01 7.177401439533059602e+01 7.167524182372835639e+01 7.157948941777249274e+01 7.148748785317366128e+01 7.140005132344958838e+01 7.131810799171398685e+01 7.124274152409088856e+01 7.117525752145593287e+01 7.111725716124237806e+01 7.107074920612649294e+01 7.103833581935214170e+01 7.102351510522021272e+01 7.103120699058308674e+01 7.106852582787360006e+01 7.114275311645906186e+01 7.126102149993130297e+01 7.143213124501926359e+01 7.166662128925236175e+01 7.197596147914919129e+01 7.236956037808522524e+01 7.284760564782664005e+01 7.339017282963322941e+01 7.395242472092104435e+01 7.447970861877547577e+01 7.493266553655485041e+01 7.529663368522597011e+01 7.557413467232072435e+01 7.577491278520574269e+01 7.591008230762599851e+01 7.598980964012844197e+01 7.602269206181335903e+01 7.601578618834901135e+01 7.597575534541101661e+01 7.591012501238219556e+01 7.582453266841912409e+01 7.572302590432082070e+01 7.560864168624721060e+01 7.548374121627966815e+01 7.535021348494410631e+01 7.520961056902524433e+01 7.506323612351116026e+01 7.491220953886295320e+01 7.475751070000842446e+01 7.460001503471175965e+01 7.444051907567336457e+01 7.427976206874336640e+01 7.411844309072512260e+01 7.395723637118680927e+01 7.379683605807076674e+01 7.363798124244021892e+01 7.348142662177633611e+01 7.332793506412235729e+01 7.317786638274992583e+01 7.303110144567290263e+01 7.288749428015034937e+01 7.274688844144111499e+01 7.260911881321590045e+01 7.247401185662420176e+01 7.234138597332639620e+01 7.221105184157022450e+01 7.208281288342732296e+01 7.195646575432874670e+01 7.183180085980711738e+01 7.170860297637773328e+01 7.158665184209166910e+01 7.146572286374066607e+01 7.134558780744737305e+01 7.122601538357776008e+01 7.110676761705690296e+01 7.098755311666536727e+01 7.086804905164899537e+01 7.074796308612349094e+01 7.062720995047311590e+01 7.050579910228043445e+01 7.038374036908862763e+01 7.026104367279367580e+01 7.013771921046645730e+01 7.001377750723622739e+01 6.988922949358311598e+01 6.976408657504180155e+01 6.963836070895376906e+01 6.951206447705226310e+01 6.938521116069205164e+01 6.925781481753256230e+01 6.912989035686041461e+01 6.900145361999784654e+01 6.887252145929051039e+01 6.874311182156634459e+01 6.861324382856946613e+01 6.848295125041659048e+01 6.835231216168722312e+01 6.822139415566380194e+01 6.809022104033283540e+01 6.795880913578002946e+01 6.782717400204637670e+01 6.769533047835466277e+01 6.756329268641638919e+01 6.743107407275601872e+01 6.729868746750435093e+01 6.716614515046239831e+01 6.703345892638026271e+01 6.690064020993486338e+01 6.676770011456210341e+01 6.663464954662413220e+01 6.650149930248699093e+01 6.636826016492886993e+01 6.623494299955928000e+01 6.610155885812491761e+01 6.596811897636871436e+01 6.583463469708658522e+01 6.570110511839448009e+01 6.556752860316191800e+01 6.543391405398506322e+01 6.530027027965297748e+01 6.516660572570981458e+01 6.503292845473151829e+01 6.489924617709039012e+01 6.476556626862839039e+01 6.463189578830679238e+01 6.449824149896812742e+01 6.436460988254839322e+01 6.423100715551481699e+01 6.409743928687930747e+01 6.396391201220649236e+01 6.383043084637756692e+01 6.369700109937730303e+01 6.356362788939077291e+01 6.343031615418112779e+01 6.329707066762239265e+01 6.316389601934315579e+01 6.303079781088308664e+01 6.289778766161543899e+01 6.276487930686562322e+01 6.263208625996958290e+01 6.249942182425547799e+01 6.236689910855238850e+01 6.223453103638712491e+01 6.210233035635610577e+01 6.197030965184603701e+01 6.183848135029802506e+01 6.170685773274817620e+01 6.157545094345186953e+01 6.144427299892777228e+01 6.131333579699639813e+01 6.118265112561493879e+01 6.105223067132465076e+01 6.092208603106519149e+01 6.079222871354613744e+01 6.066267013486321957e+01 6.053342168949893676e+01 6.040447941825368616e+01 6.027580884190138022e+01 6.014736853301474184e+01 6.001911713260415127e+01 5.989101347834366607e+01 5.976301650413915922e+01 5.963508513132728694e+01 5.950717816435826535e+01 5.937925418696795532e+01 5.925127145701662812e+01 5.912318780140049057e+01 5.899496050997186103e+01 5.886654622642163304e+01 5.873790083516723826e+01 5.860897934159038414e+01 5.847973574581374123e+01 5.835012292734245420e+01 5.822009247128153220e+01 5.808959444469655864e+01 5.795858015234443883e+01 5.782703838423003617e+01 5.769499557919152721e+01 5.756248358844095492e+01 5.742953800205941661e+01 5.729619593962161161e+01 5.716249586929734505e+01 5.702847730669418524e+01 5.689418052350447397e+01 5.675964625131018693e+01 5.662491539482289227e+01 5.649002875678161217e+01 5.635502677603835764e+01 5.621994928912499745e+01 5.608483531654019316e+01 5.594972287309428793e+01 5.581464880560815800e+01 5.567964865839712729e+01 5.554475659663148690e+01 5.541000532198449946e+01 5.527542308869124099e+01 5.514102426030876813e+01 5.500681890629130066e+01 5.487281499087293923e+01 5.473901621474578860e+01 5.460542581845948007e+01 5.447204713484097738e+01 5.433888356228635530e+01 5.420593856678533484e+01 5.407321568121733435e+01 5.394071850748696306e+01 5.380845072061129031e+01 5.367641607443874818e+01 5.354461840922886040e+01 5.341306166017238866e+01 5.328174986922749667e+01 5.315068719086775673e+01 5.301987792637373786e+01 5.288932647548244859e+01 5.275903745309551596e+01 5.262900767335486307e+01 5.249921422489387624e+01 5.236963134289544541e+01 5.224023412540373101e+01 5.211100217757484643e+01 5.198191794880585803e+01 5.185296391721749387e+01 5.172412277388139046e+01 5.159537738871404144e+01 5.146671083362707577e+01 5.133810639543298748e+01 5.120954758938023588e+01 5.108101817203169048e+01 5.095250215323358134e+01 5.082398380908307445e+01 5.069544768717605621e+01 5.056687864177183656e+01 5.043826174442983756e+01 5.030958267198184330e+01 5.018082712087016262e+01 5.005199829530101852e+01 4.992311637605780561e+01 4.979420300415767997e+01 4.966527931604105106e+01 4.953636431944505603e+01 4.940747395093967498e+01 4.927862340768115246e+01 4.914982770073766005e+01 4.902110160799566074e+01 4.889245969460898777e+01 4.876391632414924970e+01 4.863548566945974017e+01 4.850718172384586069e+01 4.837901831072122150e+01 4.825100909705906815e+01 4.812316758994893462e+01 4.799550719908802421e+01 4.786804103861140902e+01 4.774078273507620906e+01 4.761374190370952419e+01 4.748690588871977525e+01 4.736024517108489817e+01 4.723373139231807727e+01 4.710733608973896480e+01 4.698103132203686982e+01 4.685479011401912430e+01 4.672858617460042296e+01 4.660239347175047442e+01 4.647618627307747374e+01 4.634993913790640363e+01 4.622362692432761833e+01 4.609722479239280801e+01 4.597070820637418365e+01 4.584405294303724077e+01 4.571723507577371493e+01 4.559023104709194740e+01 4.546301741445677180e+01 4.533557179334638931e+01 4.520786961482917832e+01 4.507990431413236365e+01 4.495171166060026735e+01 4.482334530787557014e+01 4.469485575611906825e+01 4.456629361794875877e+01 4.443770870920525340e+01 4.430915024696150795e+01 4.418066676390117209e+01 4.405230625683179824e+01 4.392411620900929847e+01 4.379614361188578187e+01 4.366843498340858787e+01 4.354103638671040244e+01 4.341399344792262127e+01 4.328735137240255426e+01 4.316115497119608335e+01 4.303544862514536362e+01 4.291027654961908411e+01 4.278568172734776454e+01 4.266170952906577440e+01 4.253837340927384503e+01 4.241564378849943751e+01 4.229347989279631292e+01 4.217184370874565502e+01 4.205069678637119068e+01 4.193000120758733829e+01 4.180971932389365975e+01 4.168981388525025977e+01 4.157024797652411507e+01 4.145098499074993015e+01 4.133198862951394403e+01 4.121322290152238565e+01 4.109465212174109183e+01 4.097624091059151397e+01 4.085795419117130223e+01 4.073975719577356358e+01 4.062161543430920574e+01 4.050349480699514970e+01 4.038536120282333286e+01 4.026718221496594197e+01 4.014893986792594660e+01 4.003063325955008622e+01 3.991226157627170323e+01 3.979382423038987326e+01 3.967532059264340205e+01 3.955675004224940494e+01 3.943811196712886158e+01 3.931940545491306693e+01 3.920062934846464486e+01 3.908178246829265845e+01 3.896286365361629578e+01 3.884387175132906123e+01 3.872480561922748166e+01 3.860566412492516974e+01 3.848644614603836089e+01 3.836715057000583329e+01 3.824777629400523438e+01 3.812832222481301869e+01 3.800878727879171493e+01 3.788917038174440677e+01 3.776947046877648972e+01 3.764968648430112808e+01 3.752981738184462301e+01 3.740986212429379520e+01 3.728981968177868112e+01 3.716968904158602527e+01 3.704946916845619853e+01 3.692915932058713224e+01 3.680875932122944505e+01 3.668826919759158045e+01 3.656768894126980740e+01 3.644701855474158947e+01 3.632625803743758297e+01 3.620540738964518823e+01 3.608446660518893623e+01 3.596343571097168024e+01 3.584231459747206827e+01 3.572110362233979686e+01 3.559980182069921284e+01 3.547841602044354659e+01 3.535697367828652204e+01 3.523551048355875537e+01 3.511406131827607169e+01 3.499266076178173535e+01 3.487134319660071924e+01 3.475014265824756876e+01 3.462909294552628126e+01 3.450822736871305096e+01 3.438757762956993247e+01 3.426717429574637208e+01 3.414704762100154767e+01 3.402722758473646536e+01 3.390774385645272559e+01 3.378862582256442693e+01 3.366990254114716663e+01 3.355160277785580547e+01 3.343375514222680067e+01 3.331638697241942282e+01 3.319952852324058767e+01 3.308318404794590606e+01 3.296732227089705702e+01 3.285190075360151241e+01 3.273687947416328825e+01 3.262221848427361692e+01 3.250787817679338332e+01 3.239381940193379705e+01 3.228000332968986186e+01 3.216639150540322589e+01 3.205294733889422787e+01 3.193963662937676418e+01 3.182642591325384274e+01 3.171328191629436333e+01 3.160017170084574900e+01 3.148706261401275697e+01 3.137392229840043001e+01 3.126071856685666717e+01 3.114742000180012838e+01 3.103399388336947595e+01 3.092041163576868712e+01 3.080666510934679536e+01 3.069277908841286262e+01 3.057877965709849377e+01 3.046469211947805888e+01 3.035054205209416978e+01 3.023635459964680194e+01 3.012215480689519609e+01 3.000796734879804717e+01 2.989381710288034810e+01 2.977972642808163073e+01 2.966571066912911192e+01 2.955178231381978549e+01 2.943795383190627035e+01 2.932423765772000479e+01 2.921064607559492288e+01 2.909719133427097404e+01 2.898388555285055190e+01 2.887074061602834263e+01 2.875776925126956485e+01 2.864498022245606990e+01 2.853236950195605459e+01 2.841991959665938339e+01 2.830761420338239986e+01 2.819543697516019165e+01 2.808337156941161084e+01 2.797140187049808446e+01 2.785951172443674295e+01 2.774768546148698078e+01 2.763590670564190077e+01 2.752416119922600046e+01 2.741244851287046913e+01 2.730077959040863789e+01 2.718916654437089164e+01 2.707762071677825588e+01 2.696615368756465614e+01 2.685477685089972510e+01 2.674350154207604646e+01 2.663233901197600062e+01 2.652130040837982961e+01 2.641039684080169536e+01 2.629963943704206031e+01 2.618903930600936292e+01 2.607860745804828184e+01 2.596835479882793152e+01 2.585829214502700779e+01 2.574843019250511134e+01 2.563877956151736726e+01 2.552935080971656134e+01 2.542015397213435790e+01 2.531120038924746041e+01 2.520248853877274087e+01 2.509399927711274358e+01 2.498570894696604228e+01 2.487759467655632761e+01 2.476963379424887535e+01 2.466180372860435455e+01 2.455408213466944289e+01 2.444644683102706040e+01 2.433887581907401909e+01 2.423134727712385939e+01 2.412383955695986515e+01 2.401633118239078613e+01 2.390880084793025162e+01 2.380122741976265388e+01 2.369358992960951582e+01 2.358586758118144644e+01 2.347803972883957613e+01 2.337008589334618591e+01 2.326198584845587902e+01 2.315371911202782940e+01 2.304526709023775766e+01 2.293661448969760386e+01 2.282774839990815963e+01 2.271865581912425114e+01 2.260932380993835977e+01 2.249973945380952500e+01 2.238989061449865403e+01 2.227976373733508808e+01 2.216934671595299733e+01 2.205864326485607307e+01 2.194767847751245426e+01 2.183648590878328832e+01 2.172509593139875506e+01 2.161353948112264334e+01 2.150184731381159509e+01 2.139004988899068849e+01 2.127817757087905193e+01 2.116626037364039803e+01 2.105432868051866535e+01 2.094241180938661273e+01 2.083054042835465225e+01 2.071876392996637151e+01 2.060714301734151377e+01 2.049574112853224506e+01 2.038461986651782354e+01 2.027384104099837714e+01 2.016346545494889142e+01 2.005355376001534751e+01 1.994416729411932465e+01 1.983532799017484649e+01 1.972702764875975845e+01 1.961925140460880357e+01 1.951198551869129005e+01 1.940521644026375725e+01 1.929893033404005109e+01 1.919311349744202744e+01 1.908775233323285647e+01 1.898283341392016155e+01 1.887834295289576403e+01 1.877426880431266909e+01 1.867059696241994970e+01 1.856730107342082192e+01 1.846433083185002033e+01 1.836162975793376972e+01 1.825914405556977727e+01 1.815681971269623318e+01 1.805460425235651201e+01 1.795244288914727804e+01 1.785028795443213312e+01 1.774811414307259838e+01 1.764591108279637410e+01 1.754367218105835491e+01 1.744138811032098602e+01 1.733904986180459673e+01 1.723664829597873904e+01 1.713417395599026349e+01 1.703161728702252731e+01 1.692896863619716896e+01 1.682621837596525438e+01 1.672335677328919701e+01 1.662037413794132590e+01 1.651726231354768970e+01 1.641401655705521989e+01 1.631063456124138611e+01 1.620711384717651526e+01 1.610345240243623266e+01 1.599964877112870454e+01 1.589570149760038476e+01 1.579161120640310401e+01 1.568737494545348454e+01 1.558297131995095697e+01 1.547837042163519072e+01 1.537354022130602971e+01 1.526844908111525001e+01 1.516306467936192348e+01 1.505735445856771548e+01 1.495128587270482967e+01 1.484482631505488825e+01 1.473794348895353323e+01 1.463060654216133116e+01 1.452278245141860680e+01 1.441444536480048555e+01 1.430559388766414486e+01 1.419624351882157498e+01 1.408641504264596733e+01 1.397612869916520140e+01 1.386540707546009799e+01 1.375427025112912816e+01 1.364276094146407559e+01 1.353094969938501890e+01 1.341892469653794251e+01 1.330676946297899121e+01 1.319456374877336202e+01 1.308238595283910399e+01 1.297031210021305014e+01 1.285841639520185709e+01 1.274677140272069664e+01 1.263544839096175565e+01 1.252451710872082913e+01 1.241404541388692451e+01 1.230410399709944613e+01 1.219475540292296500e+01 1.208603820099233417e+01 1.197794962047919398e+01 1.187047528095718008e+01 1.176360609529547219e+01 1.165733221289883659e+01 1.155164183204215078e+01 1.144650925309360900e+01 1.134187138230299752e+01 1.123766033551510191e+01 1.113380979766952805e+01 1.103025341458305775e+01 1.092692529468149587e+01 1.082376007439052046e+01 1.072069283653036109e+01 1.061765923348502838e+01 1.051459523251287465e+01 1.041143722583547060e+01 1.030812334049005585e+01 1.020458946540202305e+01 1.010077248041125131e+01 9.996632247859452036e+00 9.892159438093585777e+00 9.787369669018517016e+00 9.682273096897915821e+00 9.576878739908352145e+00 9.471200141175359022e+00 9.365260371185286203e+00 9.259107234865950886e+00 9.152791644992248621e+00 9.046362315933947684e+00 8.939868107312577195e+00 8.833357604669799912e+00 8.726878805979140452e+00 8.620479342738690320e+00 8.514206478284904733e+00 8.408106988506915513e+00 8.302227476367988857e+00 8.196614012018471840e+00 8.091311475578550017e+00 7.986367260444239946e+00 7.881821236496762140e+00 7.777683805536071304e+00 7.673953591467579827e+00 7.570624423187837237e+00 7.467693581060302677e+00 7.365156449639471248e+00 7.262991458423130098e+00 7.161169839873764431e+00 7.059659228109012474e+00 6.958428109468513867e+00 6.857445710167667130e+00 6.756681189042865299e+00 6.656103904528208659e+00 6.555683477021375438e+00 6.455389755567011889e+00 6.355192793764217640e+00 6.255062617143266834e+00 6.154969881848955993e+00 6.054885861993170693e+00 5.954778696281209704e+00 5.854623130473555648e+00 5.754411763775351574e+00 5.654154106774512911e+00 5.553867324282691698e+00 5.453565138281192048e+00 5.353261402909993194e+00 5.252970462574012345e+00 5.152706361644959543e+00 5.052483091802059789e+00 4.952314669393672375e+00 4.852215056624118006e+00 4.752198201533246902e+00 4.652278046401988831e+00 4.552468543204668094e+00 4.452783631690181210e+00 4.353237202481977874e+00 4.253843454693196691e+00 4.154616356760016060e+00 4.055568895526448614e+00 3.956717506038330612e+00 3.858076412496302510e+00 3.759637808083425625e+00 3.661374518167576753e+00 3.563242638725569122e+00 3.465199880029103952e+00 3.367212665500119328e+00 3.269263058045908110e+00 3.171338040896443999e+00 3.073427047145742108e+00 2.975518581977667054e+00 2.877600917254312662e+00 2.779662586035556160e+00 2.681692195837968029e+00 2.583678355664233095e+00 2.485609761950399843e+00 2.387475341954996111e+00 2.289264003638891154e+00 2.190964635663476656e+00 2.092567200888879597e+00 1.994061213583336212e+00 1.895433031157153891e+00 1.796685321558470605e+00 1.697841136059651035e+00 1.598935328804145684e+00 1.500004113237082493e+00 1.401079216226207791e+00 1.302186920878739329e+00 1.203350515372221707e+00 1.104593624017070397e+00 1.005939810043855687e+00 9.074122737583820708e-01 8.090340202270454029e-01 7.108279247240716359e-01 6.128166649014019640e-01 5.150227412323147291e-01 4.174684915851685219e-01 3.201761428281315602e-01 2.231677011968713487e-01 1.264648917895101476e-01 3.008985661290353164e-02 -6.593562591660884209e-02 -1.615927458551595919e-01 -2.568716961559402989e-01 -3.517722258893627441e-01 -4.462923100272746524e-01 -5.404440601596434135e-01 -6.342568962681980338e-01 -7.277632963614451000e-01 -8.209968002829555189e-01 -9.139900462250807323e-01 -1.006775356512662256e+00 -1.099384996479784604e+00 -1.191851053130449145e+00 -1.284205364570880192e+00 -1.376479568420108990e+00 -1.468705128982037422e+00 -1.560913294104466331e+00 -1.653135144293628400e+00 -1.745401483414752875e+00 -1.837742993020583526e+00 -1.930190340115586878e+00 -2.022773554575906019e+00 -2.115519397202660912e+00 -2.208453993211151101e+00 -2.301601994871816714e+00 -2.394968899061495904e+00 -2.488550635487627005e+00 -2.582337669726257445e+00 -2.676319773421710124e+00 -2.770488115667831153e+00 -2.864833875377371442e+00 -2.959347998481462128e+00 -3.054021552823542152e+00 -3.148845726922445465e+00 -3.243811756068680552e+00 -3.338910915075757657e+00 -3.434134562636245391e+00 -3.529474101827872801e+00 -3.624920988413578016e+00 -3.720466754228255013e+00 -3.816103040979214711e+00 -3.911821401745328330e+00 -4.007613563540871837e+00 -4.103472431363115902e+00 -4.199390343705090345e+00 -4.295350359949225094e+00 -4.391330825626937440e+00 -4.487309021600594861e+00 -4.583262054595252266e+00 -4.679167471262189792e+00 -4.775002930822665803e+00 -4.870746154863809352e+00 -4.966374983901914675e+00 -5.061867411215644097e+00 -5.157201558637098060e+00 -5.252355669315875275e+00 -5.347308169642928988e+00 -5.442037607144811773e+00 -5.536522625872748904e+00 -5.630742028928580112e+00 -5.724675145513174357e+00 -5.818301122715638485e+00 -5.911598130782294902e+00 -6.004546690181086888e+00 -6.097132659213457373e+00 -6.189356405389844440e+00 -6.281238617983035510e+00 -6.372799563654552912e+00 -6.464057344011962414e+00 -6.555030398805683944e+00 -6.645737487935548415e+00 -6.736197057049139403e+00 -6.826427346755735925e+00 -6.916446494709816761e+00 -7.006272563276070287e+00 -7.095923463917642948e+00 -7.185417015354687464e+00 -7.274770878895651549e+00 -7.364002668229659321e+00 -7.453129966925189365e+00 -7.542170141830865759e+00 -7.631140123563454836e+00 -7.720057421898673056e+00 -7.808940442950188299e+00 -7.897801999952207552e+00 -7.986647271764013567e+00 -8.075478594448213698e+00 -8.164295876100368332e+00 -8.253099529369137599e+00 -8.341890485460680793e+00 -8.430669495153779280e+00 -8.519437175913481042e+00 -8.608194178590565571e+00 -8.696941171134312754e+00 -8.785678800375535502e+00 -8.874407694826004445e+00 -8.963128439654610702e+00 -9.051841622193023795e+00 -9.140547934130154317e+00 -9.229247986637346912e+00 -9.317941919525765115e+00 -9.406630213545213337e+00 -9.495315021003989386e+00 -9.583996445584489265e+00 -9.672667122144048335e+00 -9.761314809555187821e+00 -9.849917981036924175e+00 -9.938454409966652747e+00 -1.002690391446412832e+01 -1.011524646730686072e+01 -1.020346172533027129e+01 -1.029152944272209425e+01 -1.037942965211186674e+01 -1.046714245434668555e+01 -1.055464801893867843e+01 -1.064192663010362594e+01 -1.072895875911126495e+01 -1.081572476542896766e+01 -1.090220480796233460e+01 -1.098837974202979240e+01 -1.107423150541944779e+01 -1.115973957240748859e+01 -1.124487975258125516e+01 -1.132963883470256405e+01 -1.141402061265762313e+01 -1.149804898775801121e+01 -1.158177475964293990e+01 -1.166524718991604459e+01 -1.174851043792841665e+01 -1.183160908011814172e+01
2.000000000000000000e+02 2.005004979465865915e+02 2.010009958931731830e+02 2.015014938397597462e+02 2.020019917863463377e+02 2.025024897329329292e+02 2.030029876795195207e+02 2.035034856261061122e+02 2.040039835726927038e+02 2.045044815192792669e+02 2.050049794658658584e+02 2.055054774124524499e+02 2.060059753590390415e+02 2.065064733056256330e+02 2.070069712522122245e+02 2.075074691987987876e+02 2.080079671453853791e+02 2.085084650919719707e+02 2.090089630385585622e+02 2.095094609851451537e+02 2.100099589317317452e+02 2.105104568783183083e+02 2.110109548249048999e+02 2.115114527714914914e+02 2.120119507180780829e+02 2.125124486646646744e+02 2.130129466112512659e+02 2.135134445578378291e+02 2.140139425044244206e+02 2.145144404510110121e+02 2.150149383975976036e+02 2.155154363441841951e+02 2.160159342907707583e+02 2.165164322373573498e+02 2.170169301839439413e+02 2.175174281305305328e+02 2.180179260771171244e+02 2.185184240237037159e+02 2.190189219702903074e+02 2.195194199168768705e+02 2.200199178634634620e+02 2.205204158100500536e+02 2.210209137566366451e+02 2.215214117032232366e+02 2.220219096498097997e+02 2.225224075963963912e+02 2.230229055429829828e+02 2.235234034895695743e+02 2.240239014361561658e+02 2.245243993827427573e+02 2.250248973293293204e+02 2.255253952759159120e+02 2.260258932225025035e+02 2.265263911690890950e+02 2.270268891156756865e+02 2.275273870622622781e+02 2.280278850088488412e+02 2.285283829554354327e+02 2.290288809020220242e+02 2.295293788486086157e+02 2.300298767951952073e+02 2.305303747417817704e+02 2.310308726883683619e+02 2.315313706349549534e+02 2.320318685815415449e+02 2.325323665281281365e+02 2.330328644747147280e+02 2.335333624213013195e+02 2.340338603678878826e+02 2.345343583144744741e+02 2.350348562610610657e+02 2.355353542076476572e+02 2.360358521542342487e+02 2.365363501008208118e+02 2.370368480474074033e+02 2.375373459939939949e+02 2.380378439405805864e+02 2.385383418871671779e+02 2.390388398337537410e+02 2.395393377803403610e+02 2.400398357269269241e+02 2.405403336735135156e+02 2.410408316201001071e+02 2.415413295666866986e+02 2.420418275132732902e+02 2.425423254598598533e+02 2.430428234064464448e+02 2.435433213530330363e+02 2.440438192996196278e+02 2.445443172462062194e+02 2.450448151927927825e+02 2.455453131393793740e+02 2.460458110859659655e+02 2.465463090325525570e+02 2.470468069791391486e+02 2.475473049257257401e+02 2.480478028723123316e+02 2.485483008188988947e+02 2.490487987654854862e+02 2.495492967120720778e+02 2.500497946586586693e+02 2.505502926052452608e+02 2.510507905518318239e+02 2.515512884984184154e+02 2.520517864450050070e+02 2.525522843915915985e+02 2.530527823381781900e+02 2.535532802847647531e+02 2.540537782313513731e+02 2.545542761779379362e+02 2.550547741245245277e+02 2.555552720711111192e+02 2.560557700176976823e+02 2.565562679642843023e+02 2.570567659108708654e+02 2.575572638574574853e+02 2.580577618040440484e+02 2.585582597506306683e+02 2.590587576972172315e+02 2.595592556438037946e+02 2.600597535903904145e+02 2.605602515369769776e+02 2.610607494835635407e+02 2.615612474301501607e+02 2.620617453767367238e+02 2.625622433233233437e+02 2.630627412699099068e+02 2.635632392164965268e+02 2.640637371630830899e+02 2.645642351096696530e+02 2.650647330562562729e+02 2.655652310028428360e+02 2.660657289494294560e+02 2.665662268960160191e+02 2.670667248426026390e+02 2.675672227891892021e+02 2.680677207357757652e+02 2.685682186823623852e+02 2.690687166289489483e+02 2.695692145755355114e+02 2.700697125221221313e+02 2.705702104687087513e+02 2.710707084152953144e+02 2.715712063618818775e+02 2.720717043084684974e+02 2.725722022550550605e+02 2.730727002016416236e+02 2.735731981482282436e+02 2.740736960948148067e+02 2.745741940414014266e+02 2.750746919879879897e+02 2.755751899345746097e+02 2.760756878811611728e+02 2.765761858277477359e+02 2.770766837743343558e+02 2.775771817209209189e+02 2.780776796675074820e+02 2.785781776140941020e+02 2.790786755606807219e+02 2.795791735072672850e+02 2.800796714538538481e+02 2.805801694004404681e+02 2.810806673470270312e+02 2.815811652936135943e+02 2.820816632402002142e+02 2.825821611867867773e+02 2.830826591333733973e+02 2.835831570799599604e+02 2.840836550265465803e+02 2.845841529731331434e+02 2.850846509197197065e+02 2.855851488663063265e+02 2.860856468128928896e+02 2.865861447594795095e+02 2.870866427060660726e+02 2.875871406526526926e+02 2.880876385992392557e+02 2.885881365458258188e+02 2.890886344924124387e+02 2.895891324389990018e+02 2.900896303855855649e+02 2.905901283321721849e+02 2.910906262787587480e+02 2.915911242253453679e+02 2.920916221719319310e+02 2.925921201185185510e+02 2.930926180651051141e+02 2.935931160116916772e+02 2.940936139582782971e+02 2.945941119048648602e+02 2.950946098514514802e+02 2.955951077980380433e+02 2.960956057446246632e+02 2.965961036912112263e+02 2.970966016377977894e+02 2.975970995843844094e+02 2.980975975309709725e+02 2.985980954775575356e+02 2.990985934241441555e+02 2.995990913707307755e+02 3.000995893173173386e+02 3.006000872639039017e+02 3.011005852104905216e+02 3.016010831570770847e+02 3.021015811036636478e+02 3.026020790502502678e+02 3.031025769968368309e+02 3.036030749434234508e+02 3.041035728900100139e+02 3.046040708365966339e+02 3.051045687831831970e+02 3.056050667297697601e+02 3.061055646763563800e+02 3.066060626229429431e+02 3.071065605695295062e+02 3.076070585161161262e+02 3.081075564627027461e+02 3.086080544092893092e+02 3.091085523558758723e+02 3.096090503024624923e+02 3.101095482490490554e+02 3.106100461956356185e+02 3.111105441422222384e+02 3.116110420888088015e+02 3.121115400353954215e+02 3.126120379819819846e+02 3.131125359285686045e+02 3.136130338751551676e+02 3.141135318217417307e+02 3.146140297683283507e+02 3.151145277149149138e+02 3.156150256615015337e+02 3.161155236080880968e+02 3.166160215546747168e+02 3.171165195012612799e+02 3.176170174478478430e+02 3.181175153944344629e+02 3.186180133410210260e+02 3.191185112876075891e+02 3.196190092341942091e+02 3.201195071807808290e+02 3.206200051273673921e+02 3.211205030739539552e+02 3.216210010205405752e+02 3.221214989671271383e+02 3.226219969137137014e+02 3.231224948603003213e+02 3.236229928068868844e+02 3.241234907534735044e+02 3.246239887000600675e+02 3.251244866466466874e+02 3.256249845932332505e+02 3.261254825398198136e+02 3.266259804864064336e+02 3.271264784329929967e+02 3.276269763795795598e+02 3.281274743261661797e+02 3.286279722727527997e+02 3.291284702193393628e+02 3.296289681659259259e+02 3.301294661125125458e+02 3.306299640590991089e+02 3.311304620056856720e+02 3.316309599522722920e+02 3.321314578988589119e+02 3.326319558454454182e+02 3.331324537920320381e+02 3.336329517386186581e+02 3.341334496852052212e+02 3.346339476317917843e+02 3.351344455783784042e+02 3.356349435249649673e+02 3.361354414715515304e+02 3.366359394181381504e+02 3.371364373647247703e+02 3.376369353113113334e+02 3.381374332578978965e+02 3.386379312044845165e+02 3.391384291510710796e+02 3.396389270976576427e+02 3.401394250442442626e+02 3.406399229908308826e+02 3.411404209374174457e+02 3.416409188840040088e+02 3.421414168305906287e+02 3.426419147771771918e+02 3.431424127237637549e+02 3.436429106703503749e+02 3.441434086169369380e+02 3.446439065635235011e+02 3.451444045101101210e+02 3.456449024566967410e+02 3.461454004032833041e+02 3.466458983498698672e+02 3.471463962964564871e+02 3.476468942430430502e+02 3.481473921896296133e+02 3.486478901362162333e+02 3.491483880828028532e+02 3.496488860293894163e+02 3.501493839759759794e+02 3.506498819225625994e+02 3.511503798691491625e+02 3.516508778157357256e+02 3.521513757623223455e+02 3.526518737089089655e+02 3.531523716554954717e+02 3.536528696020820917e+02 3.541533675486687116e+02 3.546538654952552747e+02 3.551543634418418378e+02 3.556548613884284578e+02 3.561553593350150209e+02 3.566558572816015840e+02 3.571563552281882039e+02 3.576568531747748239e+02 3.581573511213613870e+02 3.586578490679479501e+02 3.591583470145345700e+02 3.596588449611211331e+02 3.601593429077076962e+02 3.606598408542943162e+02 3.611603388008809361e+02 3.616608367474674424e+02 3.621613346940540623e+02 3.626618326406406823e+02 3.631623305872272454e+02 3.636628285338138085e+02 3.641633264804004284e+02 3.646638244269869915e+02 3.651643223735735546e+02 3.656648203201601746e+02 3.661653182667467945e+02 3.666658162133333576e+02 3.671663141599199207e+02 3.676668121065065407e+02 3.681673100530931038e+02 3.686678079996796669e+02 3.691683059462662868e+02 3.696688038928529068e+02 3.701693018394394699e+02 3.706697997860260330e+02 3.711702977326126529e+02 3.716707956791992160e+02 3.721712936257857791e+02 3.726717915723723991e+02 3.731722895189590190e+02 3.736727874655455253e+02 3.741732854121321452e+02 3.746737833587187652e+02 3.751742813053053283e+02 3.756747792518918914e+02 3.761752771984785113e+02 3.766757751450650744e+02 3.771762730916516375e+02 3.776767710382382575e+02 3.781772689848248774e+02 3.786777669314114405e+02 3.791782648779980036e+02 3.796787628245846236e+02 3.801792607711711867e+02 3.806797587177577498e+02 3.811802566643443697e+02 3.816807546109309897e+02 3.821812525575174959e+02 3.826817505041041159e+02 3.831822484506907358e+02 3.836827463972772989e+02 3.841832443438638620e+02 3.846837422904504820e+02 3.851842402370370451e+02 3.856847381836236082e+02 3.861852361302102281e+02 3.866857340767968481e+02 3.871862320233834112e+02 3.876867299699699743e+02 3.881872279165565942e+02 3.886877258631431573e+02 3.891882238097297204e+02 3.896887217563163404e+02 3.901892197029029603e+02 3.906897176494895234e+02 3.911902155960760865e+02 3.916907135426627065e+02 3.921912114892492696e+02 3.926917094358358327e+02 3.931922073824224526e+02 3.936927053290090157e+02 3.941932032755955788e+02 3.946937012221821988e+02 3.951941991687688187e+02 3.956946971153553818e+02 3.961951950619419449e+02 3.966956930085285649e+02 3.971961909551151280e+02 3.976966889017016911e+02 3.981971868482883110e+02 3.986976847948749310e+02 3.991981827414614941e+02 3.996986806880480572e+02 4.001991786346346771e+02 4.006996765812212402e+02 4.012001745278078033e+02 4.017006724743944233e+02 4.022011704209810432e+02 4.027016683675675495e+02 4.032021663141541694e+02 4.037026642607407894e+02 4.042031622073273525e+02 4.047036601539139156e+02 4.052041581005005355e+02 4.057046560470870986e+02 4.062051539936736617e+02 4.067056519402602817e+02 4.072061498868469016e+02 4.077066478334334647e+02 4.082071457800200278e+02 4.087076437266066478e+02 4.092081416731932109e+02 4.097086396197797740e+02 4.102091375663663939e+02 4.107096355129530139e+02 4.112101334595395201e+02 4.117106314061261401e+02 4.122111293527127600e+02 4.127116272992993231e+02 4.132121252458858862e+02 4.137126231924725062e+02 4.142131211390590693e+02 4.147136190856456324e+02 4.152141170322322523e+02 4.157146149788188723e+02 4.162151129254054354e+02 4.167156108719919985e+02 4.172161088185786184e+02 4.177166067651651815e+02 4.182171047117517446e+02 4.187176026583383646e+02 4.192181006049249845e+02 4.197185985515115476e+02 4.202190964980981107e+02 4.207195944446847307e+02 4.212200923912712938e+02 4.217205903378578569e+02 4.222210882844444768e+02 4.227215862310310968e+02 4.232220841776176030e+02 4.237225821242042230e+02 4.242230800707908429e+02 4.247235780173774060e+02 4.252240759639639691e+02 4.257245739105505891e+02 4.262250718571371522e+02 4.267255698037237153e+02 4.272260677503103352e+02 4.277265656968969552e+02 4.282270636434835183e+02 4.287275615900700814e+02 4.292280595366567013e+02 4.297285574832432644e+02 4.302290554298298275e+02 4.307295533764164475e+02 4.312300513230030674e+02 4.317305492695895737e+02 4.322310472161761936e+02 4.327315451627628136e+02 4.332320431093493767e+02 4.337325410559359398e+02 4.342330390025225597e+02 4.347335369491091228e+02 4.352340348956956859e+02 4.357345328422823059e+02 4.362350307888689258e+02 4.367355287354554889e+02 4.372360266820420520e+02 4.377365246286286720e+02 4.382370225752152351e+02 4.387375205218017982e+02 4.392380184683884181e+02 4.397385164149750381e+02 4.402390143615616012e+02 4.407395123081481643e+02 4.412400102547347842e+02 4.417405082013213473e+02 4.422410061479079104e+02 4.427415040944945304e+02 4.432420020410810935e+02 4.437424999876676566e+02 4.442429979342542765e+02 4.447434958808408965e+02 4.452439938274274596e+02 4.457444917740140227e+02 4.462449897206006426e+02 4.467454876671872057e+02 4.472459856137737688e+02 4.477464835603603888e+02 4.482469815069470087e+02 4.487474794535335718e+02 4.492479774001201349e+02 4.497484753467067549e+02 4.502489732932933180e+02 4.507494712398798811e+02 4.512499691864665010e+02 4.517504671330531210e+02 4.522509650796396272e+02 4.527514630262262472e+02 4.532519609728128671e+02 4.537524589193994302e+02 4.542529568659859933e+02 4.547534548125726133e+02 4.552539527591591764e+02 4.557544507057457395e+02 4.562549486523323594e+02 4.567554465989189225e+02 4.572559445455055425e+02 4.577564424920921056e+02 4.582569404386787255e+02 4.587574383852652886e+02 4.592579363318518517e+02 4.597584342784384717e+02 4.602589322250250348e+02 4.607594301716116547e+02 4.612599281181982178e+02 4.617604260647848378e+02 4.622609240113714009e+02 4.627614219579579640e+02 4.632619199045445839e+02 4.637624178511311470e+02 4.642629157977177670e+02 4.647634137443043301e+02 4.652639116908908932e+02 4.657644096374775131e+02 4.662649075840640762e+02 4.667654055306506962e+02 4.672659034772372593e+02 4.677664014238238792e+02 4.682668993704104423e+02 4.687673973169970054e+02 4.692678952635836254e+02 4.697683932101701885e+02 4.702688911567568084e+02 4.707693891033433715e+02 4.712698870499299346e+02 4.717703849965165546e+02 4.722708829431031177e+02 4.727713808896897376e+02 4.732718788362763007e+02 4.737723767828628638e+02 4.742728747294494838e+02 4.747733726760360469e+02 4.752738706226226668e+02 4.757743685692092299e+02 4.762748665157958499e+02 4.767753644623824130e+02 4.772758624089689761e+02 4.777763603555555960e+02 4.782768583021421591e+02 4.787773562487287791e+02 4.792778541953153422e+02 4.797783521419019053e+02 4.802788500884885252e+02 4.807793480350750883e+02 4.812798459816617083e+02 4.817803439282482714e+02 4.822808418748348913e+02 4.827813398214214544e+02 4.832818377680080175e+02 4.837823357145946375e+02 4.842828336611812006e+02 4.847833316077678205e+02 4.852838295543543836e+02 4.857843275009409467e+02 4.862848254475275667e+02 4.867853233941141298e+02 4.872858213407007497e+02 4.877863192872873128e+02 4.882868172338738759e+02 4.887873151804604959e+02 4.892878131270470590e+02 4.897883110736336789e+02 4.902888090202202420e+02 4.907893069668068620e+02 4.912898049133934251e+02 4.917903028599799882e+02 4.922908008065666081e+02 4.927912987531531712e+02 4.932917966997397912e+02 4.937922946463263543e+02 4.942927925929129174e+02 4.947932905394995373e+02 4.952937884860861004e+02 4.957942864326727204e+02 4.962947843792592835e+02 4.967952823258459034e+02 4.972957802724324665e+02 4.977962782190190296e+02 4.982967761656056496e+02 4.987972741121922127e+02 4.992977720587788326e+02 4.997982700053653957e+02 5.002987679519519588e+02 5.007992658985385788e+02 5.012997638451251419e+02 5.018002617917117618e+02 5.023007597382983249e+02 5.028012576848849449e+02 5.033017556314715080e+02 5.038022535780580711e+02 5.043027515246446910e+02 5.048032494712312541e+02 5.053037474178178741e+02 5.058042453644044372e+02 5.063047433109910003e+02 5.068052412575776202e+02 5.073057392041641833e+02 5.078062371507508033e+02 5.083067350973373664e+02 5.088072330439239295e+02 5.093077309905105494e+02 5.098082289370971125e+02 5.103087268836837325e+02 5.108092248302702956e+02 5.113097227768569155e+02 5.118102207234434786e+02 5.123107186700300417e+02 5.128112166166166617e+02 5.133117145632031679e+02 5.138122125097897879e+02 5.143127104563764078e+02 5.148132084029630278e+02 5.153137063495496477e+02 5.158142042961361540e+02 5.163147022427227739e+02 5.168152001893092802e+02 5.173156981358959001e+02 5.178161960824825201e+02 5.183166940290691400e+02 5.188171919756557600e+02 5.193176899222422662e+02 5.198181878688288862e+02 5.203186858154153924e+02 5.208191837620020124e+02 5.213196817085886323e+02 5.218201796551752523e+02 5.223206776017618722e+02 5.228211755483483785e+02 5.233216734949348847e+02 5.238221714415215047e+02 5.243226693881081246e+02 5.248231673346947446e+02 5.253236652812813645e+02 5.258241632278679845e+02 5.263246611744544907e+02 5.268251591210409970e+02 5.273256570676276169e+02 5.278261550142142369e+02 5.283266529608008568e+02 5.288271509073874768e+02 5.293276488539739830e+02 5.298281468005606030e+02 5.303286447471471092e+02 5.308291426937337292e+02 5.313296406403203491e+02 5.318301385869069691e+02 5.323306365334935890e+02 5.328311344800800953e+02 5.333316324266667152e+02 5.338321303732532215e+02 5.343326283198398414e+02 5.348331262664264614e+02 5.353336242130130813e+02 5.358341221595997013e+02 5.363346201061862075e+02 5.368351180527728275e+02 5.373356159993593337e+02 5.378361139459459537e+02 5.383366118925325736e+02 5.388371098391191936e+02 5.393376077857058135e+02 5.398381057322923198e+02 5.403386036788789397e+02 5.408391016254654460e+02 5.413395995720520659e+02 5.418400975186386859e+02 5.423405954652253058e+02 5.428410934118119258e+02 5.433415913583984320e+02 5.438420893049849383e+02 5.443425872515715582e+02 5.448430851981581782e+02 5.453435831447447981e+02 5.458440810913314181e+02 5.463445790379180380e+02 5.468450769845045443e+02 5.473455749310910505e+02 5.478460728776776705e+02 5.483465708242642904e+02 5.488470687708509104e+02 5.493475667174375303e+02 5.498480646640240366e+02 5.503485626106106565e+02 5.508490605571971628e+02 5.513495585037837827e+02 5.518500564503704027e+02 5.523505543969570226e+02 5.528510523435436426e+02 5.533515502901301488e+02 5.538520482367167688e+02 5.543525461833032750e+02 5.548530441298898950e+02 5.553535420764765149e+02 5.558540400230631349e+02 5.563545379696497548e+02 5.568550359162362611e+02 5.573555338628228810e+02 5.578560318094093873e+02 5.583565297559960072e+02 5.588570277025826272e+02 5.593575256491692471e+02 5.598580235957558671e+02 5.603585215423423733e+02 5.608590194889289933e+02 5.613595174355154995e+02 5.618600153821021195e+02 5.623605133286887394e+02 5.628610112752753594e+02 5.633615092218619793e+02 5.638620071684484856e+02 5.643625051150349918e+02 5.648630030616216118e+02 5.653635010082082317e+02 5.658639989547948517e+02 5.663644969013814716e+02 5.668649948479680916e+02 5.673654927945545978e+02 5.678659907411411041e+02 5.683664886877277240e+02 5.688669866343143440e+02 5.693674845809009639e+02 5.698679825274875839e+02 5.703684804740740901e+02 5.708689784206607101e+02 5.713694763672472163e+02 5.718699743138338363e+02 5.723704722604204562e+02 5.728709702070070762e+02 5.733714681535936961e+02 5.738719661001802024e+02 5.743724640467668223e+02 5.748729619933533286e+02 5.753734599399399485e+02 5.758739578865265685e+02 5.763744558331131884e+02 5.768749537796998084e+02 5.773754517262863146e+02 5.778759496728729346e+02 5.783764476194594408e+02 5.788769455660460608e+02 5.793774435126326807e+02 5.798779414592193007e+02 5.803784394058059206e+02 5.808789373523924269e+02 5.813794352989790468e+02 5.818799332455655531e+02 5.823804311921521730e+02 5.828809291387387930e+02 5.833814270853254129e+02 5.838819250319120329e+02 5.843824229784985391e+02 5.848829209250850454e+02 5.853834188716716653e+02 5.858839168182582853e+02 5.863844147648449052e+02 5.868849127114315252e+02 5.873854106580180314e+02 5.878859086046046514e+02 5.883864065511911576e+02 5.888869044977777776e+02 5.893874024443643975e+02 5.898879003909510175e+02 5.903883983375376374e+02 5.908888962841241437e+02 5.913893942307107636e+02 5.918898921772972699e+02 5.923903901238838898e+02 5.928908880704705098e+02 5.933913860170571297e+02 5.938918839636437497e+02 5.943923819102302559e+02 5.948928798568168759e+02 5.953933778034033821e+02 5.958938757499900021e+02 5.963943736965766220e+02 5.968948716431632420e+02 5.973953695897498619e+02 5.978958675363363682e+02 5.983963654829229881e+02 5.988968634295094944e+02 5.993973613760961143e+02 5.998978593226827343e+02 6.003983572692693542e+02 6.008988552158559742e+02 6.013993531624424804e+02 6.018998511090289867e+02 6.024003490556156066e+02 6.029008470022022266e+02 6.034013449487888465e+02 6.039018428953754665e+02 6.044023408419620864e+02 6.049028387885485927e+02 6.054033367351350989e+02 6.059038346817217189e+02 6.064043326283083388e+02 6.069048305748949588e+02 6.074053285214815787e+02 6.079058264680680850e+02 6.084063244146547049e+02 6.089068223612412112e+02 6.094073203078278311e+02 6.099078182544144511e+02 6.104083162010010710e+02 6.109088141475876910e+02 6.114093120941741972e+02 6.119098100407608172e+02 6.124103079873473234e+02 6.129108059339339434e+02 6.134113038805205633e+02 6.139118018271071833e+02 6.144122997736938032e+02 6.149127977202803095e+02 6.154132956668669294e+02 6.159137936134534357e+02 6.164142915600400556e+02 6.169147895066266756e+02 6.174152874532132955e+02 6.179157853997999155e+02 6.184162833463864217e+02 6.189167812929730417e+02 6.194172792395595479e+02 6.199177771861461679e+02 6.204182751327327878e+02 6.209187730793194078e+02 6.214192710259060277e+02 6.219197689724925340e+02 6.224202669190790402e+02 6.229207648656656602e+02 6.234212628122522801e+02 6.239217607588389001e+02 6.244222587054255200e+02 6.249227566520121400e+02 6.254232545985986462e+02 6.259237525451851525e+02 6.264242504917717724e+02 6.269247484383583924e+02 6.274252463849450123e+02 6.279257443315316323e+02 6.284262422781181385e+02 6.289267402247047585e+02 6.294272381712912647e+02 6.299277361178778847e+02 6.304282340644645046e+02 6.309287320110511246e+02 6.314292299576377445e+02 6.319297279042242508e+02 6.324302258508108707e+02 6.329307237973973770e+02 6.334312217439839969e+02 6.339317196905706169e+02 6.344322176371572368e+02 6.349327155837438568e+02 6.354332135303303630e+02 6.359337114769169830e+02 6.364342094235034892e+02 6.369347073700901092e+02 6.374352053166767291e+02 6.379357032632633491e+02 6.384362012098499690e+02 6.389366991564364753e+02 6.394371971030230952e+02 6.399376950496096015e+02 6.404381929961962214e+02 6.409386909427828414e+02 6.414391888893694613e+02 6.419396868359560813e+02 6.424401847825425875e+02 6.429406827291290938e+02 6.434411806757157137e+02 6.439416786223023337e+02 6.444421765688889536e+02 6.449426745154755736e+02 6.454431724620621935e+02 6.459436704086486998e+02 6.464441683552352060e+02 6.469446663018218260e+02 6.474451642484084459e+02 6.479456621949950659e+02 6.484461601415816858e+02 6.489466580881681921e+02 6.494471560347548120e+02 6.499476539813413183e+02 6.504481519279279382e+02 6.509486498745145582e+02 6.514491478211011781e+02 6.519496457676877981e+02 6.524501437142743043e+02 6.529506416608609243e+02 6.534511396074474305e+02 6.539516375540340505e+02 6.544521355006206704e+02 6.549526334472072904e+02 6.554531313937939103e+02 6.559536293403804166e+02 6.564541272869670365e+02 6.569546252335535428e+02 6.574551231801401627e+02 6.579556211267267827e+02 6.584561190733134026e+02 6.589566170199000226e+02 6.594571149664865288e+02 6.599576129130731488e+02 6.604581108596596550e+02 6.609586088062462750e+02 6.614591067528328949e+02 6.619596046994195149e+02 6.624601026460061348e+02 6.629606005925926411e+02 6.634610985391791473e+02 6.639615964857657673e+02 6.644620944323523872e+02 6.649625923789390072e+02 6.654630903255256271e+02 6.659635882721121334e+02 6.664640862186987533e+02 6.669645841652852596e+02 6.674650821118718795e+02 6.679655800584584995e+02 6.684660780050451194e+02 6.689665759516317394e+02 6.694670738982182456e+02 6.699675718448048656e+02 6.704680697913913718e+02 6.709685677379779918e+02 6.714690656845646117e+02 6.719695636311512317e+02 6.724700615777378516e+02 6.729705595243243579e+02 6.734710574709109778e+02 6.739715554174974841e+02 6.744720533640841040e+02 6.749725513106707240e+02 6.754730492572573439e+02 6.759735472038439639e+02 6.764740451504304701e+02 6.769745430970170901e+02 6.774750410436035963e+02 6.779755389901902163e+02 6.784760369367768362e+02 6.789765348833634562e+02 6.794770328299500761e+02 6.799775307765365824e+02 6.804780287231232023e+02 6.809785266697097086e+02 6.814790246162963285e+02 6.819795225628829485e+02 6.824800205094695684e+02 6.829805184560561884e+02 6.834810164026426946e+02 6.839815143492292009e+02 6.844820122958158208e+02 6.849825102424024408e+02 6.854830081889890607e+02 6.859835061355756807e+02 6.864840040821621869e+02 6.869845020287488069e+02 6.874849999753353131e+02 6.879854979219219331e+02 6.884859958685085530e+02 6.889864938150951730e+02 6.894869917616817929e+02 6.899874897082682992e+02 6.904879876548549191e+02 6.909884856014414254e+02 6.914889835480280453e+02 6.919894814946146653e+02 6.924899794412012852e+02 6.929904773877879052e+02 6.934909753343744114e+02 6.939914732809610314e+02 6.944919712275475376e+02 6.949924691741341576e+02 6.954929671207207775e+02 6.959934650673073975e+02 6.964939630138940174e+02 6.969944609604805237e+02 6.974949589070671436e+02 6.979954568536536499e+02 6.984959548002402698e+02 6.989964527468268898e+02 6.994969506934135097e+02 6.999974486400000160e+02
1.930936913490295410e+02 1.931364989280700684e+02 1.931795458793640137e+02 1.932228384017944336e+02 1.932663474082946777e+02 1.933100838661193848e+02 1.933540468215942383e+02 1.933982100486755371e+02 1.934425835609436035e+02 1.934871525764465332e+02 1.935319099426269531e+02 1.935768604278564453e+02 1.936219773292541504e+02 1.936672778129577637e+02 1.937127418518066406e+02 1.937583603858947754e+02 1.938041417598724365e+02 1.938500618934631348e+02 1.938961210250854492e+02 1.939423186779022217e+02 1.939886412620544434e+02 1.940350849628448486e+02 1.940816478729248047e+02 1.941283178329467773e+02 1.941750881671905518e+02 1.942219529151916504e+02 1.942689099311828613e+02 1.943159465789794922e+02 1.943630611896514893e+02 1.944102520942687988e+02 1.944575004577636719e+02 1.945048084259033203e+02 1.945521684885025024e+02 1.945995714664459229e+02 1.946470100879669189e+02 1.946944857835769653e+02 1.947419859170913696e+02 1.947895051240921021e+02 1.948370362520217896e+02 1.948845742940902710e+02 1.949321146011352539e+02 1.949796466827392578e+02 1.950271663665771484e+02 1.950746668577194214e+02 1.951221417188644409e+02 1.951695860624313354e+02 1.952169928550720215e+02 1.952643527984619141e+02 1.953116648793220520e+02 1.953589168787002563e+02 1.954061060547828674e+02 1.954532260894775391e+02 1.955002693533897400e+02 1.955472304224967957e+02 1.955941011309623718e+02 1.956408782303333282e+02 1.956875528693199158e+02 1.957341185510158539e+02 1.957805698215961456e+02 1.958269007802009583e+02 1.958731037974357605e+02 1.959191735088825226e+02 1.959651025235652924e+02 1.960108851492404938e+02 1.960565158426761627e+02 1.961019866019487381e+02 1.961472918689250946e+02 1.961924251466989517e+02 1.962373803853988647e+02 1.962821505591273308e+02 1.963267296701669693e+02 1.963711113557219505e+02 1.964152893647551537e+02 1.964592571035027504e+02 1.965030083060264587e+02 1.965465363301336765e+02 1.965898351781070232e+02 1.966328982673585415e+02 1.966757191829383373e+02 1.967182917594909668e+02 1.967606094442307949e+02 1.968026658957824111e+02 1.968444547401741147e+02 1.968859697077423334e+02 1.969272042736411095e+02 1.969681521095335484e+02 1.970088068936020136e+02 1.970491621562978253e+02 1.970892116175964475e+02 1.971289488508191425e+02 1.971683674928644905e+02 1.972074611566858948e+02 1.972462234859958699e+02 1.972846480863317993e+02 1.973227286002311303e+02 1.973604587216468644e+02 1.973978323422106769e+02 1.974348435456013249e+02 1.974714866136328055e+02 1.975077560193822137e+02 1.975436464301183150e+02 1.975791527025940013e+02 1.976142698828407447e+02 1.976489931990927289e+02 1.976833180153844296e+02 1.977172397982649272e+02 1.977507560199537693e+02 1.977838735140994686e+02 1.978166018952579179e+02 1.978489506632249686e+02 1.978809292031255609e+02 1.979125467865924293e+02 1.979438125694687187e+02 1.979747355772196897e+02 1.980053354657557065e+02 1.980356638150933577e+02 1.980657777295837150e+02 1.980957333976220980e+02 1.981255861337540409e+02 1.981553903946769424e+02 1.981851997928752098e+02 1.982150671099188912e+02 1.982450443095731316e+02 1.982751825507457397e+02 1.983055322016025457e+02 1.983361428717835224e+02 1.983670600805216964e+02 1.983983093022434332e+02 1.984299082553006883e+02 1.984618744013005198e+02 1.984942249501491460e+02 1.985269768599537201e+02 1.985601468400836893e+02 1.985937513602202671e+02 1.986278065986152797e+02 1.986623076265932468e+02 1.986972018237920565e+02 1.987324303112000052e+02 1.987679350977959984e+02 1.988036590273568436e+02 1.988395457573769818e+02 1.988755397419972724e+02 1.989115862155649666e+02 1.989476311768503365e+02 1.989836213734197372e+02 1.990195042848372395e+02 1.990552304133252619e+02 1.990907683795212506e+02 1.991260952516258840e+02 1.991611884470621590e+02 1.991960256811016734e+02 1.992305849594267784e+02 1.992648445705017366e+02 1.992987830790370936e+02 1.993323793251711322e+02 1.993656126722435147e+02 1.993984779898764828e+02 1.994309923986256763e+02 1.994631745408933057e+02 1.994950428434676724e+02 1.995266155068075022e+02 1.995579105062333838e+02 1.995889455930646363e+02 1.996197382958907838e+02 1.996503059218466660e+02 1.996806655540003703e+02 1.997108331825620553e+02 1.997408163133241032e+02 1.997706178136886592e+02 1.998002404913713690e+02 1.998296871298880433e+02 1.998589604894932563e+02 1.998880633068129100e+02 1.999169982943094510e+02 1.999457681398271234e+02 1.999743755033105117e+02 2.000028228561423020e+02 2.000311096074638044e+02 2.000592325390844053e+02 2.000871884057087300e+02 2.001149740098935581e+02 2.001425862036267063e+02 2.001700218880760076e+02 2.001972780130581668e+02 2.002243515769787336e+02 2.002512396315960359e+02 2.002779397626363789e+02 2.003044554956595675e+02 2.003307940735230659e+02 2.003569626996195439e+02 2.003829684854445077e+02 2.004088184495940368e+02 2.004345195187506761e+02 2.004600785289421765e+02 2.004855022269748588e+02 2.005107972720325051e+02 2.005359702441983245e+02 2.005610292016990570e+02 2.005859944480507693e+02 2.006108917566652963e+02 2.006357465982291615e+02 2.006605841196505935e+02 2.006854291471736360e+02 2.007103061905436334e+02 2.007352394485715195e+02 2.007602528109673585e+02 2.007853697195205314e+02 2.008106111240904283e+02 2.008359961150326853e+02 2.008615435158699256e+02 2.008872719168302865e+02 2.009131996798987529e+02 2.009393449426697771e+02 2.009657256223163131e+02 2.009923594182873785e+02 2.010192638158478076e+02 2.010464560859109042e+02 2.010739533081396075e+02 2.011017614059055632e+02 2.011298487393014511e+02 2.011581760177214164e+02 2.011867043790407479e+02 2.012153954105706362e+02 2.012442111471700628e+02 2.012731140748273901e+02 2.013020671290742030e+02 2.013310335453097650e+02 2.013599743774575472e+02 2.013888489415712684e+02 2.014176169948877941e+02 2.014462388046176784e+02 2.014746751509046589e+02 2.015028873236642539e+02 2.015308371255487145e+02 2.015584868686219124e+02 2.015857993757181248e+02 2.016127379867230047e+02 2.016392665832827333e+02 2.016653499170915893e+02 2.016909848033246817e+02 2.017162122974659724e+02 2.017410765783533861e+02 2.017656212496221997e+02 2.017898893383389805e+02 2.018139233259880712e+02 2.018377651809696545e+02 2.018614565258940274e+02 2.018850429565191007e+02 2.019085737884197442e+02 2.019320979174917738e+02 2.019556636771085323e+02 2.019793188483909034e+02 2.020031106723818084e+02 2.020270858689364104e+02 2.020512906477488286e+02 2.020757707254979323e+02 2.021005713397371437e+02 2.021257372749241767e+02 2.021513127073176292e+02 2.021773368527574348e+02 2.022037965026738675e+02 2.022306474888882803e+02 2.022578458213320118e+02 2.022853478355355037e+02 2.023131102887273300e+02 2.023410903623880586e+02 2.023692456044809660e+02 2.023975312615220901e+02 2.024259001307691506e+02 2.024543053939232777e+02 2.024827007584299281e+02 2.025110404737661156e+02 2.025392793336104660e+02 2.025673726798959251e+02 2.025952764090507117e+02 2.026229469719546614e+02 2.026503413820173591e+02 2.026774172132099920e+02 2.027041326073340315e+02 2.027304462761167088e+02 2.027563308653952845e+02 2.027818023212439584e+02 2.028068849741612212e+02 2.028316028411554726e+02 2.028559796323115734e+02 2.028800387623687129e+02 2.029038034382738260e+02 2.029273008151467366e+02 2.029505627195794659e+02 2.029736209358052292e+02 2.029965068656274525e+02 2.030192515336602810e+02 2.030418855994339538e+02 2.030644393619313632e+02 2.030869427661436930e+02 2.031094254113450006e+02 2.031319165542354312e+02 2.031544451183708588e+02 2.031770397082618729e+02 2.031997285252273286e+02 2.032225391793308518e+02 2.032454857465017994e+02 2.032685676593137032e+02 2.032917837290806347e+02 2.033151326979714213e+02 2.033386133133753901e+02 2.033622240426011558e+02 2.033859518695135193e+02 2.034097678847847419e+02 2.034336425121309730e+02 2.034575464666195330e+02 2.034814507937880990e+02 2.035053268632473191e+02 2.035291463630292128e+02 2.035528812929060223e+02 2.035765039596863062e+02 2.035999869727020268e+02 2.036233032375203038e+02 2.036464259516669699e+02 2.036693286038698716e+02 2.036919849354708276e+02 2.037143701153654547e+02 2.037364657346697641e+02 2.037582558990361576e+02 2.037797248521255824e+02 2.038008571479585953e+02 2.038216373663162813e+02 2.038420708253106568e+02 2.038621928133379697e+02 2.038820408217252407e+02 2.039016520928853424e+02 2.039210634503142501e+02 2.039403113520493207e+02 2.039594318829131225e+02 2.039784607508754561e+02 2.039974332839956332e+02 2.040163844302023790e+02 2.040353487553820742e+02 2.040543604406520899e+02 2.040734532808055519e+02 2.040926606769662612e+02 2.041120156573651911e+02 2.041315485534632899e+02 2.041512858450241765e+02 2.041712532725887286e+02 2.041914762057367625e+02 2.042119798111234559e+02 2.042327710302142805e+02 2.042538305620437313e+02 2.042751363423558360e+02 2.042966666998854635e+02 2.043184002175257774e+02 2.043403157165812445e+02 2.043623922604328982e+02 2.043846091478735616e+02 2.044069459081638342e+02 2.044293822964973515e+02 2.044518982902554853e+02 2.044744740842252213e+02 2.044970900876778614e+02 2.045197269166856131e+02 2.045423653716861736e+02 2.045649869260596461e+02 2.045875761457245972e+02 2.046101194069979101e+02 2.046326031725129724e+02 2.046550141503212217e+02 2.046773455415859644e+02 2.046996018387926597e+02 2.047217886035832635e+02 2.047439113520813407e+02 2.047659755446111376e+02 2.047879865873201197e+02 2.048099498318679252e+02 2.048318705752499227e+02 2.048537540596025792e+02 2.048756054719269741e+02 2.048974299439978495e+02 2.049192325521617022e+02 2.049410183175059501e+02 2.049627922049112385e+02 2.049845591213670559e+02 2.050063239178434742e+02 2.050280891172169504e+02 2.050498529558990413e+02 2.050716131434055569e+02 2.050933674303087173e+02 2.051151128459241590e+02 2.051368449768324353e+02 2.051585593096679077e+02 2.051802513733891828e+02 2.052019167482721969e+02 2.052235510624650487e+02 2.052451499915041495e+02 2.052667092574283743e+02 2.052882246279204992e+02 2.053096919153285853e+02 2.053311069758510712e+02 2.053524657088655658e+02 2.053737640556137194e+02 2.053949979985427490e+02 2.054161635707896494e+02 2.054372567719346989e+02 2.054582743968858267e+02 2.054792175480943115e+02 2.055000900182658370e+02 2.055208954458867083e+02 2.055416387138793652e+02 2.055623272876728151e+02 2.055829688783014717e+02 2.056035711252498004e+02 2.056241415911426884e+02 2.056446877650632814e+02 2.056652170635170478e+02 2.056857368319342640e+02 2.057062543460870074e+02 2.057267768134151993e+02 2.057473113744345028e+02 2.057678651039368560e+02 2.057884450127639866e+02 2.058090580466923711e+02 2.058297110989060457e+02 2.058504109635978239e+02 2.058711644779159542e+02 2.058919765858918254e+02 2.059128493619882647e+02 2.059337845934715006e+02 2.059547801911921852e+02 2.059758269050307717e+02 2.059969140229950426e+02 2.060180310870837275e+02 2.060391676874332916e+02 2.060603135105684487e+02 2.060814583341052639e+02 2.061025920311112714e+02 2.061237045729249076e+02 2.061447860320422478e+02 2.061658265849437157e+02 2.061868165148025582e+02 2.062077462141605793e+02 2.062286061874146981e+02 2.062493870531798166e+02 2.062700795485889103e+02 2.062906745182390296e+02 2.063111630647872516e+02 2.063315371189837606e+02 2.063517891504670843e+02 2.063719161347689806e+02 2.063919263136667723e+02 2.064118294348045310e+02 2.064316351531033433e+02 2.064513529853757063e+02 2.064709923328409786e+02 2.064905624817547505e+02 2.065100726103628404e+02 2.065295317938926019e+02 2.065489490098370879e+02 2.065683331431173428e+02 2.065876929910500621e+02 2.066070372682534071e+02 2.066263746114636888e+02 2.066457135840137198e+02 2.066650626813825511e+02 2.066844303326452064e+02 2.067038249133165664e+02 2.067232546427439956e+02 2.067427276379057730e+02 2.067622489702571329e+02 2.067818161793620675e+02 2.068014254704503401e+02 2.068210730935188622e+02 2.068407553152501350e+02 2.068604684227066173e+02 2.068802087247731833e+02 2.068999725528392446e+02 2.069197562619465316e+02 2.069395562317422446e+02 2.069593688675613521e+02 2.069791906013633707e+02 2.069990178928255773e+02 2.070188472302270384e+02 2.070386751316200389e+02 2.070584981454703666e+02 2.070783128526327346e+02 2.070981158638187480e+02 2.071179038451282395e+02 2.071376735571957397e+02 2.071574221968676284e+02 2.071771479707913386e+02 2.071968493028107332e+02 2.072165246255826787e+02 2.072361723899593926e+02 2.072557910618852475e+02 2.072753791225768509e+02 2.072949350678936753e+02 2.073144574079597078e+02 2.073339446666686854e+02 2.073533953813184780e+02 2.073728081021945400e+02 2.073921813921224384e+02 2.074115138262131950e+02 2.074308039913848916e+02 2.074500504857096530e+02 2.074692519205709687e+02 2.074884069076179003e+02 2.075075140984663449e+02 2.075265717496731668e+02 2.075455797074118891e+02 2.075645423211972229e+02 2.075834650980359584e+02 2.076023533767802292e+02 2.076212124916783068e+02 2.076400477194656560e+02 2.076588642957049160e+02 2.076776674096854549e+02 2.076964622059276735e+02 2.077152537836427655e+02 2.077340471969000646e+02 2.077528474545360950e+02 2.077716595202218741e+02 2.077904883122628235e+02 2.078093387041662936e+02 2.078282155234792299e+02 2.078471235533979780e+02 2.078660675366536452e+02 2.078850521340264095e+02 2.079040823145878676e+02 2.079231610941860708e+02 2.079422847015684965e+02 2.079614475945145387e+02 2.079806444448495313e+02 2.079998699123498227e+02 2.080191187254113174e+02 2.080383856532826030e+02 2.080576655139029754e+02 2.080769531707155693e+02 2.080962435327001003e+02 2.081155315535543195e+02 2.081348122311064799e+02 2.081540806067278027e+02 2.081733317644411727e+02 2.081925608316178113e+02 2.082117629731837951e+02 2.082309334104302252e+02 2.082500673531230859e+02 2.082691602156155568e+02 2.082882068761537084e+02 2.083072036573848891e+02 2.083261517044811626e+02 2.083450542638856859e+02 2.083639142929041554e+02 2.083827347803689918e+02 2.084015186849064776e+02 2.084202689395351626e+02 2.084389884548727423e+02 2.084576801168386737e+02 2.084763467877437506e+02 2.084949913058844686e+02 2.085136164857867698e+02 2.085322251181150932e+02 2.085508199699233955e+02 2.085694037835564814e+02 2.085879792813484528e+02 2.086065491490917339e+02 2.086251160875453934e+02 2.086436826748813473e+02 2.086622516964289389e+02 2.086808259185563657e+02 2.086994069078155007e+02 2.087179953974646196e+02 2.087365921381042426e+02 2.087551978975479869e+02 2.087738134206338145e+02 2.087924394537931221e+02 2.088110767343550833e+02 2.088297259941082302e+02 2.088483879581744986e+02 2.088670633451547474e+02 2.088857528669541352e+02 2.089044572288858035e+02 2.089231771291615587e+02 2.089419132591101516e+02 2.089606663051818032e+02 2.089794369345490850e+02 2.089982258550771803e+02 2.090170336144055909e+02 2.090358611422980175e+02 2.090547073561992875e+02 2.090735651618397242e+02 2.090924250835014391e+02 2.091112777512171306e+02 2.091301139451370545e+02 2.091489244743679592e+02 2.091677002429096319e+02 2.091864322213514242e+02 2.092051114535861416e+02 2.092237290534048952e+02 2.092422762028982106e+02 2.092607441510172066e+02 2.092791242113435146e+02 2.092974077620983735e+02 2.093155862423609506e+02 2.093336511494853767e+02 2.093515940655961458e+02 2.093694065208073880e+02 2.093870804526886786e+02 2.094046070238127868e+02 2.094219799813854479e+02 2.094392084018763853e+02 2.094563133308220131e+02 2.094733168305137951e+02 2.094902401488707255e+02 2.095071046908160497e+02 2.095239316052175127e+02 2.095407419110651972e+02 2.095575564680057141e+02 2.095743959773262759e+02 2.095912809829751495e+02 2.096082318685821519e+02 2.096252688569238671e+02 2.096424120076571853e+02 2.096596812157022214e+02 2.096770962176269677e+02 2.096946765665670682e+02 2.097124416887545522e+02 2.097304108060907311e+02 2.097486028118637478e+02 2.097670365960348136e+02 2.097857156422742264e+02 2.098046245294299297e+02 2.098237433537524339e+02 2.098430529862343974e+02 2.098625344455667801e+02 2.098821688321222609e+02 2.099019374410163437e+02 2.099218217037432623e+02 2.099418032065332227e+02 2.099618636839804822e+02 2.099819850168460107e+02 2.100021492310970643e+02 2.100223384969140170e+02 2.100425351274425338e+02 2.100627215790827904e+02 2.100828804464363202e+02 2.101029944522870210e+02 2.101230465093940438e+02 2.101430195177745190e+02 2.101628972245798650e+02 2.101826670840127917e+02 2.102023209979452076e+02 2.102218530563932291e+02 2.102412571716668026e+02 2.102605273049393872e+02 2.102796575135762396e+02 2.102986418896798568e+02 2.103174745899450500e+02 2.103361498285630660e+02 2.103546618776799733e+02 2.103730050685553579e+02 2.103911737915277627e+02 2.104091624972043064e+02 2.104269657001732412e+02 2.104445779669258627e+02 2.104619939344756858e+02 2.104792083267529961e+02 2.104962157516929437e+02 2.105130114382536703e+02 2.105295895473118435e+02 2.105459449792015221e+02 2.105620913177153852e+02 2.105780536463753378e+02 2.105938600312401832e+02 2.106095369225276954e+02 2.106251108825672418e+02 2.106406082322573639e+02 2.106560550299727765e+02 2.106714771470469714e+02 2.106869002403982449e+02 2.107023497712871176e+02 2.107178510171288508e+02 2.107334290770049847e+02 2.107491088755887176e+02 2.107649151829937182e+02 2.107808725891809445e+02 2.107970055697314820e+02 2.108133385277069465e+02 2.108298952319837554e+02 2.108467007109247788e+02 2.108637777472176822e+02 2.108811363975473796e+02 2.108987624067085562e+02 2.109166347676455189e+02 2.109347348981773393e+02 2.109530434969365160e+02 2.109715414654347114e+02 2.109902098692764412e+02 2.110090298322393210e+02 2.110279826047008100e+02 2.110470495484369167e+02 2.110662121369550732e+02 2.110854519606800750e+02 2.111047507323091850e+02 2.111240902873414598e+02 2.111434525834756641e+02 2.111628197071586328e+02 2.111821738728813216e+02 2.112014974264820921e+02 2.112207729892706993e+02 2.112399837293251039e+02 2.112591146168433625e+02 2.112781539735678962e+02 2.112970924104774895e+02 2.113159202099486720e+02 2.113346277958808059e+02 2.113532057015581813e+02 2.113716445103345904e+02 2.113899348929408006e+02 2.114080675960431108e+02 2.114260334400005377e+02 2.114438233219352696e+02 2.114614282153488602e+02 2.114788391712845623e+02 2.114960473105784331e+02 2.115130438183714432e+02 2.115298200195247773e+02 2.115463671823672485e+02 2.115626766347340890e+02 2.115787405442824820e+02 2.115945475092448760e+02 2.116100920412045525e+02 2.116253920497729268e+02 2.116404809195191774e+02 2.116553961935806001e+02 2.116701726942119421e+02 2.116848455736908363e+02 2.116994498027670488e+02 2.117140199622626824e+02 2.117285904212858441e+02 2.117431952947099489e+02 2.117578684556356166e+02 2.117726435411568673e+02 2.117875539430951903e+02 2.118026328475716582e+02 2.118179132160894369e+02 2.118334277125104563e+02 2.118492090524523519e+02 2.118652894495553483e+02 2.118817003472195211e+02 2.118984776392971980e+02 2.119156500726403465e+02 2.119332230146446818e+02 2.119511609151195444e+02 2.119694169004287687e+02 2.119879494705000980e+02 2.120067159601585445e+02 2.120256738004463841e+02 2.120447809913912351e+02 2.120639957018665882e+02 2.120832763731596060e+02 2.121025817277841270e+02 2.121218707645730319e+02 2.121411027701215062e+02 2.121602372903143987e+02 2.121792341455002315e+02 2.121980535348066041e+02 2.122166557619784726e+02 2.122350013347859203e+02 2.122530521780736308e+02 2.122707671785938146e+02 2.122881056889400497e+02 2.123050498070479080e+02 2.123216121853001823e+02 2.123378300510303234e+02 2.123537352912717324e+02 2.123693591683204431e+02 2.123847338306168240e+02 2.123998907812001562e+02 2.124148612929184310e+02 2.124296764946957410e+02 2.124443672470406455e+02 2.124589641879028932e+02 2.124734977421539952e+02 2.124879980873174645e+02 2.125024951884752227e+02 2.125170187899802841e+02 2.125315983205855446e+02 2.125462631781028904e+02 2.125610425337545166e+02 2.125759647451395722e+02 2.125910610672963230e+02 2.126063554667816788e+02 2.126218423924674426e+02 2.126375047391356929e+02 2.126533211659661902e+02 2.126692722867464909e+02 2.126853388672370784e+02 2.127015015008619230e+02 2.127177410648600926e+02 2.127340385792831512e+02 2.127503751740987354e+02 2.127667321332191932e+02 2.127830908707855997e+02 2.127994329260600352e+02 2.128157399562660430e+02 2.128319937719370500e+02 2.128481763244599279e+02 2.128642694356240099e+02 2.128802554374651663e+02 2.128961170429702179e+02 2.129118336572846601e+02 2.129273911468044389e+02 2.129427931634909328e+02 2.129580601723573636e+02 2.129732203063140332e+02 2.129882981678765645e+02 2.130033184114654432e+02 2.130183061073112185e+02 2.130332859484769870e+02 2.130482825070394028e+02 2.130633202964381780e+02 2.130784237099669554e+02 2.130936170512541139e+02 2.131089245420826046e+02 2.131243703500149422e+02 2.131399785513767711e+02 2.131557731046395929e+02 2.131717782049818197e+02 2.131880177771599847e+02 2.132045147770368203e+02 2.132212955218128627e+02 2.132383842013732647e+02 2.132557830189107335e+02 2.132734743309138139e+02 2.132914236825581611e+02 2.133096000667119370e+02 2.133279736292788584e+02 2.133465134827547445e+02 2.133651890048422501e+02 2.133839697987532418e+02 2.134028255089706363e+02 2.134217259228553303e+02 2.134406409884923050e+02 2.134595408465975197e+02 2.134783958120697207e+02 2.134971764108122443e+02 2.135158534825277457e+02 2.135343979824137932e+02 2.135527810401563329e+02 2.135709750861860812e+02 2.135889523470777931e+02 2.136066819681964262e+02 2.136241495106714865e+02 2.136413609710325545e+02 2.136583339034532401e+02 2.136750883538479684e+02 2.136916417777429160e+02 2.137080117912173591e+02 2.137242161965641571e+02 2.137402724254770874e+02 2.137561977503883099e+02 2.137720093263724266e+02 2.137877241380319902e+02 2.138033590393570194e+02 2.138189307434640796e+02 2.138344558278422483e+02 2.138499507541782805e+02 2.138654319023244170e+02 2.138809154756563657e+02 2.138964174783759518e+02 2.139119543881970458e+02 2.139275422585851629e+02 2.139431942653209262e+02 2.139589151596446754e+02 2.139746994432753127e+02 2.139905422419742536e+02 2.140064392592994409e+02 2.140223858577755891e+02 2.140383774242636719e+02 2.140544094445631345e+02 2.140704774112437008e+02 2.140865768296371243e+02 2.141027032369220251e+02 2.141188521962667437e+02 2.141350192998506827e+02 2.141512001421288005e+02 2.141673903341579717e+02 2.141835856380293990e+02 2.141997814424448734e+02 2.142159721711996099e+02 2.142321519805391290e+02 2.142483148571664060e+02 2.142644549012602511e+02 2.142805689093402179e+02 2.142966562975434499e+02 2.143127167140501115e+02 2.143287498496938497e+02 2.143447553694313683e+02 2.143607329436508735e+02 2.143766822547040647e+02 2.143926029860522249e+02 2.144084948240124504e+02 2.144243574644424370e+02 2.144401906000912277e+02 2.144559939108021354e+02 2.144717671252783475e+02 2.144875099934142781e+02 2.145032220206885540e+02 2.145189034819504741e+02 2.145345572454771172e+02 2.145501869073686976e+02 2.145657963781213766e+02 2.145813894633829477e+02 2.145969696582287725e+02 2.146125399722659495e+02 2.146281033366394695e+02 2.146436626508511836e+02 2.146592207996654906e+02 2.146747806541297905e+02 2.146903450659992814e+02 2.147059168725936615e+02 2.147214988913292473e+02 2.147370939312622795e+02 2.147527047893254348e+02 2.147683342159489257e+02 2.147839849664815119e+02 2.147996599000580318e+02 2.148153616438412428e+02 2.148310922442360607e+02 2.148468512724830362e+02 2.148626363460371067e+02 2.148784453467869753e+02 2.148942762235383270e+02 2.149101267715795984e+02 2.149259946244255843e+02 2.149418772663011623e+02 2.149577722132708004e+02 2.149736770058570983e+02 2.149895891907508485e+02 2.150055063231011445e+02 2.150214259727563331e+02 2.150373457237765251e+02 2.150532631753849273e+02 2.150691759229503077e+02 2.150850815742451232e+02 2.151009778259067389e+02 2.151168623078483506e+02 2.151327324093699644e+02 2.151485865294680480e+02 2.151644245764164225e+02 2.151802471789378615e+02 2.151960553906274072e+02 2.152118500829456025e+02 2.152276321047493184e+02 2.152434024440244684e+02 2.152591621196143024e+02 2.152749121564411325e+02 2.152906535710544631e+02 2.153063873726086968e+02 2.153221145651205006e+02 2.153378361476470673e+02 2.153535531100696971e+02 2.153692664392920051e+02 2.153849771201412295e+02 2.154006861185662274e+02 2.154163943808280237e+02 2.154321029127468137e+02 2.154478127128904816e+02 2.154635244231803881e+02 2.154792384093771034e+02 2.154949545688423314e+02 2.155106727319634956e+02 2.155263928168178609e+02 2.155421147375600412e+02 2.155578383895044681e+02 2.155735636729232283e+02 2.155892904923739479e+02 2.156050187515138532e+02 2.156207483536372820e+02 2.156364792028280135e+02 2.156522112036882390e+02 2.156679442612321509e+02 2.156836782801319714e+02 2.156994131640640262e+02 2.157151488207246075e+02 2.157308851599927948e+02 2.157466220754877213e+02 2.157623594630949810e+02 2.157780973019325756e+02 2.157938356326812936e+02 2.158095746069175220e+02 2.158253143941956296e+02 2.158410551418919567e+02 2.158567969970808917e+02 2.158725401106848949e+02 2.158882846322294426e+02 2.159040307089117050e+02 2.159197784872476404e+02 2.159355281128418937e+02 2.159512797298575606e+02 2.159670334814181842e+02


==> MetalPD_QMC_H.dat <==
#  (P, Free energy [meV / H]) C2/c-24 (III)  Cmca-12 (VI)  Cs-IV (atomic)  Cmca-4 (metal)  P62/c-24 (VI)  Hyphite (VI)
2.000000000000000000e+02 2.004904905317417558e+02 2.009809810634834832e+02 2.014714715952252391e+02 2.019619621269669665e+02 2.024524526587087223e+02 2.029429431904504497e+02 2.034334337221922056e+02 2.039239242539339330e+02 2.044144147856756888e+02 2.049049053174174162e+02 2.053953958491591720e+02 2.058858863809008994e+02 2.063763769126426553e+02 2.068668674443843827e+02 2.073573579761261385e+02 2.078478485078678659e+02 2.083383390396096218e+02 2.088288295713513492e+02 2.093193201030931050e+02 2.098098106348348324e+02 2.103003011665765882e+02 2.107907916983183156e+02 2.112812822300600715e+02 2.117717727618017989e+02 2.122622632935435547e+02 2.127527538252852821e+02 2.132432443570270379e+02 2.137337348887687654e+02 2.142242254205105212e+02 2.147147159522522486e+02 2.152052064839940044e+02 2.156956970157357318e+02 2.161861875474774877e+02 2.166766780792192151e+02 2.171671686109609709e+02 2.176576591427026983e+02 2.181481496744444541e+02 2.186386402061861816e+02 2.191291307379279374e+02 2.196196212696696648e+02 2.201101118014114206e+02 2.206006023331531480e+02 2.210910928648949039e+02 2.215815833966366313e+02 2.220720739283783871e+02 2.225625644601201145e+02 2.230530549918618703e+02 2.235435455236035978e+02 2.240340360553453536e+02 2.245245265870870810e+02 2.250150171188288368e+02 2.255055076505705642e+02 2.259959981823123201e+02 2.264864887140540475e+02 2.269769792457958033e+02 2.274674697775375307e+02 2.279579603092792865e+02 2.284484508410210140e+02 2.289389413727627698e+02 2.294294319045044972e+02 2.299199224362462530e+02 2.304104129679879804e+02 2.309009034997297363e+02 2.313913940314714637e+02 2.318818845632132195e+02 2.323723750949549469e+02 2.328628656266967027e+02 2.333533561584384302e+02 2.338438466901801860e+02 2.343343372219219134e+02 2.348248277536636692e+02 2.353153182854053966e+02 2.358058088171471525e+02 2.362962993488888799e+02 2.367867898806306357e+02 2.372772804123723631e+02 2.377677709441141189e+02 2.382582614758558464e+02 2.387487520075976022e+02 2.392392425393393296e+02 2.397297330710810854e+02 2.402202236028228128e+02 2.407107141345645687e+02 2.412012046663062961e+02 2.416916951980480519e+02 2.421821857297897793e+02 2.426726762615315351e+02 2.431631667932732626e+02 2.436536573250150184e+02 2.441441478567567458e+02 2.446346383884985016e+02 2.451251289202402290e+02 2.456156194519819849e+02 2.461061099837237123e+02 2.465966005154654681e+02 2.470870910472071955e+02 2.475775815789489513e+02 2.480680721106906788e+02 2.485585626424324346e+02 2.490490531741741620e+02 2.495395437059159178e+02 2.500300342376576452e+02 2.505205247693994011e+02 2.510110153011411285e+02 2.515015058328828843e+02 2.519919963646246117e+02 2.524824868963663675e+02 2.529729774281080950e+02 2.534634679598498508e+02 2.539539584915915782e+02 2.544444490233333340e+02 2.549349395550750614e+02 2.554254300868168173e+02 2.559159206185585447e+02 2.564064111503003005e+02 2.568969016820420279e+02 2.573873922137837553e+02 2.578778827455255396e+02 2.583683732772672670e+02 2.588588638090089944e+02 2.593493543407507218e+02 2.598398448724925061e+02 2.603303354042342335e+02 2.608208259359759609e+02 2.613113164677176883e+02 2.618018069994594725e+02 2.622922975312011999e+02 2.627827880629429274e+02 2.632732785946846548e+02 2.637637691264264390e+02 2.642542596581681664e+02 2.647447501899098938e+02 2.652352407216516212e+02 2.657257312533934055e+02 2.662162217851351329e+02 2.667067123168768603e+02 2.671972028486186446e+02 2.676876933803603720e+02 2.681781839121020994e+02 2.686686744438438268e+02 2.691591649755855542e+02 2.696496555073273385e+02 2.701401460390690659e+02 2.706306365708107933e+02 2.711211271025525775e+02 2.716116176342943049e+02 2.721021081660360323e+02 2.725925986977777598e+02 2.730830892295194872e+02 2.735735797612612714e+02 2.740640702930029988e+02 2.745545608247447262e+02 2.750450513564865105e+02 2.755355418882282379e+02 2.760260324199699653e+02 2.765165229517116927e+02 2.770070134834534201e+02 2.774975040151952044e+02 2.779879945469369318e+02 2.784784850786786592e+02 2.789689756104204434e+02 2.794594661421621709e+02 2.799499566739038983e+02 2.804404472056456257e+02 2.809309377373873531e+02 2.814214282691291373e+02 2.819119188008708647e+02 2.824024093326125922e+02 2.828928998643543764e+02 2.833833903960961038e+02 2.838738809278378312e+02 2.843643714595795586e+02 2.848548619913212860e+02 2.853453525230630703e+02 2.858358430548047977e+02 2.863263335865465251e+02 2.868168241182883094e+02 2.873073146500300368e+02 2.877978051817717642e+02 2.882882957135134916e+02 2.887787862452552190e+02 2.892692767769970033e+02 2.897597673087387307e+02 2.902502578404804581e+02 2.907407483722222423e+02 2.912312389039639697e+02 2.917217294357056971e+02 2.922122199674474246e+02 2.927027104991891520e+02 2.931932010309309362e+02 2.936836915626726636e+02 2.941741820944143910e+02 2.946646726261561753e+02 2.951551631578979027e+02 2.956456536896396301e+02 2.961361442213813575e+02 2.966266347531230849e+02 2.971171252848648692e+02 2.976076158166065966e+02 2.980981063483483240e+02 2.985885968800901082e+02 2.990790874118318357e+02 2.995695779435735631e+02 3.000600684753152905e+02 3.005505590070570179e+02 3.010410495387988021e+02 3.015315400705405295e+02 3.020220306022822570e+02 3.025125211340240412e+02 3.030030116657657686e+02 3.034935021975074960e+02 3.039839927292492234e+02 3.044744832609909508e+02 3.049649737927327351e+02 3.054554643244744625e+02 3.059459548562161899e+02 3.064364453879579742e+02 3.069269359196997016e+02 3.074174264514414290e+02 3.079079169831831564e+02 3.083984075149248838e+02 3.088888980466666681e+02 3.093793885784083955e+02 3.098698791101501229e+02 3.103603696418919071e+02 3.108508601736336345e+02 3.113413507053753619e+02 3.118318412371170893e+02 3.123223317688588168e+02 3.128128223006006010e+02 3.133033128323423284e+02 3.137938033640840558e+02 3.142842938958258401e+02 3.147747844275675675e+02 3.152652749593092949e+02 3.157557654910510223e+02 3.162462560227927497e+02 3.167367465545345340e+02 3.172272370862762614e+02 3.177177276180179888e+02 3.182082181497597730e+02 3.186987086815015005e+02 3.191891992132432279e+02 3.196796897449849553e+02 3.201701802767266827e+02 3.206606708084684669e+02 3.211511613402101943e+02 3.216416518719519217e+02 3.221321424036937060e+02 3.226226329354354334e+02 3.231131234671771608e+02 3.236036139989188882e+02 3.240941045306606156e+02 3.245845950624023999e+02 3.250750855941441273e+02 3.255655761258858547e+02 3.260560666576276390e+02 3.265465571893693664e+02 3.270370477211110938e+02 3.275275382528528212e+02 3.280180287845945486e+02 3.285085193163363328e+02 3.289990098480780603e+02 3.294895003798197877e+02 3.299799909115615719e+02 3.304704814433032993e+02 3.309609719750450267e+02 3.314514625067868110e+02 3.319419530385284816e+02 3.324324435702702658e+02 3.329229341020119932e+02 3.334134246337537206e+02 3.339039151654955049e+02 3.343944056972372323e+02 3.348848962289789597e+02 3.353753867607207440e+02 3.358658772924624145e+02 3.363563678242041988e+02 3.368468583559459262e+02 3.373373488876876536e+02 3.378278394194294378e+02 3.383183299511711652e+02 3.388088204829128927e+02 3.392993110146546769e+02 3.397898015463963475e+02 3.402802920781381317e+02 3.407707826098798591e+02 3.412612731416215865e+02 3.417517636733633708e+02 3.422422542051050982e+02 3.427327447368468256e+02 3.432232352685886099e+02 3.437137258003302804e+02 3.442042163320720647e+02 3.446947068638137921e+02 3.451851973955555195e+02 3.456756879272973038e+02 3.461661784590390312e+02 3.466566689907807586e+02 3.471471595225225428e+02 3.476376500542642134e+02 3.481281405860059976e+02 3.486186311177477251e+02 3.491091216494894525e+02 3.495996121812312367e+02 3.500901027129729641e+02 3.505805932447146915e+02 3.510710837764564758e+02 3.515615743081981464e+02 3.520520648399399306e+02 3.525425553716816580e+02 3.530330459034233854e+02 3.535235364351651697e+02 3.540140269669068971e+02 3.545045174986486245e+02 3.549950080303904087e+02 3.554854985621320793e+02 3.559759890938738636e+02 3.564664796256155910e+02 3.569569701573573184e+02 3.574474606890991026e+02 3.579379512208408300e+02 3.584284417525825575e+02 3.589189322843243417e+02 3.594094228160660123e+02 3.598999133478077965e+02 3.603904038795495239e+02 3.608808944112912513e+02 3.613713849430330356e+02 3.618618754747747630e+02 3.623523660065164904e+02 3.628428565382582747e+02 3.633333470699999452e+02 3.638238376017417295e+02 3.643143281334834569e+02 3.648048186652251843e+02 3.652953091969669686e+02 3.657857997287086960e+02 3.662762902604504234e+02 3.667667807921922076e+02 3.672572713239338782e+02 3.677477618556756624e+02 3.682382523874173899e+02 3.687287429191591173e+02 3.692192334509009015e+02 3.697097239826426289e+02 3.702002145143843563e+02 3.706907050461261406e+02 3.711811955778678112e+02 3.716716861096095954e+02 3.721621766413513228e+02 3.726526671730930502e+02 3.731431577048348345e+02 3.736336482365765619e+02 3.741241387683182893e+02 3.746146293000600735e+02 3.751051198318017441e+02 3.755956103635435284e+02 3.760861008952852558e+02 3.765765914270269832e+02 3.770670819587687674e+02 3.775575724905104948e+02 3.780480630222522223e+02 3.785385535539940065e+02 3.790290440857356771e+02 3.795195346174774613e+02 3.800100251492191887e+02 3.805005156809609161e+02 3.809910062127027004e+02 3.814814967444444278e+02 3.819719872761861552e+02 3.824624778079279395e+02 3.829529683396696100e+02 3.834434588714113943e+02 3.839339494031531217e+02 3.844244399348948491e+02 3.849149304666366334e+02 3.854054209983783608e+02 3.858959115301200882e+02 3.863864020618618724e+02 3.868768925936035430e+02 3.873673831253453272e+02 3.878578736570870547e+02 3.883483641888287821e+02 3.888388547205705663e+02 3.893293452523122937e+02 3.898198357840540211e+02 3.903103263157958054e+02 3.908008168475374760e+02 3.912913073792792602e+02 3.917817979110209876e+02 3.922722884427627150e+02 3.927627789745044993e+02 3.932532695062462267e+02 3.937437600379879541e+02 3.942342505697297383e+02 3.947247411014714089e+02 3.952152316332131932e+02 3.957057221649549206e+02 3.961962126966966480e+02 3.966867032284384322e+02 3.971771937601801596e+02 3.976676842919218871e+02 3.981581748236636713e+02 3.986486653554053419e+02 3.991391558871471261e+02 3.996296464188888535e+02 4.001201369506305809e+02 4.006106274823723652e+02 4.011011180141140926e+02 4.015916085458558200e+02 4.020820990775976043e+02 4.025725896093392748e+02 4.030630801410810591e+02 4.035535706728227865e+02 4.040440612045645139e+02 4.045345517363062982e+02 4.050250422680480256e+02 4.055155327997897530e+02 4.060060233315315372e+02 4.064965138632732078e+02 4.069870043950149920e+02 4.074774949267567195e+02 4.079679854584984469e+02 4.084584759902402311e+02 4.089489665219819585e+02 4.094394570537236859e+02 4.099299475854654702e+02 4.104204381172071407e+02 4.109109286489489250e+02 4.114014191806906524e+02 4.118919097124323798e+02 4.123824002441741641e+02 4.128728907759158915e+02 4.133633813076576189e+02 4.138538718393994031e+02 4.143443623711410737e+02 4.148348529028828580e+02 4.153253434346245854e+02 4.158158339663663128e+02 4.163063244981080970e+02 4.167968150298498244e+02 4.172873055615915519e+02 4.177777960933333361e+02 4.182682866250750067e+02 4.187587771568167909e+02 4.192492676885585183e+02 4.197397582203002457e+02 4.202302487520420300e+02 4.207207392837837574e+02 4.212112298155254848e+02 4.217017203472672691e+02 4.221922108790089396e+02 4.226827014107507239e+02 4.231731919424924513e+02 4.236636824742341787e+02 4.241541730059759630e+02 4.246446635377176904e+02 4.251351540694594178e+02 4.256256446012012020e+02 4.261161351329428726e+02 4.266066256646846568e+02 4.270971161964263842e+02 4.275876067281681117e+02 4.280780972599098959e+02 4.285685877916516233e+02 4.290590783233933507e+02 4.295495688551351350e+02 4.300400593868768055e+02 4.305305499186185898e+02 4.310210404503603172e+02 4.315115309821020446e+02 4.320020215138438289e+02 4.324925120455855563e+02 4.329830025773272837e+02 4.334734931090690679e+02 4.339639836408107385e+02 4.344544741725525228e+02 4.349449647042942502e+02 4.354354552360359776e+02 4.359259457677777618e+02 4.364164362995194892e+02 4.369069268312612166e+02 4.373974173630030009e+02 4.378879078947446715e+02 4.383783984264864557e+02 4.388688889582281831e+02 4.393593794899699105e+02 4.398498700217116948e+02 4.403403605534534222e+02 4.408308510851951496e+02 4.413213416169369339e+02 4.418118321486786044e+02 4.423023226804203887e+02 4.427928132121621161e+02 4.432833037439038435e+02 4.437737942756456277e+02 4.442642848073873552e+02 4.447547753391290826e+02 4.452452658708708668e+02 4.457357564026125374e+02 4.462262469343543216e+02 4.467167374660960490e+02 4.472072279978377765e+02 4.476977185295795607e+02 4.481882090613212881e+02 4.486786995930630155e+02 4.491691901248047998e+02 4.496596806565464703e+02 4.501501711882882546e+02 4.506406617200299820e+02 4.511311522517717094e+02 4.516216427835134937e+02 4.521121333152552211e+02 4.526026238469969485e+02 4.530931143787387327e+02 4.535836049104804601e+02 4.540740954422221876e+02 4.545645859739639718e+02 4.550550765057056424e+02 4.555455670374474266e+02 4.560360575691891540e+02 4.565265481009308814e+02 4.570170386326726657e+02 4.575075291644143931e+02 4.579980196961561205e+02 4.584885102278978479e+02 4.589790007596396322e+02 4.594694912913813596e+02 4.599599818231230870e+02 4.604504723548648144e+02 4.609409628866065987e+02 4.614314534183483261e+02 4.619219439500900535e+02 4.624124344818317809e+02 4.629029250135735651e+02 4.633934155453152925e+02 4.638839060770570200e+02 4.643743966087987474e+02 4.648648871405405316e+02 4.653553776722822590e+02 4.658458682040239864e+02 4.663363587357657138e+02 4.668268492675074981e+02 4.673173397992492255e+02 4.678078303309909529e+02 4.682983208627326803e+02 4.687888113944744646e+02 4.692793019262161920e+02 4.697697924579579194e+02 4.702602829896996468e+02 4.707507735214414311e+02 4.712412640531831585e+02 4.717317545849248859e+02 4.722222451166666133e+02 4.727127356484083975e+02 4.732032261801501249e+02 4.736937167118918524e+02 4.741842072436335798e+02 4.746746977753753640e+02 4.751651883071170914e+02 4.756556788388588188e+02 4.761461693706005462e+02 4.766366599023423305e+02 4.771271504340840579e+02 4.776176409658257853e+02 4.781081314975675127e+02 4.785986220293092970e+02 4.790891125610510244e+02 4.795796030927927518e+02 4.800700936245344792e+02 4.805605841562762635e+02 4.810510746880179909e+02 4.815415652197597183e+02 4.820320557515014457e+02 4.825225462832432299e+02 4.830130368149849573e+02 4.835035273467266848e+02 4.839940178784684122e+02 4.844845084102101964e+02 4.849749989419519238e+02 4.854654894736936512e+02 4.859559800054353786e+02 4.864464705371771629e+02 4.869369610689188903e+02 4.874274516006606177e+02 4.879179421324023451e+02 4.884084326641441294e+02 4.888989231958858568e+02 4.893894137276275842e+02 4.898799042593693116e+02 4.903703947911110959e+02 4.908608853228528233e+02 4.913513758545945507e+02 4.918418663863362781e+02 4.923323569180780623e+02 4.928228474498197897e+02 4.933133379815615172e+02 4.938038285133032446e+02 4.942943190450450288e+02 4.947848095767867562e+02 4.952753001085284836e+02 4.957657906402702110e+02 4.962562811720119953e+02 4.967467717037537227e+02 4.972372622354954501e+02 4.977277527672371775e+02 4.982182432989789618e+02 4.987087338307206892e+02 4.991992243624624166e+02 4.996897148942041440e+02 5.001802054259459283e+02 5.006706959576876557e+02 5.011611864894293831e+02 5.016516770211711105e+02 5.021421675529128947e+02 5.026326580846546221e+02 5.031231486163963496e+02 5.036136391481380770e+02 5.041041296798798612e+02 5.045946202116215886e+02 5.050851107433633160e+02 5.055756012751050434e+02 5.060660918068468277e+02 5.065565823385885551e+02 5.070470728703302825e+02 5.075375634020720099e+02 5.080280539338137942e+02 5.085185444655555216e+02 5.090090349972972490e+02 5.094995255290389764e+02 5.099900160607807607e+02 5.104805065925224881e+02 5.109709971242642155e+02 5.114614876560059429e+02 5.119519781877477271e+02 5.124424687194893977e+02 5.129329592512311820e+02 5.134234497829729662e+02 5.139139403147146368e+02 5.144044308464564210e+02 5.148949213781982053e+02 5.153854119099398758e+02 5.158759024416816601e+02 5.163663929734234443e+02 5.168568835051651149e+02 5.173473740369067855e+02 5.178378645686486834e+02 5.183283551003903540e+02 5.188188456321320245e+02 5.193093361638738088e+02 5.197998266956155931e+02 5.202903172273572636e+02 5.207808077590990479e+02 5.212712982908408321e+02 5.217617888225825027e+02 5.222522793543242869e+02 5.227427698860660712e+02 5.232332604178077418e+02 5.237237509495495260e+02 5.242142414812913103e+02 5.247047320130329808e+02 5.251952225447746514e+02 5.256857130765165493e+02 5.261762036082582199e+02 5.266666941399998905e+02 5.271571846717416747e+02 5.276476752034834590e+02 5.281381657352251295e+02 5.286286562669669138e+02 5.291191467987086980e+02 5.296096373304503686e+02 5.301001278621921529e+02 5.305906183939339371e+02 5.310811089256756077e+02 5.315715994574173919e+02 5.320620899891591762e+02 5.325525805209008468e+02 5.330430710526425173e+02 5.335335615843844153e+02 5.340240521161260858e+02 5.345145426478677564e+02 5.350050331796095406e+02 5.354955237113513249e+02 5.359860142430929955e+02 5.364765047748347797e+02 5.369669953065765640e+02 5.374574858383182345e+02 5.379479763700600188e+02 5.384384669018018030e+02 5.389289574335434736e+02 5.394194479652852579e+02 5.399099384970270421e+02 5.404004290287687127e+02 5.408909195605103832e+02 5.413814100922522812e+02 5.418719006239939517e+02 5.423623911557356223e+02 5.428528816874774066e+02 5.433433722192191908e+02 5.438338627509608614e+02 5.443243532827026456e+02 5.448148438144444299e+02 5.453053343461861004e+02 5.457958248779278847e+02 5.462863154096696690e+02 5.467768059414113395e+02 5.472672964731531238e+02 5.477577870048949080e+02 5.482482775366365786e+02 5.487387680683782492e+02 5.492292586001201471e+02 5.497197491318618177e+02 5.502102396636034882e+02 5.507007301953452725e+02 5.511912207270870567e+02 5.516817112588287273e+02 5.521722017905705115e+02 5.526626923223122958e+02 5.531531828540539664e+02 5.536436733857957506e+02 5.541341639175375349e+02 5.546246544492792054e+02 5.551151449810209897e+02 5.556056355127627739e+02 5.560961260445044445e+02 5.565866165762461151e+02 5.570771071079880130e+02 5.575675976397296836e+02 5.580580881714713541e+02 5.585485787032131384e+02 5.590390692349549226e+02 5.595295597666965932e+02 5.600200502984383775e+02 5.605105408301801617e+02 5.610010313619218323e+02 5.614915218936636165e+02 5.619820124254054008e+02 5.624725029571470714e+02 5.629629934888888556e+02 5.634534840206306399e+02 5.639439745523723104e+02 5.644344650841139810e+02 5.649249556158558789e+02 5.654154461475975495e+02 5.659059366793392201e+02 5.663964272110810043e+02 5.668869177428227886e+02 5.673774082745644591e+02 5.678678988063062434e+02 5.683583893380480276e+02 5.688488798697896982e+02 5.693393704015314825e+02 5.698298609332732667e+02 5.703203514650149373e+02 5.708108419967567215e+02 5.713013325284985058e+02 5.717918230602401763e+02 5.722823135919818469e+02 5.727728041237237449e+02 5.732632946554654154e+02 5.737537851872070860e+02 5.742442757189488702e+02 5.747347662506906545e+02 5.752252567824323251e+02 5.757157473141741093e+02 5.762062378459158936e+02 5.766967283776575641e+02 5.771872189093993484e+02 5.776777094411411326e+02 5.781681999728828032e+02 5.786586905046245874e+02 5.791491810363663717e+02 5.796396715681080423e+02 5.801301620998498265e+02 5.806206526315916108e+02 5.811111431633332813e+02 5.816016336950749519e+02 5.820921242268168498e+02 5.825826147585585204e+02 5.830731052903001910e+02 5.835635958220419752e+02 5.840540863537837595e+02 5.845445768855254300e+02 5.850350674172672143e+02 5.855255579490089985e+02 5.860160484807506691e+02 5.865065390124924534e+02 5.869970295442342376e+02 5.874875200759759082e+02 5.879780106077176924e+02 5.884685011394594767e+02 5.889589916712011473e+02 5.894494822029428178e+02 5.899399727346847158e+02 5.904304632664263863e+02 5.909209537981680569e+02 5.914114443299098411e+02 5.919019348616516254e+02 5.923924253933932960e+02 5.928829159251350802e+02 5.933734064568768645e+02 5.938638969886185350e+02 5.943543875203603193e+02 5.948448780521021035e+02 5.953353685838437741e+02 5.958258591155855584e+02 5.963163496473273426e+02 5.968068401790690132e+02 5.972973307108106837e+02 5.977878212425525817e+02 5.982783117742942522e+02 5.987688023060359228e+02 5.992592928377777071e+02 5.997497833695194913e+02 6.002402739012611619e+02 6.007307644330029461e+02 6.012212549647447304e+02 6.017117454964864010e+02 6.022022360282281852e+02 6.026927265599699695e+02 6.031832170917116400e+02 6.036737076234534243e+02 6.041641981551952085e+02 6.046546886869368791e+02 6.051451792186785497e+02 6.056356697504204476e+02 6.061261602821621182e+02 6.066166508139037887e+02 6.071071413456455730e+02 6.075976318773873572e+02 6.080881224091290278e+02 6.085786129408708121e+02 6.090691034726125963e+02 6.095595940043542669e+02 6.100500845360960511e+02 6.105405750678378354e+02 6.110310655995795059e+02 6.115215561313212902e+02 6.120120466630630744e+02 6.125025371948047450e+02 6.129930277265464156e+02 6.134835182582883135e+02 6.139740087900299841e+02 6.144644993217716546e+02 6.149549898535134389e+02 6.154454803852552232e+02 6.159359709169968937e+02 6.164264614487386780e+02 6.169169519804804622e+02 6.174074425122221328e+02 6.178979330439639170e+02 6.183884235757057013e+02 6.188789141074473719e+02 6.193694046391891561e+02 6.198598951709309404e+02 6.203503857026726109e+02 6.208408762344142815e+02 6.213313667661561794e+02 6.218218572978978500e+02 6.223123478296395206e+02 6.228028383613813048e+02 6.232933288931230891e+02 6.237838194248647596e+02 6.242743099566065439e+02 6.247648004883483281e+02 6.252552910200899987e+02 6.257457815518317830e+02 6.262362720835735672e+02 6.267267626153152378e+02 6.272172531470570220e+02 6.277077436787988063e+02 6.281982342105404769e+02 6.286887247422821474e+02 6.291792152740240454e+02 6.296697058057657159e+02 6.301601963375073865e+02 6.306506868692491707e+02 6.311411774009909550e+02 6.316316679327326256e+02 6.321221584644744098e+02 6.326126489962161941e+02 6.331031395279578646e+02 6.335936300596996489e+02 6.340841205914414331e+02 6.345746111231831037e+02 6.350651016549248880e+02 6.355555921866666722e+02 6.360460827184083428e+02 6.365365732501500133e+02 6.370270637818919113e+02 6.375175543136335818e+02 6.380080448453752524e+02 6.384985353771170367e+02 6.389890259088588209e+02 6.394795164406004915e+02 6.399700069723422757e+02 6.404604975040840600e+02 6.409509880358257305e+02 6.414414785675675148e+02 6.419319690993092991e+02 6.424224596310509696e+02 6.429129501627927539e+02 6.434034406945345381e+02 6.438939312262762087e+02 6.443844217580178793e+02 6.448749122897597772e+02 6.453654028215014478e+02 6.458558933532431183e+02 6.463463838849849026e+02 6.468368744167266868e+02 6.473273649484683574e+02 6.478178554802101416e+02 6.483083460119519259e+02 6.487988365436935965e+02 6.492893270754353807e+02 6.497798176071771650e+02 6.502703081389188355e+02 6.507607986706606198e+02 6.512512892024024040e+02 6.517417797341440746e+02 6.522322702658857452e+02 6.527227607976276431e+02 6.532132513293693137e+02 6.537037418611109842e+02 6.541942323928527685e+02 6.546847229245945528e+02 6.551752134563362233e+02 6.556657039880780076e+02 6.561561945198197918e+02 6.566466850515614624e+02 6.571371755833032466e+02 6.576276661150450309e+02 6.581181566467867015e+02 6.586086471785284857e+02 6.590991377102702700e+02 6.595896282420119405e+02 6.600801187737536111e+02 6.605706093054955090e+02 6.610610998372371796e+02 6.615515903689788502e+02 6.620420809007206344e+02 6.625325714324624187e+02 6.630230619642040892e+02 6.635135524959458735e+02 6.640040430276876577e+02 6.644945335594293283e+02 6.649850240911711126e+02 6.654755146229128968e+02 6.659660051546545674e+02 6.664564956863963516e+02 6.669469862181381359e+02 6.674374767498798064e+02 6.679279672816214770e+02 6.684184578133633750e+02 6.689089483451050455e+02 6.693994388768467161e+02 6.698899294085885003e+02 6.703804199403302846e+02 6.708709104720719552e+02 6.713614010038137394e+02 6.718518915355555237e+02 6.723423820672971942e+02 6.728328725990389785e+02 6.733233631307807627e+02 6.738138536625224333e+02 6.743043441942642175e+02 6.747948347260060018e+02 6.752853252577476724e+02 6.757758157894893429e+02 6.762663063212312409e+02 6.767567968529729114e+02 6.772472873847145820e+02 6.777377779164563663e+02 6.782282684481981505e+02 6.787187589799398211e+02 6.792092495116816053e+02 6.796997400434233896e+02 6.801902305751650601e+02 6.806807211069068444e+02 6.811712116386486287e+02 6.816617021703902992e+02 6.821521927021320835e+02 6.826426832338738677e+02 6.831331737656155383e+02 6.836236642973572089e+02 6.841141548290991068e+02 6.846046453608407774e+02 6.850951358925824479e+02 6.855856264243242322e+02 6.860761169560660164e+02 6.865666074878076870e+02 6.870570980195494712e+02 6.875475885512912555e+02 6.880380790830329261e+02 6.885285696147747103e+02 6.890190601465164946e+02 6.895095506782581651e+02 6.900000412099999494e+02
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.499999609200000066e+02 2.504504114095695684e+02 2.509008618991391586e+02 2.513513123887087204e+02 2.518017628782782822e+02 2.522522133678478440e+02 2.527026638574174342e+02 2.531531143469869960e+02 2.536035648365565578e+02 2.540540153261261196e+02 2.545044658156957098e+02 2.549549163052652716e+02 2.554053667948348334e+02 2.558558172844044236e+02 2.563062677739739570e+02 2.567567182635435756e+02 2.572071687531131374e+02 2.576576192426826992e+02 2.581080697322522610e+02 2.585585202218218228e+02 2.590089707113913846e+02 2.594594212009609464e+02 2.599098716905305082e+02 2.603603221801001268e+02 2.608107726696696886e+02 2.612612231592392504e+02 2.617116736488088122e+02 2.621621241383783740e+02 2.626125746279479358e+02 2.630630251175174976e+02 2.635134756070871163e+02 2.639639260966566781e+02 2.644143765862262399e+02 2.648648270757958016e+02 2.653152775653653634e+02 2.657657280549349252e+02 2.662161785445044870e+02 2.666666290340740488e+02 2.671170795236436675e+02 2.675675300132132293e+02 2.680179805027827911e+02 2.684684309923523529e+02 2.689188814819219147e+02 2.693693319714914765e+02 2.698197824610610951e+02 2.702702329506306569e+02 2.707206834402002187e+02 2.711711339297697805e+02 2.716215844193393423e+02 2.720720349089089041e+02 2.725224853984784659e+02 2.729729358880480277e+02 2.734233863776176463e+02 2.738738368671872081e+02 2.743242873567567699e+02 2.747747378463263317e+02 2.752251883358958935e+02 2.756756388254654553e+02 2.761260893150350171e+02 2.765765398046046357e+02 2.770269902941741975e+02 2.774774407837437593e+02 2.779278912733133211e+02 2.783783417628828829e+02 2.788287922524524447e+02 2.792792427420220065e+02 2.797296932315915683e+02 2.801801437211611869e+02 2.806305942107307487e+02 2.810810447003003105e+02 2.815314951898698723e+02 2.819819456794394341e+02 2.824323961690089959e+02 2.828828466585785577e+02 2.833332971481481763e+02 2.837837476377177381e+02 2.842341981272872999e+02 2.846846486168568617e+02 2.851350991064264235e+02 2.855855495959959853e+02 2.860360000855655471e+02 2.864864505751351089e+02 2.869369010647047276e+02 2.873873515542742894e+02 2.878378020438438512e+02 2.882882525334134129e+02 2.887387030229829747e+02 2.891891535125525365e+02 2.896396040021221552e+02 2.900900544916917170e+02 2.905405049812612788e+02 2.909909554708308406e+02 2.914414059604004024e+02 2.918918564499699642e+02 2.923423069395395260e+02 2.927927574291090878e+02 2.932432079186786495e+02 2.936936584082482682e+02 2.941441088978178300e+02 2.945945593873873918e+02 2.950450098769569536e+02 2.954954603665265154e+02 2.959459108560960772e+02 2.963963613456656958e+02 2.968468118352352576e+02 2.972972623248048194e+02 2.977477128143743812e+02 2.981981633039439430e+02 2.986486137935135048e+02 2.990990642830830666e+02 2.995495147726526284e+02 2.999999652622222470e+02 3.004504157517918088e+02 3.009008662413613706e+02 3.013513167309309324e+02 3.018017672205004942e+02 3.022522177100700560e+02 3.027026681996396178e+02 3.031531186892092364e+02 3.036035691787787982e+02 3.040540196683483600e+02 3.045044701579179218e+02 3.049549206474874836e+02 3.054053711370570454e+02 3.058558216266266072e+02 3.063062721161961690e+02 3.067567226057657876e+02 3.072071730953353494e+02 3.076576235849049112e+02 3.081080740744744730e+02 3.085585245640440348e+02 3.090089750536135966e+02 3.094594255431831584e+02 3.099098760327527771e+02 3.103603265223223389e+02 3.108107770118919007e+02 3.112612275014614625e+02 3.117116779910310242e+02 3.121621284806005860e+02 3.126125789701701478e+02 3.130630294597397096e+02 3.135134799493093283e+02 3.139639304388788901e+02 3.144143809284484519e+02 3.148648314180180137e+02 3.153152819075875755e+02 3.157657323971571373e+02 3.162161828867267559e+02 3.166666333762963177e+02 3.171170838658658795e+02 3.175675343554354413e+02 3.180179848450050031e+02 3.184684353345745649e+02 3.189188858241441267e+02 3.193693363137136885e+02 3.198197868032832503e+02 3.202702372928528689e+02 3.207206877824224307e+02 3.211711382719919925e+02 3.216215887615615543e+02 3.220720392511311161e+02 3.225224897407006779e+02 3.229729402302702965e+02 3.234233907198398583e+02 3.238738412094094201e+02 3.243242916989789819e+02 3.247747421885485437e+02 3.252251926781181055e+02 3.256756431676876673e+02 3.261260936572572291e+02 3.265765441468267909e+02 3.270269946363964095e+02 3.274774451259659713e+02 3.279278956155355331e+02 3.283783461051050949e+02 3.288287965946746567e+02 3.292792470842442754e+02 3.297296975738138372e+02 3.301801480633833989e+02 3.306305985529529607e+02 3.310810490425225225e+02 3.315314995320920843e+02 3.319819500216616461e+02 3.324324005112312079e+02 3.328828510008007697e+02 3.333333014903703315e+02 3.337837519799399502e+02 3.342342024695095120e+02 3.346846529590790738e+02 3.351351034486486355e+02 3.355855539382181973e+02 3.360360044277878160e+02 3.364864549173573778e+02 3.369369054069269396e+02 3.373873558964965014e+02 3.378378063860660632e+02 3.382882568756356250e+02 3.387387073652051868e+02 3.391891578547747486e+02 3.396396083443443104e+02 3.400900588339139290e+02 3.405405093234834908e+02 3.409909598130530526e+02 3.414414103026226144e+02 3.418918607921921762e+02 3.423423112817617380e+02 3.427927617713313566e+02 3.432432122609009184e+02 3.436936627504704802e+02 3.441441132400400420e+02 3.445945637296096038e+02 3.450450142191791656e+02 3.454954647087487274e+02 3.459459151983182892e+02 3.463963656878878510e+02 3.468468161774574696e+02 3.472972666670270314e+02 3.477477171565965932e+02 3.481981676461661550e+02 3.486486181357357168e+02 3.490990686253052786e+02 3.495495191148748972e+02 3.499999696044444590e+02 3.504504200940140208e+02 3.509008705835835826e+02 3.513513210731531444e+02 3.518017715627227062e+02 3.522522220522922680e+02 3.527026725418618298e+02 3.531531230314313916e+02 3.536035735210010102e+02 3.540540240105705720e+02 3.545044745001401338e+02 3.549549249897096956e+02 3.554053754792792574e+02 3.558558259688488761e+02 3.563062764584184379e+02 3.567567269479879997e+02 3.572071774375575615e+02 3.576576279271271233e+02 3.581080784166966851e+02 3.585585289062662468e+02 3.590089793958358086e+02 3.594594298854053704e+02 3.599098803749749322e+02 3.603603308645445509e+02 3.608107813541141127e+02 3.612612318436836745e+02 3.617116823332532363e+02 3.621621328228227981e+02 3.626125833123924167e+02 3.630630338019619785e+02 3.635134842915315403e+02 3.639639347811011021e+02 3.644143852706706639e+02 3.648648357602402257e+02 3.653152862498097875e+02 3.657657367393793493e+02 3.662161872289489111e+02 3.666666377185185297e+02 3.671170882080880915e+02 3.675675386976576533e+02 3.680179891872272151e+02 3.684684396767967769e+02 3.689188901663663387e+02 3.693693406559359573e+02 3.698197911455055191e+02 3.702702416350750809e+02 3.707206921246446427e+02 3.711711426142142045e+02 3.716215931037837663e+02 3.720720435933533281e+02 3.725224940829228899e+02 3.729729445724924517e+02 3.734233950620620703e+02 3.738738455516316321e+02 3.743242960412011939e+02 3.747747465307707557e+02 3.752251970203403175e+02 3.756756475099098793e+02 3.761260979994794980e+02 3.765765484890490598e+02 3.770269989786186215e+02 3.774774494681881833e+02 3.779278999577577451e+02 3.783783504473273069e+02 3.788288009368968687e+02 3.792792514264664305e+02 3.797297019160359923e+02 3.801801524056055541e+02 3.806306028951751728e+02 3.810810533847447346e+02 3.815315038743142964e+02 3.819819543638839150e+02 3.824324048534534768e+02 3.828828553430230386e+02 3.833333058325926004e+02 3.837837563221621622e+02 3.842342068117317240e+02 3.846846573013012858e+02 3.851351077908708476e+02 3.855855582804404094e+02 3.860360087700099712e+02 3.864864592595795330e+02 3.869369097491491516e+02 3.873873602387187134e+02 3.878378107282882752e+02 3.882882612178578370e+02 3.887387117074274556e+02 3.891891621969970174e+02 3.896396126865665792e+02 3.900900631761361410e+02 3.905405136657057028e+02 3.909909641552752646e+02 3.914414146448448264e+02 3.918918651344143882e+02 3.923423156239839500e+02 3.927927661135535118e+02 3.932432166031230736e+02 3.936936670926926922e+02 3.941441175822622540e+02 3.945945680718318158e+02 3.950450185614013776e+02 3.954954690509709962e+02 3.959459195405405580e+02 3.963963700301101198e+02 3.968468205196796816e+02 3.972972710092492434e+02 3.977477214988188052e+02 3.981981719883883670e+02 3.986486224779579288e+02 3.990990729675274906e+02 3.995495234570970524e+02 3.999999739466666142e+02 4.004504244362362329e+02 4.009008749258057946e+02 4.013513254153753564e+02 4.018017759049449182e+02 4.022522263945145369e+02 4.027026768840840987e+02 4.031531273736536605e+02 4.036035778632232223e+02 4.040540283527927841e+02 4.045044788423623459e+02 4.049549293319319077e+02 4.054053798215014695e+02 4.058558303110710312e+02 4.063062808006405930e+02 4.067567312902101548e+02 4.072071817797797735e+02 4.076576322693493353e+02 4.081080827589188971e+02 4.085585332484885157e+02 4.090089837380580775e+02 4.094594342276276393e+02 4.099098847171972011e+02 4.103603352067667629e+02 4.108107856963363247e+02 4.112612361859058865e+02 4.117116866754754483e+02 4.121621371650450101e+02 4.126125876546145719e+02 4.130630381441841337e+02 4.135134886337537523e+02 4.139639391233233141e+02 4.144143896128928759e+02 4.148648401024624377e+02 4.153152905920320563e+02 4.157657410816016181e+02 4.162161915711711799e+02 4.166666420607407417e+02 4.171170925503103035e+02 4.175675430398798653e+02 4.180179935294494271e+02 4.184684440190189889e+02 4.189188945085885507e+02 4.193693449981581125e+02 4.198197954877276743e+02 4.202702459772972929e+02 4.207206964668668547e+02 4.211711469564364165e+02 4.216215974460059783e+02 4.220720479355755970e+02 4.225224984251451588e+02 4.229729489147147206e+02 4.234233994042842824e+02 4.238738498938538442e+02 4.243243003834234059e+02 4.247747508729929677e+02 4.252252013625625295e+02 4.256756518521320913e+02 4.261261023417016531e+02 4.265765528312712149e+02 4.270270033208408336e+02 4.274774538104103954e+02 4.279279042999799572e+02 4.283783547895495758e+02 4.288288052791191376e+02 4.292792557686886994e+02 4.297297062582582612e+02 4.301801567478278230e+02 4.306306072373973848e+02 4.310810577269669466e+02 4.315315082165365084e+02 4.319819587061060702e+02 4.324324091956756320e+02 4.328828596852451938e+02 4.333333101748147556e+02 4.337837606643843742e+02 4.342342111539539360e+02 4.346846616435234978e+02 4.351351121330931164e+02 4.355855626226626782e+02 4.360360131122322400e+02 4.364864636018018018e+02 4.369369140913713636e+02 4.373873645809409254e+02 4.378378150705104872e+02 4.382882655600800490e+02 4.387387160496496108e+02 4.391891665392191726e+02 4.396396170287887344e+02 4.400900675183583530e+02 4.405405180079279148e+02 4.409909684974974766e+02 4.414414189870670384e+02 4.418918694766366571e+02 4.423423199662062189e+02 4.427927704557757806e+02 4.432432209453453424e+02 4.436936714349149042e+02 4.441441219244844660e+02 4.445945724140540278e+02 4.450450229036235896e+02 4.454954733931931514e+02 4.459459238827627132e+02 4.463963743723322750e+02 4.468468248619018937e+02 4.472972753514714555e+02 4.477477258410410172e+02 4.481981763306105790e+02 4.486486268201801977e+02 4.490990773097497595e+02 4.495495277993193213e+02 4.499999782888888831e+02 4.504504287784584449e+02 4.509008792680280067e+02 4.513513297575975685e+02 4.518017802471671303e+02 4.522522307367366921e+02 4.527026812263062538e+02 4.531531317158758156e+02 4.536035822054454343e+02 4.540540326950149961e+02 4.545044831845845579e+02 4.549549336741541765e+02 4.554053841637237383e+02 4.558558346532933001e+02 4.563062851428628619e+02 4.567567356324324237e+02 4.572071861220019855e+02 4.576576366115715473e+02 4.581080871011411091e+02 4.585585375907106709e+02 4.590089880802802327e+02 4.594594385698497945e+02 4.599098890594194131e+02 4.603603395489889749e+02 4.608107900385585367e+02 4.612612405281280985e+02 4.617116910176977171e+02 4.621621415072672789e+02 4.626125919968368407e+02 4.630630424864064025e+02 4.635134929759759643e+02 4.639639434655455261e+02 4.644143939551150879e+02 4.648648444446846497e+02 4.653152949342542115e+02 4.657657454238237733e+02 4.662161959133933351e+02 4.666666464029629537e+02 4.671170968925325155e+02 4.675675473821020773e+02 4.680179978716716391e+02 4.684684483612412578e+02 4.689188988508108196e+02 4.693693493403803814e+02 4.698197998299499432e+02 4.702702503195195050e+02 4.707207008090890668e+02 4.711711512986586285e+02 4.716216017882281903e+02 4.720720522777977521e+02 4.725225027673673139e+02 4.729729532569368757e+02 4.734234037465064944e+02 4.738738542360760562e+02 4.743243047256456180e+02 4.747747552152151798e+02 4.752252057047847984e+02 4.756756561943543602e+02 4.761261066839239220e+02 4.765765571734934838e+02 4.770270076630630456e+02 4.774774581526326074e+02 4.779279086422021692e+02 4.783783591317717310e+02 4.788288096213412928e+02 4.792792601109108546e+02 4.797297106004804164e+02 4.801801610900500350e+02 4.806306115796195968e+02 4.810810620691891586e+02 4.815315125587587772e+02 4.819819630483283390e+02 4.824324135378979008e+02 4.828828640274674626e+02 4.833333145170370244e+02 4.837837650066065862e+02 4.842342154961761480e+02 4.846846659857457098e+02 4.851351164753152716e+02 4.855855669648848334e+02 4.860360174544543952e+02 4.864864679440240138e+02 4.869369184335935756e+02 4.873873689231631374e+02 4.878378194127326992e+02 4.882882699023023179e+02 4.887387203918718797e+02 4.891891708814414415e+02 4.896396213710110032e+02 4.900900718605805650e+02 4.905405223501501268e+02 4.909909728397196886e+02 4.914414233292892504e+02 4.918918738188588122e+02 4.923423243084283740e+02 4.927927747979979358e+02 4.932432252875675545e+02 4.936936757771371163e+02 4.941441262667066781e+02 4.945945767562762398e+02 4.950450272458458585e+02 4.954954777354154203e+02 4.959459282249849821e+02 4.963963787145545439e+02 4.968468292041241057e+02 4.972972796936936675e+02 4.977477301832632293e+02 4.981981806728327911e+02 4.986486311624023529e+02 4.990990816519719147e+02 4.995495321415414764e+02 4.999999826311110951e+02 5.004504331206806569e+02 5.009008836102502187e+02 5.013513340998197805e+02 5.018017845893893991e+02 5.022522350789589609e+02 5.027026855685285227e+02 5.031531360580980845e+02 5.036035865476676463e+02 5.040540370372372081e+02 5.045044875268067699e+02 5.049549380163763317e+02 5.054053885059458935e+02 5.058558389955154553e+02 5.063062894850850171e+02 5.067567399746545789e+02 5.072071904642242544e+02 5.076576409537938162e+02 5.081080914433633779e+02 5.085585419329329397e+02 5.090089924225025015e+02 5.094594429120720633e+02 5.099098934016416251e+02 5.103603438912111869e+02 5.108107943807807487e+02 5.112612448703503105e+02 5.117116953599198723e+02 5.121621458494894341e+02 5.126125963390589959e+02 5.130630468286285577e+02 5.135134973181981195e+02 5.139639478077677950e+02 5.144143982973373568e+02 5.148648487869069186e+02 5.153152992764764804e+02 5.157657497660460422e+02 5.162162002556156040e+02 5.166666507451851658e+02 5.171171012347547276e+02 5.175675517243242894e+02 5.180180022138938511e+02 5.184684527034634129e+02 5.189189031930329747e+02 5.193693536826025365e+02 5.198198041721720983e+02 5.202702546617416601e+02 5.207207051513113356e+02 5.211711556408808974e+02 5.216216061304504592e+02 5.220720566200200210e+02 5.225225071095895828e+02 5.229729575991591446e+02 5.234234080887287064e+02 5.238738585782982682e+02 5.243243090678678300e+02 5.247747595574373918e+02 5.252252100470069536e+02 5.256756605365765154e+02 5.261261110261460772e+02 5.265765615157156390e+02 5.270270120052852008e+02 5.274774624948548762e+02 5.279279129844244380e+02 5.283783634739939998e+02 5.288288139635635616e+02 5.292792644531331234e+02 5.297297149427026852e+02 5.301801654322722470e+02 5.306306159218418088e+02 5.310810664114113706e+02 5.315315169009809324e+02 5.319819673905504942e+02 5.324324178801200560e+02 5.328828683696896178e+02 5.333333188592591796e+02 5.337837693488288551e+02 5.342342198383984169e+02 5.346846703279679787e+02 5.351351208175375405e+02 5.355855713071071023e+02 5.360360217966766641e+02 5.364864722862462258e+02 5.369369227758157876e+02 5.373873732653853494e+02 5.378378237549549112e+02 5.382882742445244730e+02 5.387387247340940348e+02 5.391891752236635966e+02 5.396396257132331584e+02 5.400900762028027202e+02 5.405405266923723957e+02 5.409909771819419575e+02 5.414414276715115193e+02 5.418918781610810811e+02 5.423423286506506429e+02 5.427927791402202047e+02 5.432432296297897665e+02 5.436936801193593283e+02 5.441441306089288901e+02 5.445945810984984519e+02 5.450450315880680137e+02 5.454954820776375755e+02 5.459459325672071373e+02 5.463963830567766990e+02 5.468468335463462608e+02 5.472972840359159363e+02 5.477477345254854981e+02 5.481981850150550599e+02 5.486486355046246217e+02 5.490990859941941835e+02 5.495495364837637453e+02 5.499999869733333071e+02 5.504504374629028689e+02 5.509008879524724307e+02 5.513513384420419925e+02 5.518017889316115543e+02 5.522522394211811161e+02 5.527026899107506779e+02 5.531531404003202397e+02 5.536035908898898015e+02 5.540540413794594770e+02 5.545044918690290388e+02 5.549549423585986005e+02 5.554053928481681623e+02 5.558558433377377241e+02 5.563062938273072859e+02 5.567567443168768477e+02 5.572071948064464095e+02 5.576576452960159713e+02 5.581080957855855331e+02 5.585585462751550949e+02 5.590089967647246567e+02 5.594594472542942185e+02 5.599098977438637803e+02 5.603603482334334558e+02 5.608107987230030176e+02 5.612612492125725794e+02 5.617116997021421412e+02 5.621621501917117030e+02 5.626126006812812648e+02 5.630630511708508266e+02 5.635135016604203884e+02 5.639639521499899502e+02 5.644144026395595120e+02 5.648648531291290737e+02 5.653153036186986355e+02 5.657657541082681973e+02 5.662162045978377591e+02 5.666666550874073209e+02 5.671171055769769964e+02 5.675675560665465582e+02 5.680180065561161200e+02 5.684684570456856818e+02 5.689189075352552436e+02 5.693693580248248054e+02 5.698198085143943672e+02 5.702702590039639290e+02 5.707207094935334908e+02 5.711711599831030526e+02 5.716216104726726144e+02 5.720720609622421762e+02 5.725225114518117380e+02 5.729729619413812998e+02 5.734234124309508616e+02 5.738738629205205370e+02 5.743243134100900988e+02 5.747747638996596606e+02 5.752252143892292224e+02 5.756756648787987842e+02 5.761261153683683460e+02 5.765765658579379078e+02 5.770270163475074696e+02 5.774774668370770314e+02 5.779279173266465932e+02 5.783783678162161550e+02 5.788288183057857168e+02 5.792792687953552786e+02 5.797297192849248404e+02 5.801801697744944022e+02 5.806306202640640777e+02 5.810810707536336395e+02 5.815315212432032013e+02 5.819819717327727631e+02 5.824324222223423249e+02 5.828828727119118867e+02 5.833333232014814485e+02 5.837837736910510102e+02 5.842342241806205720e+02 5.846846746701901338e+02 5.851351251597596956e+02 5.855855756493292574e+02 5.860360261388988192e+02 5.864864766284683810e+02 5.869369271180380565e+02 5.873873776076076183e+02 5.878378280971771801e+02 5.882882785867467419e+02 5.887387290763163037e+02 5.891891795658858655e+02 5.896396300554554273e+02 5.900900805450249891e+02 5.905405310345945509e+02 5.909909815241641127e+02 5.914414320137336745e+02 5.918918825033032363e+02 5.923423329928727981e+02 5.927927834824423599e+02 5.932432339720119217e+02 5.936936844615815971e+02 5.941441349511511589e+02 5.945945854407207207e+02 5.950450359302902825e+02 5.954954864198598443e+02 5.959459369094294061e+02 5.963963873989989679e+02 5.968468378885685297e+02 5.972972883781380915e+02 5.977477388677076533e+02 5.981981893572772151e+02 5.986486398468467769e+02 5.990990903364163387e+02 5.995495408259859005e+02 5.999999913155554623e+02 6.004504418051251378e+02 6.009008922946946996e+02 6.013513427842642614e+02 6.018017932738338232e+02 6.022522437634033849e+02 6.027026942529729467e+02 6.031531447425425085e+02 6.036035952321120703e+02 6.040540457216816321e+02 6.045044962112511939e+02 6.049549467008207557e+02 6.054053971903903175e+02 6.058558476799598793e+02 6.063062981695294411e+02 6.067567486590991166e+02 6.072071991486686784e+02 6.076576496382382402e+02 6.081081001278078020e+02 6.085585506173773638e+02 6.090090011069469256e+02 6.094594515965164874e+02 6.099099020860860492e+02 6.103603525756556110e+02 6.108108030652251728e+02 6.112612535547947346e+02 6.117117040443642964e+02 6.121621545339338581e+02 6.126126050235034199e+02 6.130630555130729817e+02 6.135135060026426572e+02 6.139639564922122190e+02 6.144144069817817808e+02 6.148648574713513426e+02 6.153153079609209044e+02 6.157657584504904662e+02 6.162162089400600280e+02 6.166666594296295898e+02 6.171171099191991516e+02 6.175675604087687134e+02 6.180180108983382752e+02 6.184684613879078370e+02 6.189189118774773988e+02 6.193693623670469606e+02 6.198198128566165224e+02 6.202702633461861979e+02 6.207207138357557596e+02 6.211711643253253214e+02 6.216216148148948832e+02 6.220720653044644450e+02 6.225225157940340068e+02 6.229729662836035686e+02 6.234234167731731304e+02 6.238738672627426922e+02 6.243243177523122540e+02 6.247747682418818158e+02 6.252252187314513776e+02 6.256756692210209394e+02 6.261261197105905012e+02 6.265765702001600630e+02 6.270270206897297385e+02 6.274774711792993003e+02 6.279279216688688621e+02 6.283783721584384239e+02 6.288288226480079857e+02 6.292792731375775475e+02 6.297297236271471093e+02 6.301801741167166711e+02 6.306306246062862328e+02 6.310810750958557946e+02 6.315315255854253564e+02 6.319819760749949182e+02 6.324324265645644800e+02 6.328828770541340418e+02 6.333333275437037173e+02 6.337837780332732791e+02 6.342342285228428409e+02 6.346846790124124027e+02 6.351351295019819645e+02 6.355855799915515263e+02 6.360360304811210881e+02 6.364864809706906499e+02 6.369369314602602117e+02 6.373873819498297735e+02 6.378378324393993353e+02 6.382882829289688971e+02 6.387387334185384589e+02 6.391891839081080207e+02 6.396396343976775825e+02 6.400900848872472579e+02 6.405405353768168197e+02 6.409909858663863815e+02 6.414414363559559433e+02 6.418918868455255051e+02 6.423423373350950669e+02 6.427927878246646287e+02 6.432432383142341905e+02 6.436936888038037523e+02 6.441441392933733141e+02 6.445945897829428759e+02 6.450450402725124377e+02 6.454954907620819995e+02 6.459459412516515613e+02 6.463963917412211231e+02 6.468468422307907986e+02 6.472972927203603604e+02 6.477477432099299222e+02 6.481981936994994840e+02 6.486486441890690458e+02 6.490990946786386075e+02 6.495495451682081693e+02 6.499999956577777311e+02 6.504504461473472929e+02 6.509008966369168547e+02 6.513513471264864165e+02 6.518017976160559783e+02 6.522522481056255401e+02 6.527026985951951019e+02 6.531531490847646637e+02 6.536035995743343392e+02 6.540540500639039010e+02 6.545045005534734628e+02 6.549549510430430246e+02 6.554054015326125864e+02 6.558558520221821482e+02 6.563063025117517100e+02 6.567567530013212718e+02 6.572072034908908336e+02 6.576576539804603954e+02 6.581081044700299572e+02 6.585585549595995190e+02 6.590090054491690807e+02 6.594594559387386425e+02 6.599099064283083180e+02 6.603603569178778798e+02 6.608108074074474416e+02 6.612612578970170034e+02 6.617117083865865652e+02 6.621621588761561270e+02 6.626126093657256888e+02 6.630630598552952506e+02 6.635135103448648124e+02 6.639639608344343742e+02 6.644144113240039360e+02 6.648648618135734978e+02 6.653153123031430596e+02 6.657657627927126214e+02 6.662162132822821832e+02 6.666666637718518587e+02 6.671171142614214205e+02 6.675675647509909822e+02 6.680180152405605440e+02 6.684684657301301058e+02 6.689189162196996676e+02 6.693693667092692294e+02 6.698198171988387912e+02 6.702702676884083530e+02 6.707207181779779148e+02 6.711711686675474766e+02 6.716216191571170384e+02 6.720720696466866002e+02 6.725225201362561620e+02 6.729729706258257238e+02 6.734234211153953993e+02 6.738738716049649611e+02 6.743243220945345229e+02 6.747747725841040847e+02 6.752252230736736465e+02 6.756756735632432083e+02 6.761261240528127701e+02 6.765765745423823319e+02 6.770270250319518937e+02 6.774774755215214554e+02 6.779279260110910172e+02 6.783783765006605790e+02 6.788288269902301408e+02 6.792792774797997026e+02 6.797297279693692644e+02 6.801801784589389399e+02 6.806306289485085017e+02 6.810810794380780635e+02 6.815315299276476253e+02 6.819819804172171871e+02 6.824324309067867489e+02 6.828828813963563107e+02 6.833333318859258725e+02 6.837837823754954343e+02 6.842342328650649961e+02 6.846846833546345579e+02 6.851351338442041197e+02 6.855855843337736815e+02 6.860360348233432433e+02 6.864864853129129187e+02 6.869369358024824805e+02 6.873873862920520423e+02 6.878378367816216041e+02 6.882882872711911659e+02 6.887387377607607277e+02 6.891891882503302895e+02 6.896396387398998513e+02 6.900900892294694131e+02 6.905405397190389749e+02 6.909909902086085367e+02 6.914414406981780985e+02 6.918918911877476603e+02 6.923423416773172221e+02 6.927927921668867839e+02 6.932432426564564594e+02 6.936936931460260212e+02 6.941441436355955830e+02 6.945945941251651448e+02 6.950450446147347066e+02 6.954954951043042684e+02 6.959459455938738301e+02 6.963963960834433919e+02 6.968468465730129537e+02 6.972972970625825155e+02 6.977477475521520773e+02 6.981981980417216391e+02 6.986486485312912009e+02 6.990990990208607627e+02 6.995495495104303245e+02 7.000000000000000000e+02
1.130957554155611433e+01 1.130100456914806273e+01 1.129219545980049588e+01 1.128314479718574148e+01 1.127384916109986079e+01 1.126430513166633318e+01 1.125450925492259557e+01 1.124445799306522531e+01 1.123414772193609679e+01 1.122357476703655266e+01 1.121273550250589324e+01 1.120162637212706613e+01 1.119024388918114710e+01 1.117858463643278810e+01 1.116664526612476038e+01 1.115442249983425427e+01 1.114191312826369540e+01 1.112911401110068255e+01 1.111602207668511255e+01 1.110263432174178888e+01 1.108894781098751992e+01 1.107495967674731219e+01 1.106066711849234707e+01 1.104606740237613849e+01 1.103115786073612981e+01 1.101593589148615138e+01 1.100039895762529341e+01 1.098454458691776381e+01 1.096837037174555007e+01 1.095187430863552436e+01 1.093507028304884443e+01 1.091799374623224139e+01 1.090068123151104373e+01 1.088316873449002742e+01 1.086549172158629517e+01 1.084768513921699196e+01 1.082978342244496162e+01 1.081182050336065004e+01 1.079382981918570295e+01 1.077584432047478913e+01 1.075789647896272072e+01 1.074001829538428865e+01 1.072224130703762057e+01 1.070459659522202855e+01 1.068711479246121598e+01 1.066982608979560609e+01 1.065276024380364106e+01 1.063594658361034817e+01 1.061941401758303982e+01 1.060319104057634831e+01 1.058730574590117612e+01 1.057178584743633110e+01 1.055665190507170337e+01 1.054188436735603318e+01 1.052744803759378556e+01 1.051330814684661163e+01 1.049943040263860894e+01 1.048578097745303239e+01 1.047232650078512961e+01 1.045903405021090293e+01 1.044587114271052997e+01 1.043280572633011616e+01 1.041980617245462781e+01 1.040684126757878403e+01 1.039388020529077039e+01 1.038089257887804706e+01 1.036784837428240280e+01 1.035471796244564757e+01 1.034147209207912965e+01 1.032808188319722831e+01 1.031451882039254997e+01 1.030075474580007722e+01 1.028676185463700676e+01 1.027251270874512556e+01 1.025798077163381095e+01 1.024315880811627721e+01 1.022806173718163336e+01 1.021270553134854708e+01 1.019710599539757823e+01 1.018127874282981793e+01 1.016523919727478642e+01 1.014900259395108151e+01 1.013258398131438298e+01 1.011599822257994674e+01 1.009925999700681132e+01 1.008238380128750578e+01 1.006538395117968321e+01 1.004827458287218178e+01 1.003106965418737673e+01 1.001378294636378996e+01 9.996428065333020641e+00 9.979018442947563017e+00 9.961567338747045142e+00 9.944087841593500343e+00 9.926592870981039596e+00 9.909095159777280060e+00 9.891606121316726785e+00 9.874123853878700174e+00 9.856636122045529191e+00 9.839129827067154110e+00 9.821592040761970566e+00 9.804010006801036070e+00 9.786371138836329919e+00 9.768663017715880414e+00 9.750873389646585565e+00 9.732990164355214802e+00 9.715001412441779394e+00 9.696895364064403111e+00 9.678660406410926953e+00 9.660285081854453892e+00 9.641758086327172350e+00 9.623068266764676082e+00 9.604204619919983088e+00 9.585156289938822738e+00 9.565912566848055576e+00 9.546462884271022631e+00 9.526796811913300189e+00 9.506904066445713397e+00 9.486776835889031645e+00 9.466422321707796073e+00 9.445860979139979463e+00 9.425120554793465999e+00 9.404228836441689054e+00 9.383213273824367207e+00 9.362100981565163238e+00 9.340918744788723416e+00 9.319693024002845050e+00 9.298449959771460271e+00 9.277215377349421033e+00 9.256014791182678891e+00 9.234873409506690223e+00 9.213816138464608230e+00 9.192867586818465497e+00 9.172052069654455408e+00 9.151393613174150232e+00 9.130915958076002426e+00 9.110642564401132404e+00 9.090596614365495043e+00 9.070801017167468672e+00 9.051278419172376744e+00 9.032050642526883166e+00 9.013137047499185428e+00 8.994547924910875736e+00 8.976263887621826143e+00 8.958259078461196623e+00 8.940507880066434154e+00 8.922984938275476452e+00 8.905665160844364436e+00 8.888523716024792520e+00 8.871536035137978615e+00 8.854677812623776845e+00 8.837925006877412670e+00 8.821253841537327389e+00 8.804640804664813913e+00 8.788062651172367623e+00 8.771496400835530949e+00 8.754919340908600134e+00 8.738309024256523116e+00 8.721643271119319252e+00 8.704900167454979965e+00 8.688058052241103724e+00 8.671095599967884482e+00 8.653986389070269070e+00 8.636688678057907964e+00 8.619160194743017200e+00 8.601393626693607075e+00 8.583407350206471165e+00 8.565219989119214006e+00 8.546850035847455729e+00 8.528315753352217143e+00 8.509635189511755016e+00 8.490826182600358152e+00 8.471906366614348372e+00 8.452893173873235355e+00 8.433803840151085751e+00 8.414655408882026677e+00 8.395464733803237323e+00 8.376248484537427430e+00 8.357023149148517405e+00 8.337805037857833668e+00 8.318610286820330657e+00 8.299454867634267430e+00 8.280354588789123227e+00 8.261324956873068004e+00 8.242390910440008156e+00 8.223598095957640908e+00 8.204995622038040892e+00 8.186612211911779013e+00 8.168433952083432814e+00 8.150439922525038128e+00 8.132609609807332163e+00 8.114922681832467788e+00 8.097358978564443532e+00 8.079898525080352556e+00 8.062521532843675232e+00 8.045208405110315653e+00 8.027939739955400000e+00 8.010696332064981107e+00 7.993459177820113837e+00 7.976209477748852805e+00 7.958928637744975276e+00 7.941598273322597379e+00 7.924200212462892523e+00 7.906716501012851950e+00 7.889129355482509709e+00 7.871421271160215838e+00 7.853568227645155275e+00 7.835534366420688457e+00 7.817283018721354892e+00 7.798782135134388227e+00 7.780031867887373664e+00 7.761046924259062507e+00 7.741841902863598079e+00 7.722431221487568109e+00 7.702829121084505459e+00 7.683049669734828058e+00 7.663106767246063100e+00 7.643014148578004097e+00 7.622785386714895139e+00 7.602433897120135953e+00 7.581972941416097456e+00 7.561415630010742461e+00 7.540774925437290221e+00 7.520063646099515609e+00 7.499294469931555795e+00 7.478479933699418325e+00 7.457632444951741491e+00 7.436764332414895762e+00 7.415890499443776207e+00 7.395029898038046667e+00 7.374201470658590551e+00 7.353424019051089999e+00 7.332706765379043645e+00 7.312046808199738734e+00 7.291440416729528806e+00 7.270883841252725688e+00 7.250373393540940015e+00 7.229905415724715567e+00 7.209476285746859503e+00 7.189082416538440157e+00 7.168720255573134637e+00 7.148386284950902336e+00 7.128077021203353070e+00 7.107789014911759296e+00 7.087518850343258237e+00 7.067263145330798579e+00 7.047018551096698502e+00 7.026781752385431901e+00 7.006549467829245259e+00 6.986318404226040002e+00 6.966084018778929021e+00 6.945840149410287268e+00 6.925580619556058082e+00 6.905299279102109722e+00 6.884991312965212273e+00 6.864656854972054134e+00 6.844297352230569231e+00 6.823914237158533069e+00 6.803508922881519538e+00 6.783082809917686973e+00 6.762637283829462831e+00 6.742173715567332692e+00 6.721693461195172858e+00 6.701197861855689553e+00 6.680688243539407267e+00 6.660165917084668763e+00 6.639632177973908256e+00 6.619088306264529820e+00 6.598535566539794672e+00 6.577975207750569098e+00 6.557408463724641479e+00 6.536836600831520627e+00 6.516262223432931933e+00 6.495689371016851510e+00 6.475122126168571413e+00 6.454564505809685215e+00 6.434020376229454996e+00 6.413490899722091854e+00 6.392975306418520631e+00 6.372472765657221316e+00 6.351982457441408769e+00 6.331503573985173716e+00 6.311035315857225214e+00 6.290576892357421457e+00 6.270127520674577681e+00 6.249686425271647749e+00 6.229252837310923496e+00 6.208825994011931471e+00 6.188405138131201966e+00 6.167989517418391188e+00 6.147578383661311818e+00 6.127170994986954611e+00 6.106766602944844635e+00 6.086364450435212348e+00 6.065962915987256565e+00 6.045559639705970767e+00 6.025152227706712438e+00 6.004738335177535191e+00 5.984315572697596508e+00 5.963882831143564545e+00 5.943441255520156119e+00 5.922992366373364348e+00 5.902537653473700630e+00 5.882078595956045319e+00 5.861616663001768757e+00 5.841153311865127762e+00 5.820689988111553248e+00 5.800228125002831803e+00 5.779769143207886373e+00 5.759314450346209924e+00 5.738865440602239687e+00 5.718423494405215024e+00 5.697989978083569440e+00 5.677566243120963918e+00 5.657153626385479583e+00 5.636753459410101641e+00 5.616367212345721782e+00 5.595996480487883673e+00 5.575642839270585682e+00 5.555307850712779327e+00 5.534993045102964970e+00 5.514699406850922969e+00 5.494424368047475582e+00 5.474164018412920996e+00 5.453914482810432673e+00 5.433671925808084779e+00 5.413432552815720555e+00 5.393192608242316055e+00 5.372948375235864660e+00 5.352696174852098920e+00 5.332432365432396182e+00 5.312153341919838567e+00 5.291855535266222432e+00 5.271535411704462604e+00 5.251189472362966626e+00 5.230814251872288878e+00 5.210406320835318184e+00 5.189962322696374031e+00 5.169479674928879831e+00 5.148956394394190283e+00 5.128390538255189313e+00 5.107780183683644282e+00 5.087123403633086127e+00 5.066418472746590851e+00 5.045666249907299061e+00 5.024870614543033298e+00 5.004035444764667773e+00 4.983164626302823308e+00 4.962261997337918729e+00 4.941331365049336455e+00 4.920376501293503679e+00 4.899401144113653572e+00 4.878408997670703684e+00 4.857403732614329783e+00 4.836388986486781505e+00 4.815368363060770207e+00 4.794345436557705398e+00 4.773323736051679589e+00 4.752306808099092450e+00 4.731297877857286949e+00 4.710298037603934063e+00 4.689306455920814187e+00 4.668322364901541732e+00 4.647344977249304065e+00 4.626373482125927694e+00 4.605407200662739342e+00 4.584444301028270274e+00 4.563480809869361110e+00 4.542512091640674043e+00 4.521533660126806353e+00 4.500541038141818717e+00 4.479529796226415783e+00 4.458495541815864271e+00 4.437433921762931277e+00 4.416340621182825998e+00 4.395211363613270805e+00 4.374041909923107596e+00 4.352828060566025670e+00 4.331565645834416500e+00 4.310250560487475013e+00 4.288878635730725364e+00 4.267446304413169855e+00 4.245953913889024989e+00 4.224405226559611037e+00 4.202803854674129980e+00 4.181153445073505281e+00 4.159457601959729800e+00 4.137719886926788604e+00 4.115943936549228965e+00 4.094133875021725544e+00 4.072294119898288045e+00 4.050429033148247981e+00 4.028542944319269736e+00 4.006640143870754400e+00 3.984724884659954114e+00 3.962801381867393502e+00 3.940873813115103985e+00 3.918946318610323942e+00 3.897023001276465948e+00 3.875107927065982949e+00 3.853205123603402171e+00 3.831318588914655265e+00 3.809452249883179320e+00 3.787609837119816802e+00 3.765791490746778436e+00 3.743995160375561682e+00 3.722218654682365013e+00 3.700459846764715621e+00 3.678716613332653651e+00 3.656986855772629497e+00 3.635268487001667381e+00 3.613559378893114626e+00 3.591857334877204266e+00 3.570160174305783585e+00 3.548465735431818757e+00 3.526771875494887354e+00 3.505076470837593661e+00 3.483377416590883513e+00 3.461672626663130359e+00 3.439960033565512276e+00 3.418237588159172446e+00 3.396503260457393480e+00 3.374755035365524236e+00 3.352990928879080457e+00 3.331208928242631373e+00 3.309407265885965899e+00 3.287585468586257775e+00 3.265744219903353951e+00 3.243884137747954810e+00 3.222005861709476449e+00 3.200110019099156489e+00 3.178197234385152115e+00 3.156268123007976101e+00 3.134323319674876984e+00 3.112363502928928938e+00 3.090389363829672220e+00 3.068401585051105940e+00 3.046400844026720733e+00 3.024387812292843591e+00 3.002363155641432968e+00 2.980327534196476336e+00 2.958281602361239493e+00 2.936226008991070557e+00 2.914161397282441612e+00 2.892088405131289619e+00 2.870007664079821552e+00 2.847919803383774706e+00 2.825825432795681991e+00 2.803725084113466437e+00 2.781619215935279499e+00 2.759508286953860079e+00 2.737392749953869497e+00 2.715273055298894178e+00 2.693149646542224218e+00 2.671022968597753788e+00 2.648893430403404636e+00 2.626761169000019436e+00 2.604626178022954264e+00 2.582488440142697073e+00 2.560347943748638500e+00 2.538204674814551254e+00 2.516058620127296308e+00 2.493909766199067235e+00 2.471758099634826067e+00 2.449603607095923508e+00 2.427446275160036748e+00 2.405286090666777454e+00 2.383123040119244251e+00 2.360957109640366980e+00 2.338788280711014522e+00 2.316616417771001579e+00 2.294441316802476649e+00 2.272262767115535098e+00 2.250080563409937895e+00 2.227894498793830280e+00 2.205704375131972483e+00 2.183509981407041778e+00 2.161311133633716963e+00 2.139107947778029484e+00 2.116900939185143216e+00 2.094690675907258992e+00 2.072477702145988587e+00 2.050262566644960316e+00 2.028045810680850991e+00 2.005827972048791707e+00 1.983609584123769309e+00 1.961391176031611394e+00 1.939173272672633175e+00 1.916956394792578067e+00 1.894741059049920295e+00 1.872527777162758866e+00 1.850317062715475913e+00 1.828109473812219221e+00 1.805905606821397669e+00 1.783706052769048256e+00 1.761511397517097066e+00 1.739322223076669616e+00 1.717139110362040810e+00 1.694962608131390880e+00 1.672793362278753193e+00 1.650631459075157181e+00 1.628476070874967263e+00 1.606325938781083096e+00 1.584179876723283087e+00 1.562036702709519886e+00 1.539895239175166353e+00 1.517754321283064201e+00 1.495612791872190428e+00 1.473469503285741666e+00 1.451323317141941516e+00 1.429173103620996699e+00 1.407017742396419635e+00 1.384856122533165035e+00 1.362687145960080670e+00 1.340509882946207654e+00 1.318323516186865163e+00 1.296127246196192573e+00 1.273920278081277502e+00 1.251701821311144158e+00 1.229471087204728974e+00 1.207227334372873884e+00 1.184969670161081012e+00 1.162697733792811050e+00 1.140412506882057642e+00 1.118116250425373437e+00 1.095811138151475461e+00 1.073499308233294869e+00 1.051182908178816433e+00 1.028864056794191129e+00 1.006544860096255434e+00 9.842274072470900137e-01 9.619137705903995084e-01 9.396060066155769164e-01 9.173061576802865602e-01 8.950162382589041954e-01 8.727382860161014833e-01 8.504744654765090672e-01 8.282271110329020303e-01 8.059985325544403167e-01 7.837910221023776103e-01 7.616068450461170869e-01 7.394482800918922294e-01 7.173175267016631551e-01 6.952167695635580458e-01 6.731484107422147645e-01 6.511103970115073025e-01 6.290970551672216970e-01 6.071016409714502515e-01 5.851177608219586546e-01 5.631390297621692298e-01 5.411590946860087570e-01 5.191716641675157007e-01 4.971704870313260471e-01 4.751493604453571606e-01 4.531021244874864351e-01 4.310226621546462411e-01 4.089049088270257926e-01 3.867427846435020911e-01 3.645298497431213036e-01 3.422592325223376974e-01 3.199241113125026459e-01 2.975177044718293473e-01 2.750332996401994023e-01 2.524641372165206121e-01 2.298036605607194360e-01 2.070453919477586169e-01 1.841817149979760870e-01 1.612125346309767338e-01 1.381471298918768298e-01 1.150006059924635338e-01 9.178694384172558784e-02 6.852002647065091878e-02 4.521380855840106960e-02 2.188207071412762161e-02 -1.461475589167093858e-03 -2.480321425173315220e-02 -4.812962613323179539e-02 -7.142726525125908665e-02 -9.468284561626205686e-02 -1.178830530807317700e-01 -1.410142034546879586e-01 -1.640621739188645734e-01 -1.870128550108347554e-01 -2.098522962423885474e-01 -2.325666499618819216e-01 -2.551421731604932575e-01 -2.775651496885984670e-01 -2.998223586400854401e-01 -3.218999003092903877e-01 -3.437863785784429638e-01 -3.654862583534850273e-01 -3.870107053080573678e-01 -4.083722736504569184e-01 -4.295827377809473546e-01 -4.506539300309668761e-01 -4.715976135048549622e-01 -4.924254317611485021e-01 -5.131489514296845300e-01 -5.337796495823567966e-01 -5.543289201687002787e-01 -5.748080539378861431e-01 -5.952283134283788968e-01 -6.156010495578811970e-01 -6.359378331035259180e-01 -6.562501683420123300e-01 -6.765494586088607321e-01 -6.968470274041465018e-01 -7.171541253337636590e-01 -7.374819305823621107e-01 -7.578414397721644491e-01 -7.782438349822768942e-01 -7.986998524957016343e-01 -8.192178940807934850e-01 -8.398042558710585581e-01 -8.604644355000345968e-01 -8.812042076642683242e-01 -9.020292246750614140e-01 -9.229450792554416694e-01 -9.439573353338346351e-01 -9.650714998442708747e-01 -9.862930313211109024e-01 -1.007627346578374272e+00 -1.029079799265673500e+00 -1.050655710778301000e+00 -1.072360457888862584e+00 -1.094199469625891652e+00 -1.116178160842537181e+00 -1.138301887060151785e+00 -1.160575942327341181e+00 -1.183005553766633966e+00 -1.205596035064445459e+00 -1.228352325353625929e+00 -1.251279385507586994e+00 -1.274383700441831024e+00 -1.297661284546848037e+00 -1.321096846533691860e+00 -1.344669519519811729e+00 -1.368358930189060629e+00 -1.392145420180895599e+00 -1.416009179652974126e+00 -1.439930619722872507e+00 -1.463890324739622883e+00 -1.487868999245620216e+00 -1.511847502708405955e+00 -1.535806852600217098e+00 -1.559728103602537885e+00 -1.583592099388624774e+00 -1.607379083421619725e+00 -1.631069355871659354e+00 -1.654643364492585533e+00 -1.678081681704497896e+00 -1.701364948525224463e+00 -1.724473846294131363e+00 -1.747389572536121705e+00 -1.770092709168238798e+00 -1.792563390028590220e+00 -1.814788861234774231e+00 -1.836769901166917407e+00 -1.858521918773476500e+00 -1.880058622538854252e+00 -1.901393203985207947e+00 -1.922539349388898700e+00 -1.943510511202475755e+00 -1.964320055685675470e+00 -1.984981327810601215e+00 -2.005507584141014377e+00 -2.025911971155437641e+00 -2.046207684245018754e+00 -2.066408172282535816e+00 -2.086527615807426628e+00 -2.106580242651034496e+00 -2.126580127058332437e+00 -2.146541273647017078e+00 -2.166477603621387971e+00 -2.186402949822877417e+00 -2.206331004414096242e+00 -2.226275409204390598e+00 -2.246249887344674789e+00 -2.266267325136141153e+00 -2.286338994488687604e+00 -2.306473351525710314e+00 -2.326678621022438165e+00 -2.346963190626411233e+00 -2.367335282528074458e+00 -2.387803060184523929e+00 -2.408374649779943866e+00 -2.429058107038144954e+00 -2.449861404931652942e+00 -2.470792509449893259e+00 -2.491859325164114125e+00 -2.513069199427263811e+00 -2.534429053477651905e+00 -2.555945473404790391e+00 -2.577625050533242757e+00 -2.599474349875890766e+00 -2.621499807642976521e+00 -2.643707940713284188e+00 -2.666105257574599818e+00 -2.688697426508952049e+00 -2.711491535532331909e+00 -2.734495136506666313e+00 -2.757699683294049464e+00 -2.781084551181265851e+00 -2.804620223447273020e+00 -2.828278458617205615e+00 -2.852032173126644921e+00 -2.875853903269671719e+00 -2.899716417539821123e+00 -2.923592755354547990e+00 -2.947456116979083163e+00 -2.971279840739953215e+00 -2.995037488079105970e+00 -3.018702974784901016e+00 -3.042250630580383586e+00 -3.065655115125991870e+00 -3.088891191391667235e+00 -3.111933786060035345e+00 -3.134758037669598707e+00 -3.157339020996005274e+00 -3.179652116574288812e+00 -3.201673659408697858e+00 -3.223377691958376090e+00 -3.244739004860093701e+00 -3.265747211222333135e+00 -3.286414187228729133e+00 -3.306776751469442388e+00 -3.326868647243827581e+00 -3.346721754316604347e+00 -3.366369028721237555e+00 -3.385843106916581746e+00 -3.405176256577760796e+00 -3.424400650121242506e+00 -3.443548205894330749e+00 -3.462650673740427010e+00 -3.481740084520424716e+00 -3.500848738756758394e+00 -3.520009161897178274e+00 -3.539253618673683377e+00 -3.558614134119125083e+00 -3.578122464794432744e+00 -3.597810334833411616e+00 -3.617709337842825335e+00 -3.637849879376517492e+00 -3.658263399598581600e+00 -3.678983914736818406e+00 -3.700032506130810361e+00 -3.721413621395186055e+00 -3.743105282164833625e+00 -3.765081271860253764e+00 -3.787319563274650136e+00 -3.809797435958898859e+00 -3.832491778106486890e+00 -3.855379997665295377e+00 -3.878439605543462676e+00 -3.901648191254935227e+00 -3.924983749948296463e+00 -3.948423095247562742e+00 -3.971940333371094312e+00 -3.995509124819363933e+00 -4.019103097443803563e+00 -4.042696135224105092e+00 -4.066262311042009969e+00 -4.089775897478830302e+00 -4.113211182819213718e+00 -4.136542679450940341e+00 -4.159745842483971501e+00 -4.182794917522187461e+00 -4.205663512231694767e+00 -4.228344234297765070e+00 -4.250843444677229854e+00 -4.273173404109911644e+00 -4.295346881630393909e+00 -4.317375334820098942e+00 -4.339270346561534097e+00 -4.361043649478233419e+00 -4.382706924307058216e+00 -4.404271467590660905e+00 -4.425748387389830896e+00 -4.447151098391259438e+00 -4.468494838445622008e+00 -4.489796858641057042e+00 -4.511074445084886975e+00 -4.532344392002414679e+00 -4.553623421259544557e+00 -4.574928215730324155e+00 -4.596275498579416308e+00 -4.617681625093609910e+00 -4.639162252844471368e+00 -4.660734943845454836e+00 -4.682417170310145593e+00 -4.704213641911337618e+00 -4.726119239292529528e+00 -4.748116471571847796e+00 -4.770187630885629915e+00 -4.792317166884458857e+00 -4.814489109505302622e+00 -4.836687221890315413e+00 -4.858895444665904506e+00 -4.881098016647229088e+00 -4.903279375024794717e+00 -4.925422335127223050e+00 -4.947508353830926353e+00 -4.969517427576647606e+00 -4.991429307461658027e+00 -5.013224110563896829e+00 -5.034882018386269920e+00 -5.056383223656666814e+00 -5.077707759974146029e+00 -5.098835818842417211e+00 -5.119748532619269099e+00 -5.140425508727275883e+00 -5.160844009547872702e+00 -5.180993674317505793e+00 -5.200877324999964912e+00 -5.220514192415066645e+00 -5.239928695549679105e+00 -5.259141847627688549e+00 -5.278174610535643296e+00 -5.297048658796484233e+00 -5.315785490440248395e+00 -5.334406434545599041e+00 -5.352932644236716442e+00 -5.371385732032649685e+00 -5.389789012133405777e+00 -5.408166178736792062e+00 -5.426541020739023224e+00 -5.444937143463903340e+00 -5.463377967593260109e+00 -5.481886671632310026e+00 -5.500486375467517064e+00 -5.519200161705157370e+00 -5.538050344792281976e+00 -5.557058771702941158e+00 -5.576249837296927581e+00 -5.595644641138278530e+00 -5.615245527325896546e+00 -5.635046333929494722e+00 -5.655033361266760039e+00 -5.675193500119348755e+00 -5.695515238870939356e+00 -5.715986758492363151e+00 -5.736596044749603607e+00 -5.757331529055591091e+00 -5.778181784929984133e+00 -5.799134525228510029e+00 -5.820176775649088086e+00 -5.841294308243959676e+00 -5.862472747505307780e+00 -5.883698065936187049e+00 -5.904956344587844796e+00 -5.926233680269433535e+00 -5.947516248836109298e+00 -5.968790357173929806e+00 -5.990042521194482106e+00 -6.011259020562647493e+00 -6.032425919302113471e+00 -6.053530911874986487e+00 -6.074564178805303527e+00 -6.095524996271706186e+00 -6.116416427794320043e+00 -6.137240449099408579e+00 -6.157998864922774374e+00 -6.178693800706241746e+00 -6.199327360685856547e+00 -6.219901333812231314e+00 -6.240417698909368482e+00 -6.260879435087190359e+00 -6.281291079221773543e+00 -6.301660095325132716e+00 -6.321994029385678004e+00 -6.342300028472891427e+00 -6.362585260578271118e+00 -6.382856938647819334e+00 -6.403122207409978728e+00 -6.423388167602752219e+00 -6.443661891282317811e+00 -6.463950403434864711e+00 -6.484260683744651033e+00 -6.504599751739078783e+00 -6.524974094407298253e+00 -6.545387439882688341e+00 -6.565842597012306214e+00 -6.586342290691391099e+00 -6.606889242581019062e+00 -6.627486080862581730e+00 -6.648135382924010628e+00 -6.668840125643328065e+00 -6.689603203878505155e+00 -6.710425623599803657e+00 -6.731306635107102920e+00 -6.752241211870568804e+00 -6.773223487969517009e+00 -6.794248324791624327e+00 -6.815310639150993666e+00 -6.836405204527181922e+00 -6.857526829184280359e+00 -6.878670392561616609e+00 -6.899830795313391718e+00 -6.921002956914890092e+00 -6.942181830843765056e+00 -6.963362395426884177e+00 -6.984539678293003817e+00 -7.005709047820346314e+00 -7.026866148711633286e+00 -7.048006654145865468e+00 -7.069126270596825634e+00 -7.090220717445845366e+00 -7.111285737093567150e+00 -7.132317093593883328e+00 -7.153310598618190852e+00 -7.174262031334365020e+00 -7.195167093339478015e+00 -7.216021455536974827e+00 -7.236820759024340077e+00 -7.257560669177109958e+00 -7.278236887410457712e+00 -7.298845134686416714e+00 -7.319381150315166451e+00 -7.339840696868122905e+00 -7.360219560585392173e+00 -7.380513556256119045e+00 -7.400718503977259388e+00 -7.420830241990188370e+00 -7.440844683507748414e+00 -7.460757836446646252e+00 -7.480565884130555787e+00 -7.500265093280177098e+00 -7.519851739372825250e+00 -7.539322245671428391e+00 -7.558672963417848223e+00 -7.577899801588500850e+00 -7.596999159886763664e+00 -7.615969263419174240e+00 -7.634813381864660187e+00 -7.653546901945446734e+00 -7.672186597164909472e+00 -7.690748053108109161e+00 -7.709246788965174346e+00 -7.727698504368163412e+00 -7.746118820865376620e+00 -7.764523196276059025e+00 -7.782927029056736501e+00 -7.801345650552320876e+00 -7.819794322102097794e+00 -7.838288227250814089e+00 -7.856842498182231793e+00 -7.875472151776193641e+00 -7.894192067975382088e+00 -7.913017023718566634e+00 -7.931961801536090206e+00 -7.951041195396101102e+00 -7.970269641111372039e+00 -7.989661292227538070e+00 -8.009231425037796726e+00 -8.028995428161579184e+00 -8.048953917686958448e+00 -8.069095158329218975e+00 -8.089405225800874177e+00 -8.109868812101922231e+00 -8.130471133823448326e+00 -8.151197818504442694e+00 -8.172034429404448019e+00 -8.192966483931741095e+00 -8.213979600854145247e+00 -8.235059473030560184e+00 -8.256191855558427051e+00 -8.277362548589735525e+00 -8.298557421203440754e+00 -8.319762394163262798e+00 -8.340963487669796450e+00 -8.362146783027128549e+00 -8.383298348231619457e+00 -8.404404276818240760e+00 -8.425451082664949354e+00 -8.446425449739763280e+00 -8.467312882849000744e+00 -8.488098951298525208e+00 -8.508779452558883349e+00 -8.529357211546084727e+00 -8.549837552590361156e+00 -8.570227386482656584e+00 -8.590533015421897289e+00 -8.610760290071084455e+00 -8.630915178351642680e+00 -8.651003738082181371e+00 -8.671031956620026904e+00 -8.691005761203996371e+00 -8.710931057952620904e+00 -8.730813733893228346e+00 -8.750659645065752557e+00 -8.770474617472245882e+00 -8.790264445324282860e+00 -8.810034891141185653e+00 -8.829791704482886416e+00 -8.849540619400613650e+00 -8.869287294308378478e+00 -8.889037300396921637e+00 -8.908796357806750166e+00 -8.928570352059068682e+00 -8.948362742929930391e+00
2.000000000000000000e+02 2.005005005005004932e+02 2.010010010010010149e+02 2.015015015015015081e+02 2.020020020020020013e+02 2.025025025025024945e+02 2.030030030030030161e+02 2.035035035035035094e+02 2.040040040040040026e+02 2.045045045045044958e+02 2.050050050050050174e+02 2.055055055055055107e+02 2.060060060060060039e+02 2.065065065065064971e+02 2.070070070070070187e+02 2.075075075075075119e+02 2.080080080080080052e+02 2.085085085085084984e+02 2.090090090090090200e+02 2.095095095095095132e+02 2.100100100100100065e+02 2.105105105105104997e+02 2.110110110110110213e+02 2.115115115115115145e+02 2.120120120120120077e+02 2.125125125125125010e+02 2.130130130130130226e+02 2.135135135135135158e+02 2.140140140140140090e+02 2.145145145145145307e+02 2.150150150150150239e+02 2.155155155155155171e+02 2.160160160160160103e+02 2.165165165165165035e+02 2.170170170170170252e+02 2.175175175175175184e+02 2.180180180180180116e+02 2.185185185185185333e+02 2.190190190190190265e+02 2.195195195195195197e+02 2.200200200200200129e+02 2.205205205205205345e+02 2.210210210210210278e+02 2.215215215215215210e+02 2.220220220220220142e+02 2.225225225225225358e+02 2.230230230230230291e+02 2.235235235235235223e+02 2.240240240240240155e+02 2.245245245245245371e+02 2.250250250250250303e+02 2.255255255255255236e+02 2.260260260260260168e+02 2.265265265265265384e+02 2.270270270270270316e+02 2.275275275275275249e+02 2.280280280280280181e+02 2.285285285285285397e+02 2.290290290290290329e+02 2.295295295295295261e+02 2.300300300300300478e+02 2.305305305305305410e+02 2.310310310310310342e+02 2.315315315315315274e+02 2.320320320320320207e+02 2.325325325325325423e+02 2.330330330330330355e+02 2.335335335335335287e+02 2.340340340340340504e+02 2.345345345345345436e+02 2.350350350350350368e+02 2.355355355355355300e+02 2.360360360360360232e+02 2.365365365365365449e+02 2.370370370370370381e+02 2.375375375375375313e+02 2.380380380380380529e+02 2.385385385385385462e+02 2.390390390390390394e+02 2.395395395395395326e+02 2.400400400400400258e+02 2.405405405405405475e+02 2.410410410410410407e+02 2.415415415415415623e+02 2.420420420420420555e+02 2.425425425425425487e+02 2.430430430430430420e+02 2.435435435435435352e+02 2.440440440440440568e+02 2.445445445445445500e+02 2.450450450450450433e+02 2.455455455455455649e+02 2.460460460460460581e+02 2.465465465465465513e+02 2.470470470470470445e+02 2.475475475475475378e+02 2.480480480480480594e+02 2.485485485485485526e+02 2.490490490490490458e+02 2.495495495495495675e+02 2.500500500500500607e+02 2.505505505505505539e+02 2.510510510510510471e+02 2.515515515515515403e+02 2.520520520520520620e+02 2.525525525525525552e+02 2.530530530530530484e+02 2.535535535535535701e+02 2.540540540540540633e+02 2.545545545545545565e+02 2.550550550550550497e+02 2.555555555555555429e+02 2.560560560560560361e+02 2.565565565565565862e+02 2.570570570570570794e+02 2.575575575575575726e+02 2.580580580580580659e+02 2.585585585585585591e+02 2.590590590590590523e+02 2.595595595595595455e+02 2.600600600600600956e+02 2.605605605605605888e+02 2.610610610610610820e+02 2.615615615615615752e+02 2.620620620620620684e+02 2.625625625625625617e+02 2.630630630630630549e+02 2.635635635635635481e+02 2.640640640640640413e+02 2.645645645645645914e+02 2.650650650650650846e+02 2.655655655655655778e+02 2.660660660660660710e+02 2.665665665665665642e+02 2.670670670670670575e+02 2.675675675675676075e+02 2.680680680680681007e+02 2.685685685685685939e+02 2.690690690690690872e+02 2.695695695695695804e+02 2.700700700700700736e+02 2.705705705705705668e+02 2.710710710710710600e+02 2.715715715715715532e+02 2.720720720720720465e+02 2.725725725725725965e+02 2.730730730730730897e+02 2.735735735735735830e+02 2.740740740740740762e+02 2.745745745745745694e+02 2.750750750750750626e+02 2.755755755755756127e+02 2.760760760760761059e+02 2.765765765765765991e+02 2.770770770770770923e+02 2.775775775775775855e+02 2.780780780780780788e+02 2.785785785785785720e+02 2.790790790790790652e+02 2.795795795795795584e+02 2.800800800800800516e+02 2.805805805805806017e+02 2.810810810810810949e+02 2.815815815815815881e+02 2.820820820820820813e+02 2.825825825825825746e+02 2.830830830830831246e+02 2.835835835835836178e+02 2.840840840840841111e+02 2.845845845845846043e+02 2.850850850850850975e+02 2.855855855855855907e+02 2.860860860860860839e+02 2.865865865865865771e+02 2.870870870870870704e+02 2.875875875875875636e+02 2.880880880880881136e+02 2.885885885885886069e+02 2.890890890890891001e+02 2.895895895895895933e+02 2.900900900900900865e+02 2.905905905905905797e+02 2.910910910910911298e+02 2.915915915915916230e+02 2.920920920920921162e+02 2.925925925925926094e+02 2.930930930930931027e+02 2.935935935935935959e+02 2.940940940940940891e+02 2.945945945945945823e+02 2.950950950950950755e+02 2.955955955955955687e+02 2.960960960960961188e+02 2.965965965965966120e+02 2.970970970970971052e+02 2.975975975975975985e+02 2.980980980980980917e+02 2.985985985985986417e+02 2.990990990990991349e+02 2.995995995995996282e+02 3.001001001001001214e+02 3.006006006006006146e+02 3.011011011011011078e+02 3.016016016016016010e+02 3.021021021021020942e+02 3.026026026026025875e+02 3.031031031031030807e+02 3.036036036036036307e+02 3.041041041041041240e+02 3.046046046046046172e+02 3.051051051051051104e+02 3.056056056056056036e+02 3.061061061061060968e+02 3.066066066066066469e+02 3.071071071071071401e+02 3.076076076076076333e+02 3.081081081081081265e+02 3.086086086086086198e+02 3.091091091091091130e+02 3.096096096096096062e+02 3.101101101101100994e+02 3.106106106106105926e+02 3.111111111111110858e+02 3.116116116116116359e+02 3.121121121121121291e+02 3.126126126126126223e+02 3.131131131131131156e+02 3.136136136136136088e+02 3.141141141141141588e+02 3.146146146146146521e+02 3.151151151151151453e+02 3.156156156156156385e+02 3.161161161161161317e+02 3.166166166166166249e+02 3.171171171171171181e+02 3.176176176176176114e+02 3.181181181181181046e+02 3.186186186186185978e+02 3.191191191191191479e+02 3.196196196196196411e+02 3.201201201201201343e+02 3.206206206206206275e+02 3.211211211211211207e+02 3.216216216216216139e+02 3.221221221221221640e+02 3.226226226226226572e+02 3.231231231231231504e+02 3.236236236236236437e+02 3.241241241241241369e+02 3.246246246246246301e+02 3.251251251251251233e+02 3.256256256256256165e+02 3.261261261261261097e+02 3.266266266266266030e+02 3.271271271271271530e+02 3.276276276276276462e+02 3.281281281281281395e+02 3.286286286286286327e+02 3.291291291291291827e+02 3.296296296296296759e+02 3.301301301301301692e+02 3.306306306306306624e+02 3.311311311311311556e+02 3.316316316316316488e+02 3.321321321321321420e+02 3.326326326326326353e+02 3.331331331331331285e+02 3.336336336336336217e+02 3.341341341341341149e+02 3.346346346346346081e+02 3.351351351351351582e+02 3.356356356356356514e+02 3.361361361361361446e+02 3.366366366366366378e+02 3.371371371371371879e+02 3.376376376376376811e+02 3.381381381381381743e+02 3.386386386386386675e+02 3.391391391391391608e+02 3.396396396396396540e+02 3.401401401401401472e+02 3.406406406406406404e+02 3.411411411411411336e+02 3.416416416416416268e+02 3.421421421421421201e+02 3.426426426426426133e+02 3.431431431431431633e+02 3.436436436436436566e+02 3.441441441441441498e+02 3.446446446446446998e+02 3.451451451451451931e+02 3.456456456456456863e+02 3.461461461461461795e+02 3.466466466466466727e+02 3.471471471471471659e+02 3.476476476476476591e+02 3.481481481481481524e+02 3.486486486486486456e+02 3.491491491491491388e+02 3.496496496496496320e+02 3.501501501501501252e+02 3.506506506506506753e+02 3.511511511511511685e+02 3.516516516516516617e+02 3.521521521521521549e+02 3.526526526526527050e+02 3.531531531531531982e+02 3.536536536536536914e+02 3.541541541541541847e+02 3.546546546546546779e+02 3.551551551551551711e+02 3.556556556556556643e+02 3.561561561561561575e+02 3.566566566566566507e+02 3.571571571571571440e+02 3.576576576576576372e+02 3.581581581581581304e+02 3.586586586586586805e+02 3.591591591591591737e+02 3.596596596596596669e+02 3.601601601601601601e+02 3.606606606606607102e+02 3.611611611611612034e+02 3.616616616616616966e+02 3.621621621621621898e+02 3.626626626626626830e+02 3.631631631631631763e+02 3.636636636636636695e+02 3.641641641641641627e+02 3.646646646646646559e+02 3.651651651651651491e+02 3.656656656656656423e+02 3.661661661661661924e+02 3.666666666666666856e+02 3.671671671671671788e+02 3.676676676676676720e+02 3.681681681681682221e+02 3.686686686686687153e+02 3.691691691691692085e+02 3.696696696696697018e+02 3.701701701701701950e+02 3.706706706706706882e+02 3.711711711711711814e+02 3.716716716716716746e+02 3.721721721721721678e+02 3.726726726726726611e+02 3.731731731731731543e+02 3.736736736736736475e+02 3.741741741741741976e+02 3.746746746746746908e+02 3.751751751751751840e+02 3.756756756756756772e+02 3.761761761761762273e+02 3.766766766766767205e+02 3.771771771771772137e+02 3.776776776776777069e+02 3.781781781781782001e+02 3.786786786786786934e+02 3.791791791791791866e+02 3.796796796796796798e+02 3.801801801801801730e+02 3.806806806806806662e+02 3.811811811811811594e+02 3.816816816816817095e+02 3.821821821821822027e+02 3.826826826826826959e+02 3.831831831831831892e+02 3.836836836836837392e+02 3.841841841841842324e+02 3.846846846846847257e+02 3.851851851851852189e+02 3.856856856856857121e+02 3.861861861861862053e+02 3.866866866866866985e+02 3.871871871871871917e+02 3.876876876876876850e+02 3.881881881881881782e+02 3.886886886886886714e+02 3.891891891891891646e+02 3.896896896896897147e+02 3.901901901901902079e+02 3.906906906906907011e+02 3.911911911911911943e+02 3.916916916916917444e+02 3.921921921921922376e+02 3.926926926926927308e+02 3.931931931931932240e+02 3.936936936936937173e+02 3.941941941941942105e+02 3.946946946946947037e+02 3.951951951951951969e+02 3.956956956956956901e+02 3.961961961961961833e+02 3.966966966966966766e+02 3.971971971971972266e+02 3.976976976976977198e+02 3.981981981981982130e+02 3.986986986986987063e+02 3.991991991991992563e+02 3.996996996996997495e+02 4.002002002002002428e+02 4.007007007007007360e+02 4.012012012012012292e+02 4.017017017017017224e+02 4.022022022022022156e+02 4.027027027027027088e+02 4.032032032032032021e+02 4.037037037037036953e+02 4.042042042042041885e+02 4.047047047047046817e+02 4.052052052052052318e+02 4.057057057057057250e+02 4.062062062062062182e+02 4.067067067067067114e+02 4.072072072072072615e+02 4.077077077077077547e+02 4.082082082082082479e+02 4.087087087087087411e+02 4.092092092092092344e+02 4.097097097097097276e+02 4.102102102102102208e+02 4.107107107107107140e+02 4.112112112112112072e+02 4.117117117117117004e+02 4.122122122122121937e+02 4.127127127127127437e+02 4.132132132132132369e+02 4.137137137137137302e+02 4.142142142142142234e+02 4.147147147147147734e+02 4.152152152152152667e+02 4.157157157157157599e+02 4.162162162162162531e+02 4.167167167167167463e+02 4.172172172172172395e+02 4.177177177177177327e+02 4.182182182182182260e+02 4.187187187187187192e+02 4.192192192192192124e+02 4.197197197197197056e+02 4.202202202202201988e+02 4.207207207207207489e+02 4.212212212212212421e+02 4.217217217217217353e+02 4.222222222222222285e+02 4.227227227227227786e+02 4.232232232232232718e+02 4.237237237237237650e+02 4.242242242242242583e+02 4.247247247247247515e+02 4.252252252252252447e+02 4.257257257257257379e+02 4.262262262262262311e+02 4.267267267267267243e+02 4.272272272272272176e+02 4.277277277277277108e+02 4.282282282282282608e+02 4.287287287287287540e+02 4.292292292292292473e+02 4.297297297297297405e+02 4.302302302302302905e+02 4.307307307307307838e+02 4.312312312312312770e+02 4.317317317317317702e+02 4.322322322322322634e+02 4.327327327327327566e+02 4.332332332332332498e+02 4.337337337337337431e+02 4.342342342342342363e+02 4.347347347347347295e+02 4.352352352352352227e+02 4.357357357357357159e+02 4.362362362362362660e+02 4.367367367367367592e+02 4.372372372372372524e+02 4.377377377377377456e+02 4.382382382382382957e+02 4.387387387387387889e+02 4.392392392392392821e+02 4.397397397397397754e+02 4.402402402402402686e+02 4.407407407407407618e+02 4.412412412412412550e+02 4.417417417417417482e+02 4.422422422422422414e+02 4.427427427427427347e+02 4.432432432432432279e+02 4.437437437437437779e+02 4.442442442442442712e+02 4.447447447447447644e+02 4.452452452452452576e+02 4.457457457457458077e+02 4.462462462462463009e+02 4.467467467467467941e+02 4.472472472472472873e+02 4.477477477477477805e+02 4.482482482482482737e+02 4.487487487487487670e+02 4.492492492492492602e+02 4.497497497497497534e+02 4.502502502502502466e+02 4.507507507507507398e+02 4.512512512512512330e+02 4.517517517517517831e+02 4.522522522522522763e+02 4.527527527527527695e+02 4.532532532532532628e+02 4.537537537537538128e+02 4.542542542542543060e+02 4.547547547547547993e+02 4.552552552552552925e+02 4.557557557557557857e+02 4.562562562562562789e+02 4.567567567567567721e+02 4.572572572572572653e+02 4.577577577577577586e+02 4.582582582582583086e+02 4.587587587587588018e+02 4.592592592592592950e+02 4.597597597597597883e+02 4.602602602602602815e+02 4.607607607607607747e+02 4.612612612612612679e+02 4.617617617617617611e+02 4.622622622622623112e+02 4.627627627627628044e+02 4.632632632632632976e+02 4.637637637637637908e+02 4.642642642642642841e+02 4.647647647647647773e+02 4.652652652652652705e+02 4.657657657657657637e+02 4.662662662662663138e+02 4.667667667667668070e+02 4.672672672672673002e+02 4.677677677677677934e+02 4.682682682682682866e+02 4.687687687687687799e+02 4.692692692692692731e+02 4.697697697697697663e+02 4.702702702702703164e+02 4.707707707707708096e+02 4.712712712712713028e+02 4.717717717717717960e+02 4.722722722722722892e+02 4.727727727727727824e+02 4.732732732732732757e+02 4.737737737737738257e+02 4.742742742742743189e+02 4.747747747747748122e+02 4.752752752752753054e+02 4.757757757757757986e+02 4.762762762762762918e+02 4.767767767767767850e+02 4.772772772772772782e+02 4.777777777777778283e+02 4.782782782782783215e+02 4.787787787787788147e+02 4.792792792792793080e+02 4.797797797797798012e+02 4.802802802802802944e+02 4.807807807807807876e+02 4.812812812812812808e+02 4.817817817817818309e+02 4.822822822822823241e+02 4.827827827827828173e+02 4.832832832832833105e+02 4.837837837837838038e+02 4.842842842842842970e+02 4.847847847847847902e+02 4.852852852852852834e+02 4.857857857857858335e+02 4.862862862862863267e+02 4.867867867867868199e+02 4.872872872872873131e+02 4.877877877877878063e+02 4.882882882882882996e+02 4.887887887887887928e+02 4.892892892892893428e+02 4.897897897897898360e+02 4.902902902902903293e+02 4.907907907907908225e+02 4.912912912912913157e+02 4.917917917917918089e+02 4.922922922922923021e+02 4.927927927927927954e+02 4.932932932932933454e+02 4.937937937937938386e+02 4.942942942942943318e+02 4.947947947947948251e+02 4.952952952952953183e+02 4.957957957957958115e+02 4.962962962962963047e+02 4.967967967967967979e+02 4.972972972972973480e+02 4.977977977977978412e+02 4.982982982982983344e+02 4.987987987987988276e+02 4.992992992992993209e+02 4.997997997997998141e+02 5.003003003003003073e+02 5.008008008008008005e+02 5.013013013013013506e+02 5.018018018018018438e+02 5.023023023023023370e+02 5.028028028028028302e+02 5.033033033033033234e+02 5.038038038038038167e+02 5.043043043043043099e+02 5.048048048048048599e+02 5.053053053053053532e+02 5.058058058058058464e+02 5.063063063063063396e+02 5.068068068068068328e+02 5.073073073073073260e+02 5.078078078078078192e+02 5.083083083083083125e+02 5.088088088088088625e+02 5.093093093093093557e+02 5.098098098098098490e+02 5.103103103103103422e+02 5.108108108108108354e+02 5.113113113113113286e+02 5.118118118118118218e+02 5.123123123123123150e+02 5.128128128128128083e+02 5.133133133133133015e+02 5.138138138138137947e+02 5.143143143143142879e+02 5.148148148148147811e+02 5.153153153153152743e+02 5.158158158158157676e+02 5.163163163163162608e+02 5.168168168168168677e+02 5.173173173173173609e+02 5.178178178178178541e+02 5.183183183183183473e+02 5.188188188188188406e+02 5.193193193193193338e+02 5.198198198198198270e+02 5.203203203203203202e+02 5.208208208208209271e+02 5.213213213213214203e+02 5.218218218218219135e+02 5.223223223223224068e+02 5.228228228228229000e+02 5.233233233233233932e+02 5.238238238238238864e+02 5.243243243243243796e+02 5.248248248248248728e+02 5.253253253253253661e+02 5.258258258258258593e+02 5.263263263263263525e+02 5.268268268268268457e+02 5.273273273273273389e+02 5.278278278278278322e+02 5.283283283283283254e+02 5.288288288288288186e+02 5.293293293293293118e+02 5.298298298298298050e+02 5.303303303303302982e+02 5.308308308308307915e+02 5.313313313313312847e+02 5.318318318318317779e+02 5.323323323323323848e+02 5.328328328328328780e+02 5.333333333333333712e+02 5.338338338338338644e+02 5.343343343343343577e+02 5.348348348348348509e+02 5.353353353353353441e+02 5.358358358358358373e+02 5.363363363363364442e+02 5.368368368368369374e+02 5.373373373373374307e+02 5.378378378378379239e+02 5.383383383383384171e+02 5.388388388388389103e+02 5.393393393393394035e+02 5.398398398398398967e+02 5.403403403403403900e+02 5.408408408408408832e+02 5.413413413413413764e+02 5.418418418418418696e+02 5.423423423423423628e+02 5.428428428428428560e+02 5.433433433433433493e+02 5.438438438438438425e+02 5.443443443443443357e+02 5.448448448448448289e+02 5.453453453453453221e+02 5.458458458458458153e+02 5.463463463463463086e+02 5.468468468468468018e+02 5.473473473473472950e+02 5.478478478478479019e+02 5.483483483483483951e+02 5.488488488488488883e+02 5.493493493493493816e+02 5.498498498498498748e+02 5.503503503503503680e+02 5.508508508508508612e+02 5.513513513513513544e+02 5.518518518518519613e+02 5.523523523523524545e+02 5.528528528528529478e+02 5.533533533533534410e+02 5.538538538538539342e+02 5.543543543543544274e+02 5.548548548548549206e+02 5.553553553553554138e+02 5.558558558558559071e+02 5.563563563563564003e+02 5.568568568568568935e+02 5.573573573573573867e+02 5.578578578578578799e+02 5.583583583583583732e+02 5.588588588588588664e+02 5.593593593593593596e+02 5.598598598598598528e+02 5.603603603603603460e+02 5.608608608608608392e+02 5.613613613613613325e+02 5.618618618618618257e+02 5.623623623623623189e+02 5.628628628628628121e+02 5.633633633633634190e+02 5.638638638638639122e+02 5.643643643643644054e+02 5.648648648648648987e+02 5.653653653653653919e+02 5.658658658658658851e+02 5.663663663663663783e+02 5.668668668668668715e+02 5.673673673673674784e+02 5.678678678678679717e+02 5.683683683683684649e+02 5.688688688688689581e+02 5.693693693693694513e+02 5.698698698698699445e+02 5.703703703703704377e+02 5.708708708708709310e+02 5.713713713713714242e+02 5.718718718718719174e+02 5.723723723723724106e+02 5.728728728728729038e+02 5.733733733733733970e+02 5.738738738738738903e+02 5.743743743743743835e+02 5.748748748748748767e+02 5.753753753753753699e+02 5.758758758758758631e+02 5.763763763763763563e+02 5.768768768768768496e+02 5.773773773773773428e+02 5.778778778778778360e+02 5.783783783783783292e+02 5.788788788788789361e+02 5.793793793793794293e+02 5.798798798798799226e+02 5.803803803803804158e+02 5.808808808808809090e+02 5.813813813813814022e+02 5.818818818818818954e+02 5.823823823823823886e+02 5.828828828828829955e+02 5.833833833833834888e+02 5.838838838838839820e+02 5.843843843843844752e+02 5.848848848848849684e+02 5.853853853853854616e+02 5.858858858858859548e+02 5.863863863863864481e+02 5.868868868868869413e+02 5.873873873873874345e+02 5.878878878878879277e+02 5.883883883883884209e+02 5.888888888888889142e+02 5.893893893893894074e+02 5.898898898898899006e+02 5.903903903903903938e+02 5.908908908908908870e+02 5.913913913913913802e+02 5.918918918918918735e+02 5.923923923923923667e+02 5.928928928928928599e+02 5.933933933933933531e+02 5.938938938938938463e+02 5.943943943943944532e+02 5.948948948948949464e+02 5.953953953953954397e+02 5.958958958958959329e+02 5.963963963963964261e+02 5.968968968968969193e+02 5.973973973973974125e+02 5.978978978978979058e+02 5.983983983983985127e+02 5.988988988988990059e+02 5.993993993993994991e+02 5.998998998998999923e+02 6.004004004004004855e+02 6.009009009009009787e+02 6.014014014014014720e+02 6.019019019019019652e+02 6.024024024024024584e+02 6.029029029029029516e+02 6.034034034034034448e+02 6.039039039039039380e+02 6.044044044044044313e+02 6.049049049049049245e+02 6.054054054054054177e+02 6.059059059059059109e+02 6.064064064064064041e+02 6.069069069069068973e+02 6.074074074074073906e+02 6.079079079079078838e+02 6.084084084084083770e+02 6.089089089089088702e+02 6.094094094094093634e+02 6.099099099099099703e+02 6.104104104104104636e+02 6.109109109109109568e+02 6.114114114114114500e+02 6.119119119119119432e+02 6.124124124124124364e+02 6.129129129129129296e+02 6.134134134134134229e+02 6.139139139139140298e+02 6.144144144144145230e+02 6.149149149149150162e+02 6.154154154154155094e+02 6.159159159159160026e+02 6.164164164164164958e+02 6.169169169169169891e+02 6.174174174174174823e+02 6.179179179179179755e+02 6.184184184184184687e+02 6.189189189189189619e+02 6.194194194194194552e+02 6.199199199199199484e+02 6.204204204204204416e+02 6.209209209209209348e+02 6.214214214214214280e+02 6.219219219219219212e+02 6.224224224224224145e+02 6.229229229229229077e+02 6.234234234234234009e+02 6.239239239239238941e+02 6.244244244244243873e+02 6.249249249249248805e+02 6.254254254254254874e+02 6.259259259259259807e+02 6.264264264264264739e+02 6.269269269269269671e+02 6.274274274274274603e+02 6.279279279279279535e+02 6.284284284284284468e+02 6.289289289289289400e+02 6.294294294294295469e+02 6.299299299299300401e+02 6.304304304304305333e+02 6.309309309309310265e+02 6.314314314314315197e+02 6.319319319319320130e+02 6.324324324324325062e+02 6.329329329329329994e+02 6.334334334334334926e+02 6.339339339339339858e+02 6.344344344344344790e+02 6.349349349349349723e+02 6.354354354354354655e+02 6.359359359359359587e+02 6.364364364364364519e+02 6.369369369369369451e+02 6.374374374374374383e+02 6.379379379379379316e+02 6.384384384384384248e+02 6.389389389389389180e+02 6.394394394394394112e+02 6.399399399399399044e+02 6.404404404404403977e+02 6.409409409409410046e+02 6.414414414414414978e+02 6.419419419419419910e+02 6.424424424424424842e+02 6.429429429429429774e+02 6.434434434434434706e+02 6.439439439439439639e+02 6.444444444444444571e+02 6.449449449449450640e+02 6.454454454454455572e+02 6.459459459459460504e+02 6.464464464464465436e+02 6.469469469469470368e+02 6.474474474474475301e+02 6.479479479479480233e+02 6.484484484484485165e+02 6.489489489489490097e+02 6.494494494494495029e+02 6.499499499499499962e+02 6.504504504504504894e+02 6.509509509509509826e+02 6.514514514514514758e+02 6.519519519519519690e+02 6.524524524524524622e+02 6.529529529529529555e+02 6.534534534534534487e+02 6.539539539539539419e+02 6.544544544544544351e+02 6.549549549549549283e+02 6.554554554554554215e+02 6.559559559559559148e+02 6.564564564564565217e+02 6.569569569569570149e+02 6.574574574574575081e+02 6.579579579579580013e+02 6.584584584584584945e+02 6.589589589589589878e+02 6.594594594594594810e+02 6.599599599599599742e+02 6.604604604604605811e+02 6.609609609609610743e+02 6.614614614614615675e+02 6.619619619619620607e+02 6.624624624624625540e+02 6.629629629629630472e+02 6.634634634634635404e+02 6.639639639639640336e+02 6.644644644644645268e+02 6.649649649649650200e+02 6.654654654654655133e+02 6.659659659659660065e+02 6.664664664664664997e+02 6.669669669669669929e+02 6.674674674674674861e+02 6.679679679679679793e+02 6.684684684684684726e+02 6.689689689689689658e+02 6.694694694694694590e+02 6.699699699699699522e+02 6.704704704704704454e+02 6.709709709709709387e+02 6.714714714714714319e+02 6.719719719719720388e+02 6.724724724724725320e+02 6.729729729729730252e+02 6.734734734734735184e+02 6.739739739739740116e+02 6.744744744744745049e+02 6.749749749749749981e+02 6.754754754754754913e+02 6.759759759759760982e+02 6.764764764764765914e+02 6.769769769769770846e+02 6.774774774774775778e+02 6.779779779779780711e+02 6.784784784784785643e+02 6.789789789789790575e+02 6.794794794794795507e+02 6.799799799799800439e+02 6.804804804804805372e+02 6.809809809809810304e+02 6.814814814814815236e+02 6.819819819819820168e+02 6.824824824824825100e+02 6.829829829829830032e+02 6.834834834834834965e+02 6.839839839839839897e+02 6.844844844844844829e+02 6.849849849849849761e+02 6.854854854854854693e+02 6.859859859859859625e+02 6.864864864864864558e+02 6.869869869869869490e+02 6.874874874874875559e+02 6.879879879879880491e+02 6.884884884884885423e+02 6.889889889889890355e+02 6.894894894894895288e+02 6.899899899899900220e+02 6.904904904904905152e+02 6.909909909909910084e+02 6.914914914914916153e+02 6.919919919919921085e+02 6.924924924924926017e+02 6.929929929929930950e+02 6.934934934934935882e+02 6.939939939939940814e+02 6.944944944944945746e+02 6.949949949949950678e+02 6.954954954954955610e+02 6.959959959959960543e+02 6.964964964964965475e+02 6.969969969969970407e+02 6.974974974974975339e+02 6.979979979979980271e+02 6.984984984984985203e+02 6.989989989989990136e+02 6.994994994994995068e+02 7.000000000000000000e+02
1.561353896004111448e+02 1.556056778662059514e+02 1.550786025187317136e+02 1.545541095182707068e+02 1.540321830651409982e+02 1.535127846239920473e+02 1.529959044207771512e+02 1.524814899152734142e+02 1.519695354445084376e+02 1.514599973437616427e+02 1.509528559335649334e+02 1.504480716488978942e+02 1.499456327210100426e+02 1.494454989087298600e+02 1.489476520415300911e+02 1.484520583476551110e+02 1.479586880027181905e+02 1.474675232340778166e+02 1.469785287553186208e+02 1.464916856197305606e+02 1.460069611767285096e+02 1.455243359496689664e+02 1.450437941005038738e+02 1.445653536295412778e+02 1.440890175112326688e+02 1.436148037013899739e+02 1.431427222504516976e+02 1.426727786425726663e+02 1.422049776118692535e+02 1.417393384023234830e+02 1.412758623439531220e+02 1.408145633722906496e+02 1.403554420421041868e+02 1.398985153307130531e+02 1.394437827844558342e+02 1.389912582300275972e+02 1.385409430725430866e+02 1.380928460861505300e+02 1.376469800780450896e+02 1.372033425775862270e+02 1.367619430177765025e+02 1.363227881940165389e+02 1.358858820281020598e+02 1.354512320052490395e+02 1.350188379777246155e+02 1.345886864265648910e+02 1.341607379358265462e+02 1.337349547262474516e+02 1.333112990258796344e+02 1.328897317551509332e+02 1.324702183633326058e+02 1.320527209558313189e+02 1.316372032945291721e+02 1.312236280508004711e+02 1.308119585886688583e+02 1.304021591972632450e+02 1.299941948480263818e+02 1.295880284477498208e+02 1.291836270322473865e+02 1.287809524641379539e+02 1.283799703085969668e+02 1.279806459549490683e+02 1.275829455065977527e+02 1.271868335111048509e+02 1.267922758775293914e+02 1.263992374291574379e+02 1.260076851860030729e+02 1.256175866640951426e+02 1.252289330042985966e+02 1.248417335686754086e+02 1.244559993115235557e+02 1.240717386276901379e+02 1.236889615690179198e+02 1.233076775705085311e+02 1.229278954100282135e+02 1.225496238265550346e+02 1.221728714803648472e+02 1.217976463203231106e+02 1.214239566037758777e+02 1.210518095782117598e+02 1.206812132335617207e+02 1.203121742683033517e+02 1.199446995010439423e+02 1.195787955801752105e+02 1.192144685863495397e+02 1.188517244060258236e+02 1.184905686549773236e+02 1.181310065092802688e+02 1.177730429210259899e+02 1.174166824930034636e+02 1.170619290947943227e+02 1.167087838534862385e+02 1.163572463839336706e+02 1.160073163107608707e+02 1.156589931758462626e+02 1.153122764894560532e+02 1.149671656841219374e+02 1.146236602563694760e+02 1.142817596935165056e+02 1.139414635413868382e+02 1.136027714077517885e+02 1.132656830004016228e+02 1.129301981348144182e+02 1.125963167760892247e+02 1.122640390577489597e+02 1.119333653101712116e+02 1.116042960897175362e+02 1.112768322093870665e+02 1.109509748056188982e+02 1.106267255197199120e+02 1.103040865636703529e+02 1.099830607879230229e+02 1.096636523376255354e+02 1.093458289212376258e+02 1.090294412678013032e+02 1.087143112335616024e+02 1.084002608051487186e+02 1.080871128521612263e+02 1.077746920480130939e+02 1.074628258802986238e+02 1.071513455834665365e+02 1.068400870669756841e+02 1.065288917069156014e+02 1.062176071458288789e+02 1.059060879003536684e+02 1.055941959863848751e+02 1.052818016974561033e+02 1.049688039556913282e+02 1.046551408139348496e+02 1.043407607975714200e+02 1.040256203879434906e+02 1.037096839731584623e+02 1.033929238548298599e+02 1.030753200607705367e+02 1.027568600609738496e+02 1.024375524089246028e+02 1.021176782861239190e+02 1.017977516950504651e+02 1.014782653152906278e+02 1.011596892926390865e+02 1.008424784881062806e+02 1.005270791215534700e+02 1.002139352172453073e+02 9.990349493317626184e+01 9.959621713520209596e+01 9.929257860212237574e+01 9.899308195050616632e+01 9.869824701971083414e+01 9.840858607443806250e+01 9.812466113546179258e+01 9.784711231464098091e+01 9.757668056703914772e+01 9.731423614105733577e+01 9.706081902684309171e+01 9.681769406154853641e+01 9.658642985496044275e+01 9.636901639179086487e+01 9.616804626470548101e+01 9.598699690647845273e+01 9.582960126523175859e+01 9.569855909882062406e+01 9.559666634559471277e+01 9.552694608189995051e+01 9.549249768909248814e+01 9.549619281188824971e+01 9.554013601181941340e+01 9.562481840861073579e+01 9.574799428207734309e+01 9.590355478290803148e+01 9.608093973552786338e+01 9.626585554770281306e+01 9.644250208613630093e+01 9.659647882572062372e+01 9.671701267666139756e+01 9.679771439377509523e+01 9.683606789627083344e+01 9.683234609895589529e+01 9.678852323674982472e+01 9.670744267056034005e+01 9.659226972146643675e+01 9.644617077640577918e+01 9.627214378025200858e+01 9.607294263220319408e+01 9.585167125064435822e+01 9.561242424596457568e+01 9.535854871533774713e+01 9.509263826120513841e+01 9.481675663972237089e+01 9.453258494490182784e+01 9.424151848277870158e+01 9.394473985957483819e+01 9.364326759233335906e+01 9.333799193236700376e+01 9.302970287805874250e+01 9.271911097242627875e+01 9.240686363219901978e+01 9.209355874342872994e+01 9.177975565700762672e+01 9.146598438898217864e+01 9.115275361010026245e+01 9.084055787646866520e+01 9.052988426020056068e+01 9.022121855092154874e+01 8.991505109243007610e+01 8.961188732198570506e+01 8.931218598899249628e+01 8.901602005551285401e+01 8.872325066889243317e+01 8.843374707352995756e+01 8.814738423956987390e+01 8.786403291920578340e+01 8.758355927862976387e+01 8.730582499078809633e+01 8.703068744499796594e+01 8.675799996232490230e+01 8.648761201941306354e+01 8.621936948409529577e+01 8.595311489273990446e+01 8.568868773794747540e+01 8.542592476298523252e+01 8.516466027250135085e+01 8.490472647169735865e+01 8.464595380761420529e+01 8.438817131501855329e+01 8.413120699558021442e+01 8.387488813846357516e+01 8.361904157653953007e+01 8.336350049069733359e+01 8.310818970675063611e+01 8.285310334764471918e+01 8.259823416692051978e+01 8.234357552560140903e+01 8.208912117217550986e+01 8.183486526850356313e+01 8.158080243134645571e+01 8.132692776530348056e+01 8.107323689371332875e+01 8.081972599095570331e+01 8.056639181671744154e+01 8.031323174599128834e+01 8.006024380397866480e+01 7.980742669863320771e+01 7.955477985348807124e+01 7.930230344304982282e+01 7.904999842572215130e+01 7.879786658238299424e+01 7.854591052244904859e+01 7.829413366129119822e+01 7.804255731430384913e+01 7.779125976625982730e+01 7.754031595117703546e+01 7.728977181873779045e+01 7.703966910296730930e+01 7.679004859694759944e+01 7.654095026639515709e+01 7.629241322732377739e+01 7.604447578894541948e+01 7.579717549071028770e+01 7.555054914514948905e+01 7.530463288228384044e+01 7.505946220123769308e+01 7.481507201834210719e+01 7.457149672495870618e+01 7.432877023941182415e+01 7.408692606687873194e+01 7.384599735557458189e+01 7.360601698370919621e+01 7.336701751725195209e+01 7.312902100378232717e+01 7.289198845222199452e+01 7.265585825600464887e+01 7.242056987146497704e+01 7.218606676514173159e+01 7.195230462283871020e+01 7.171924266050518781e+01 7.148684027434501331e+01 7.125505720134242438e+01 7.102385350968143030e+01 7.079318961353601480e+01 7.056302629365018220e+01 7.033332470637287770e+01 7.010404640192609804e+01 6.987515333288138208e+01 6.964660787038337730e+01 6.941837281285916106e+01 6.919041139838736854e+01 6.896268731457712420e+01 6.873516470409049361e+01 6.850781238429044606e+01 6.828064094039655174e+01 6.805368431615534064e+01 6.782697622845807928e+01 6.760054990241405903e+01 6.737443808832540526e+01 6.714867307461827295e+01 6.692328670097595023e+01 6.669831037316907896e+01 6.647377507361125026e+01 6.624971137651664321e+01 6.602614945797358814e+01 6.580311910915588669e+01 6.558064974815715686e+01 6.535877043006075837e+01 6.513750986030572676e+01 6.491689640317054000e+01 6.469695809486074722e+01 6.447772266507854511e+01 6.425921746045605687e+01 6.404146882954228204e+01 6.382448721818218473e+01 6.360826907687442144e+01 6.339281063391717908e+01 6.317810811743402155e+01 6.296415783891279716e+01 6.275095616998078185e+01 6.253849969863040315e+01 6.232677690880700538e+01 6.211575429108779645e+01 6.190539410549536115e+01 6.169565909518496483e+01 6.148651217497172183e+01 6.127791644179887953e+01 6.106983509749807126e+01 6.086223139686626382e+01 6.065506858929620648e+01 6.044830986324996047e+01 6.024191828839502705e+01 6.003585676470174803e+01 5.983008807306941890e+01 5.962457883111710544e+01 5.941930089091329137e+01 5.921422591450027539e+01 5.900932499456757796e+01 5.880456856782620889e+01 5.859992636375136499e+01 5.839536728100392793e+01 5.819085945616279787e+01 5.798637006584431219e+01 5.778188250129278458e+01 5.757741537442961999e+01 5.737299236229409871e+01 5.716863850471963815e+01 5.696437978088215459e+01 5.676024307374609634e+01 5.655625599428822170e+01 5.635244673910892743e+01 5.614884393592183187e+01 5.594547649103697040e+01 5.574237346220252221e+01 5.553956176657811739e+01 5.533706428691039036e+01 5.513490313503280049e+01 5.493310012781512341e+01 5.473167665151595429e+01 5.453065356399019947e+01 5.433005111099919304e+01 5.412988884960032010e+01 5.393018561166354630e+01 5.373095935130731959e+01 5.353222733510483522e+01 5.333399981897491671e+01 5.313627940676269645e+01 5.293906783661077498e+01 5.274236702518101083e+01 5.254617891499583493e+01 5.235050549820880406e+01 5.215534880712584709e+01 5.196071092556849180e+01 5.176659391185239656e+01 5.157300116923761379e+01 5.137993938771796820e+01 5.118741601490000903e+01 5.099543847191671375e+01 5.080401418198562169e+01 5.061315057886713475e+01 5.042285510972214979e+01 5.023313524263903673e+01 5.004399846922206052e+01 4.985545232737786137e+01 4.966750434989444329e+01 4.948016229997119808e+01 4.929343301502922259e+01 4.910731298934479128e+01 4.892178712640270533e+01 4.873684037955354142e+01 4.855245760831894586e+01 4.836862379236845300e+01 4.818532398956449470e+01 4.800254334770579590e+01 4.782026601442339597e+01 4.763847130197973456e+01 4.745713730642637529e+01 4.727624235666553432e+01 4.709576500283219502e+01 4.691568402904340473e+01 4.673597845804943063e+01 4.655662755687080789e+01 4.637761084320118243e+01 4.619890808702984941e+01 4.602049932783302211e+01 4.584236483912900439e+01 4.566448526093154214e+01 4.548684121609949216e+01 4.530941671420077910e+01 4.513221246263310604e+01 4.495523697361022641e+01 4.477849840910494095e+01 4.460200484962479095e+01 4.442576414896939241e+01 4.424978505914259586e+01 4.407408093668891524e+01 4.389866737430020294e+01 4.372355965432143421e+01 4.354877290952390467e+01 4.337432209739381506e+01 4.320022201033680176e+01 4.302648728236272291e+01 4.285313239556307963e+01 4.268017168542428408e+01 4.250761935014452320e+01 4.233548944662106805e+01 4.216379592421617417e+01 4.199255256145625026e+01 4.182177310175393359e+01 4.165147112629711046e+01 4.148165110828449542e+01 4.131229760623318725e+01 4.114339181248215027e+01 4.097491541149611294e+01 4.080684972823655698e+01 4.063917328765819548e+01 4.047186284527560929e+01 4.030489542333816644e+01 4.013824821839443757e+01 3.997189864674874116e+01 3.980582433509698603e+01 3.964000312575990392e+01 3.947441307823100942e+01 3.930903247178321180e+01 3.914383980622187664e+01 3.897881380860962963e+01 3.881393341556940868e+01 3.864917784585850313e+01 3.848452636502770474e+01 3.831995900722722581e+01 3.815545464774550055e+01 3.799099787944214768e+01 3.782660387243413425e+01 3.766231029578739253e+01 3.749815449005291157e+01 3.733417383206142404e+01 3.717040607218041259e+01 3.700688849255857349e+01 3.684365805345805711e+01 3.668075134892569622e+01 3.651820463722833665e+01 3.635605384713562671e+01 3.619433459027095523e+01 3.603308217192352458e+01 3.587233160190589842e+01 3.571211760679761937e+01 3.555247463449632050e+01 3.539343688131702947e+01 3.523503825954139757e+01 3.507731248137497460e+01 3.492029305944197404e+01 3.476401263431398547e+01 3.460850641998695210e+01 3.445378562577025150e+01 3.429982923205352563e+01 3.414660384899070777e+01 3.399407911145317485e+01 3.384222403006424429e+01 3.369100801396598399e+01 3.354040066374545859e+01 3.339037178713988396e+01 3.324089141054537322e+01 3.309192976977465150e+01 3.294345731336215977e+01 3.279544470075052232e+01 3.264786280243970396e+01 3.250068269964140200e+01 3.235387568368969369e+01 3.220741325344715733e+01 3.206126712094555842e+01 3.191540919510407548e+01 3.176981160723153153e+01 3.162444671651246608e+01 3.147928684005637479e+01 3.133430692058027489e+01 3.118949620494822739e+01 3.104485367265988316e+01 3.090037775185192004e+01 3.075606710206375283e+01 3.061192034500527370e+01 3.046793611542307190e+01 3.032411306068024714e+01 3.018044983520121605e+01 3.003694510358582193e+01 2.989359753928874852e+01 2.975040582481597085e+01 2.960736865165927156e+01 2.946448472014162689e+01 2.932175273936445592e+01 2.917917142712758505e+01 2.903673950991651509e+01 2.889445572231306869e+01 2.875231880896899384e+01 2.861032751666425611e+01 2.846848061785203754e+01 2.832677666451672849e+01 2.818521388714179920e+01 2.804379045468158438e+01 2.790250456246576505e+01 2.776135441563747008e+01 2.762033823359888629e+01 2.747945424864701636e+01 2.733870070620650949e+01 2.719807586457682191e+01 2.705757799486127624e+01 2.691720538084518921e+01 2.677695631888855132e+01 2.663682911783507734e+01 2.649682209893580875e+01 2.635693359505967237e+01 2.621716195352928480e+01 2.607750552738980332e+01 2.593796269160520751e+01 2.579853184062085347e+01 2.565921125556633342e+01 2.552000001686246833e+01 2.538089640992620843e+01 2.524190541159077839e+01 2.510304790613918158e+01 2.496435156863844895e+01 2.482584379709442146e+01 2.468755150438846613e+01 2.454950160728367337e+01 2.441172075881149794e+01 2.427423543278200668e+01 2.413707190245258971e+01 2.400025623884357628e+01 2.386381431049812818e+01 2.372777177912757907e+01 2.359215409461467061e+01 2.345698649580299389e+01 2.332229400138930941e+01 2.318810143083464936e+01 2.305443335030031449e+01 2.292131415221228963e+01 2.278876758594560670e+01 2.265681511686125305e+01 2.252547860466802376e+01 2.239477731313854747e+01 2.226469848294800613e+01 2.213521115106777870e+01 2.200628046268502658e+01 2.187787366051088611e+01 2.174995774804301618e+01 2.162250006598696928e+01 2.149546825960351271e+01 2.136883021212634048e+01 2.124255407868440670e+01 2.111660827241939842e+01 2.099096145796647761e+01 2.086558254629562725e+01 2.074044069204319385e+01 2.061550528318184661e+01 2.049074598150400561e+01 2.036613252780989569e+01 2.024163582924302318e+01 2.011722911576725892e+01 1.999288746396814531e+01 1.986858445377220050e+01 1.974429690235592716e+01 1.962001559507370985e+01 1.949575865273800446e+01 1.937154788311818265e+01 1.924740343039047730e+01 1.912334603232011432e+01 1.899939607534906827e+01 1.887557380106409255e+01 1.875189932805551507e+01 1.862839261550288938e+01 1.850507347882557951e+01 1.838196159210383485e+01 1.825907647691019520e+01 1.813643755820885417e+01 1.801406399314146256e+01 1.789197511116253736e+01 1.777018835734816093e+01 1.764871380628210318e+01 1.752755832257025759e+01 1.740672846936649876e+01 1.728623144539233181e+01 1.716607381696667289e+01 1.704625658299300994e+01 1.692676761592701951e+01 1.680758976364450064e+01 1.668870731251081452e+01 1.657010426864690089e+01 1.645176476927736076e+01 1.633367310935500427e+01 1.621581366721875384e+01 1.609817093433593982e+01 1.598072950753157784e+01 1.586347410763301014e+01 1.574638943940044555e+01 1.562946075052059314e+01 1.551267210201331181e+01 1.539601222973033146e+01 1.527948464509063342e+01 1.516310331095519359e+01 1.504688177739990351e+01 1.493083330998888414e+01 1.481497125177884300e+01 1.469930874707824842e+01 1.458385890645331529e+01 1.446863480920910661e+01 1.435364948646929406e+01 1.423891585827550443e+01 1.412444672265337431e+01 1.401025476449285634e+01 1.389635254995664582e+01 1.378275252393723349e+01 1.366946701625420246e+01 1.355650820094524533e+01 1.344388823574263370e+01 1.333161890606606903e+01 1.321971216048223141e+01 1.310817829052575689e+01 1.299700636504348950e+01 1.288617444646297372e+01 1.277565910968587559e+01 1.266543782237567939e+01 1.255548800864016812e+01 1.244578732169793511e+01 1.233631359297396557e+01 1.222704482476183330e+01 1.211795919588985271e+01 1.200903505707901786e+01 1.190025093141412071e+01 1.179158551075488504e+01 1.168301765423893812e+01 1.157452638567883696e+01 1.146609089381308877e+01 1.135769053176045418e+01 1.124930478584792581e+01 1.114091341620769526e+01 1.103249603776203003e+01 1.092403314392686298e+01 1.081550866692668933e+01 1.070690954307065113e+01 1.059822311287280172e+01 1.048943665881961351e+01 1.038053752302403154e+01 1.027151329374282795e+01 1.016235208399848489e+01 1.005303985930368071e+01 9.943567590020393254e+00 9.833939375979753095e+00 9.724176829604402883e+00 9.614305393792164978e+00 9.504348065573140047e+00 9.394328420954479952e+00 9.284269971713001723e+00 9.174196026131539838e+00 9.064129668740861234e+00 8.954094353732216405e+00 8.844112765968020540e+00 8.734208248970389832e+00 8.624423249959363602e+00 8.514812639006777317e+00 8.405434530155616812e+00 8.296345233109605033e+00 8.187600991672297823e+00 8.079257664896431379e+00 7.971370943412694032e+00 7.863995601279384573e+00 7.757186297951193410e+00 7.650999433031756780e+00 7.545462664975275402e+00 7.440575662849369110e+00 7.336331277816498186e+00 7.232722399596241303e+00 7.129742597055155784e+00 7.027385092449549120e+00 6.925643128623050870e+00 6.824509541473162244e+00 6.723979022410276229e+00 6.624042026718598208e+00 6.524673948049894534e+00 6.425825260586861987e+00 6.327444570366424159e+00 6.229482213244409650e+00 6.131888154226544430e+00 6.034613047302627820e+00 5.937607852412838838e+00 5.840823854601694620e+00 5.744213628244324354e+00 5.647728855692548677e+00 5.551321026683581294e+00 5.454958643940699403e+00 5.358623503463604720e+00 5.262306775288379868e+00 5.165998040843987837e+00 5.069685885804574355e+00 4.973359345696735545e+00 4.877007310205954127e+00 4.780618281265560654e+00 4.684181323396842345e+00 4.587687540401020669e+00 4.491131908507668413e+00 4.394509905599988997e+00 4.297816797383347875e+00 4.201048045510106022e+00 4.104199201232404448e+00 4.007265986545462511e+00 3.910244320943093044e+00 3.813130364876997191e+00 3.715920731952792266e+00 3.618612243402822060e+00 3.521201916302743484e+00 3.423689025412386400e+00 3.326065987905167276e+00 3.228311423530612956e+00 3.130398310795499128e+00 3.032298277672452969e+00 2.933984176284866408e+00 2.835427227219042834e+00 2.736597669934781152e+00 2.637487951134971809e+00 2.538108954864583211e+00 2.438481405517450185e+00 2.338623431563974009e+00 2.238553268403848051e+00 2.138289841976074968e+00 2.037852293748073862e+00 1.937260372902528616e+00 1.836534607404246344e+00 1.735696091163845267e+00 1.634767507732249214e+00 1.533772579177821171e+00 1.432732300792849855e+00 1.331684835829946678e+00 1.230690623782720650e+00 1.129826596055863774e+00 1.029168544326239498e+00 9.287868802075536223e-01 8.287545052462519379e-01 7.291384175568964565e-01 6.299808489166025538e-01 5.312819015962304547e-01 4.330239240080118179e-01 3.351943871275580022e-01 2.377789894999295939e-01 1.407627719399897614e-01 4.413080896665633190e-02 -5.213214138166222256e-02 -1.480413930476061068e-01 -2.436122749222704442e-01 -3.388601623264548834e-01 -4.338002628719550557e-01 -5.284470466122002108e-01 -6.228158143876498798e-01 -7.169266723885812098e-01 -8.108292240249284077e-01 -9.045873083541664528e-01 -9.982615539574908325e-01 -1.091915516724839108e+00 -1.185610319347688346e+00 -1.279382315846305573e+00 -1.373234201135346666e+00 -1.467147658826434053e+00 -1.561110238671972184e+00 -1.655109215666016098e+00 -1.749131097187273554e+00 -1.843162914890854154e+00 -1.937191726481614751e+00 -2.031204573226204957e+00 -2.125188631558557972e+00 -2.219131184148864122e+00 -2.313019408955369727e+00 -2.406840493658819469e+00 -2.500582540624236572e+00 -2.594232728693896206e+00 -2.687774147352683940e+00 -2.781173975557976519e+00 -2.874385430832262500e+00 -2.967363745427064714e+00 -3.060061817152018193e+00 -3.152449961657111999e+00 -3.244524667055884493e+00 -3.336291951594830607e+00 -3.427759090418476262e+00 -3.518931772032374283e+00 -3.609816088561274228e+00 -3.700418175469167181e+00 -3.790744014546362450e+00 -3.880799566097266506e+00 -3.970590753597207367e+00 -4.060123495904917945e+00 -4.149403569654168678e+00 -4.238436655290570343e+00 -4.327228825341080665e+00 -4.415785843695630319e+00 -4.504111782196559943e+00 -4.592217376546614105e+00 -4.680125366430729628e+00 -4.767864134711999213e+00 -4.855465748258211534e+00 -4.942944875818284345e+00 -5.030299512414785568e+00 -5.117511771568388212e+00 -5.204565082131011877e+00 -5.291444527265412034e+00 -5.378134364269499201e+00 -5.464619006987049943e+00 -5.550883053036159254e+00 -5.636911105286344537e+00 -5.722687802606742480e+00 -5.808197831498546293e+00 -5.893425916559863253e+00 -5.978356774990970735e+00 -6.062975142240247806e+00 -6.147265835315920413e+00 -6.231213500055673649e+00 -6.314802644226801931e+00 -6.398018925468932139e+00 -6.480846207154172589e+00 -6.563265947652325849e+00 -6.645279019141526078e+00 -6.726906468600645894e+00 -6.808191208545395057e+00 -6.889175581412928295e+00 -6.969899256673670607e+00 -7.050402991864757496e+00 -7.130727434117943631e+00 -7.210912863174598897e+00 -7.290999440874657012e+00 -7.371027164941551746e+00 -7.451035801612306386e+00 -7.531064844808497583e+00 -7.611153544372427859e+00 -7.691340983441477874e+00 -7.771665847511030734e+00 -7.852166126578595140e+00 -7.932880233194737229e+00 -8.013846886586179608e+00 -8.095095962760751718e+00 -8.176647947700985242e+00 -8.258505148936819751e+00 -8.340645715079517686e+00 -8.423036518637672998e+00 -8.505641508470944245e+00 -8.588427271028194809e+00 -8.671360339847524301e+00 -8.754407200973219005e+00 -8.837534802312802640e+00 -8.920710342217716970e+00 -9.003901235148077831e+00 -9.087075155321144848e+00 -9.170200020744232461e+00 -9.253243959245082806e+00 -9.336175322856433922e+00 -9.418962677051240462e+00 -9.501574860312757664e+00 -9.583980794624949340e+00 -9.666149429893266642e+00 -9.748050308322490309e+00 -9.829655259954961366e+00 -9.910944147377449553e+00 -9.991909536025559646e+00 -1.007255227914356510e+01 -1.015287195268683718e+01 -1.023286802330585488e+01 -1.031254031941352878e+01 -1.039188858416309813e+01 -1.047091251092751918e+01 -1.054961183222803811e+01 -1.062798629125063599e+01 -1.070603562501128181e+01 -1.078375957372918492e+01 -1.086115788262395654e+01 -1.093823033638727793e+01 -1.101497669779746502e+01 -1.109139663259520603e+01 -1.116748995645139075e+01 -1.124325687991404266e+01 -1.131869678267321433e+01 -1.139380828744833707e+01 -1.146860257071602973e+01 -1.154310137854190543e+01 -1.161732736908743391e+01 -1.169130431118355773e+01 -1.176505529452515475e+01 -1.183860306089081860e+01 -1.191197033826392726e+01 -1.198517979750249651e+01 -1.205825390361496829e+01 -1.213121501533896662e+01 -1.220408533928457473e+01 -1.227688698472593387e+01 -1.234964191864673921e+01 -1.242237197115355229e+01 -1.249509880548066576e+01 -1.256784407804298098e+01 -1.264062940796429757e+01 -1.271347578640052234e+01 -1.278640393293244415e+01 -1.285943646402301965e+01 -1.293259471599230892e+01 -1.300588398651962052e+01 -1.307930195741391799e+01 -1.315284164490549301e+01 -1.322649494928373315e+01 -1.330025503514661978e+01 -1.337411526957657770e+01 -1.344806876289112552e+01 -1.352210863991786027e+01 -1.359622816022420011e+01 -1.367042061446591106e+01 -1.374467932008155913e+01 -1.381899763271212578e+01 -1.389336895810629358e+01 -1.396778672813161393e+01 -1.404224440085454262e+01 -1.411673551199965004e+01 -1.419125365712352504e+01 -1.426579229975504859e+01 -1.434034488165161747e+01 -1.441490557830729813e+01 -1.448946810172128608e+01 -1.456401840305807127e+01 -1.463853838183058542e+01 -1.471300901053109556e+01 -1.478741098325008352e+01 -1.486172537185666442e+01 -1.493593338067330478e+01 -1.501001626438664971e+01 -1.508395533082511974e+01 -1.515773203858225315e+01 -1.523132791971329425e+01 -1.530472463243313541e+01 -1.537790391976341198e+01 -1.545084768959168287e+01 -1.552353790611050499e+01 -1.559595660406012030e+01 -1.566808603281060641e+01 -1.573990887144464068e+01 -1.581140739287002361e+01 -1.588256300604552962e+01 -1.595335930940018443e+01 -1.602378407292235352e+01 -1.609383712020462553e+01 -1.616353621760754322e+01 -1.623289916125213495e+01 -1.630194161472900305e+01 -1.637067937796200567e+01 -1.643912864630328841e+01 -1.650730544701036706e+01 -1.657522555740797543e+01 -1.664290468299986969e+01 -1.671035845914957463e+01 -1.677760243275406538e+01 -1.684465205005835742e+01 -1.691152266238896118e+01 -1.697822952022033860e+01 -1.704478785602623248e+01 -1.711121287945934455e+01 -1.717751951506033947e+01 -1.724372239753392932e+01 -1.730983690326138458e+01 -1.737587906720364117e+01 -1.744185955618377193e+01 -1.750778287220236962e+01 -1.757365125166325015e+01 -1.763946472284260381e+01 -1.770522365575379808e+01 -1.777092896048816328e+01 -1.783658144543005619e+01 -1.790218175915924803e+01 -1.796773056218989950e+01 -1.803322854342241044e+01 -1.809867638035484561e+01 -1.816407473428535013e+01 -1.822942424126085825e+01 -1.829472550591526669e+01 -1.835997918081920943e+01 -1.842518599384311528e+01 -1.849034646103064006e+01 -1.855546074402263912e+01 -1.862052969056458096e+01 -1.868555544902756083e+01 -1.875053733218101115e+01 -1.881546852751762344e+01 -1.888033808141790360e+01 -1.894512711598872556e+01 -1.900981628892895969e+01 -1.907438806439404289e+01
2.001239390809672045e+02 2.006243155183235842e+02 2.011246919556799924e+02 2.016250683930363721e+02 2.021254448303927518e+02 2.026258212677491599e+02 2.031261977051055396e+02 2.036265741424619193e+02 2.041269505798183275e+02 2.046273270171747072e+02 2.051277034545310869e+02 2.056280798918874950e+02 2.061284563292438747e+02 2.066288327666002544e+02 2.071292092039566626e+02 2.076295856413130423e+02 2.081299620786694220e+02 2.086303385160258301e+02 2.091307149533822098e+02 2.096310913907385896e+02 2.101314678280949977e+02 2.106318442654513774e+02 2.111322207028077571e+02 2.116325971401641652e+02 2.121329735775205449e+02 2.126333500148769247e+02 2.131337264522333328e+02 2.136341028895897125e+02 2.141344793269460922e+02 2.146348557643025003e+02 2.151352322016588801e+02 2.156356086390152598e+02 2.161359850763716679e+02 2.166363615137280476e+02 2.171367379510844273e+02 2.176371143884408355e+02 2.181374908257972152e+02 2.186378672631535949e+02 2.191382437005100030e+02 2.196386201378663827e+02 2.201389965752227624e+02 2.206393730125791706e+02 2.211397494499355503e+02 2.216401258872919300e+02 2.221405023246483381e+02 2.226408787620047178e+02 2.231412551993610975e+02 2.236416316367175057e+02 2.241420080740738854e+02 2.246423845114302651e+02 2.251427609487866732e+02 2.256431373861430529e+02 2.261435138234994326e+02 2.266438902608558408e+02 2.271442666982122205e+02 2.276446431355686002e+02 2.281450195729250083e+02 2.286453960102813880e+02 2.291457724476377678e+02 2.296461488849941759e+02 2.301465253223505556e+02 2.306469017597069353e+02 2.311472781970633434e+02 2.316476546344197232e+02 2.321480310717761029e+02 2.326484075091324826e+02 2.331487839464888907e+02 2.336491603838452704e+02 2.341495368212016501e+02 2.346499132585580583e+02 2.351502896959144380e+02 2.356506661332708177e+02 2.361510425706272258e+02 2.366514190079836055e+02 2.371517954453399852e+02 2.376521718826963934e+02 2.381525483200527731e+02 2.386529247574091528e+02 2.391533011947655609e+02 2.396536776321219406e+02 2.401540540694783203e+02 2.406544305068347285e+02 2.411548069441911082e+02 2.416551833815474879e+02 2.421555598189038960e+02 2.426559362562602757e+02 2.431563126936166555e+02 2.436566891309730636e+02 2.441570655683294433e+02 2.446574420056858230e+02 2.451578184430422311e+02 2.456581948803986108e+02 2.461585713177549906e+02 2.466589477551113987e+02 2.471593241924677784e+02 2.476597006298241581e+02 2.481600770671805662e+02 2.486604535045369460e+02 2.491608299418933257e+02 2.496612063792497338e+02 2.501615828166061135e+02 2.506619592539624932e+02 2.511623356913189014e+02 2.516627121286752811e+02 2.521630885660316608e+02 2.526634650033880689e+02 2.531638414407444486e+02 2.536642178781008283e+02 2.541645943154572365e+02 2.546649707528136162e+02 2.551653471901699959e+02 2.556657236275264040e+02 2.561661000648828121e+02 2.566664765022391634e+02 2.571668529395955716e+02 2.576672293769519797e+02 2.581676058143083310e+02 2.586679822516647391e+02 2.591683586890211473e+02 2.596687351263774985e+02 2.601691115637339067e+02 2.606694880010903148e+02 2.611698644384466661e+02 2.616702408758030742e+02 2.621706173131594824e+02 2.626709937505158337e+02 2.631713701878722418e+02 2.636717466252286499e+02 2.641721230625850012e+02 2.646724994999414093e+02 2.651728759372978175e+02 2.656732523746541688e+02 2.661736288120105769e+02 2.666740052493669282e+02 2.671743816867233363e+02 2.676747581240797444e+02 2.681751345614361526e+02 2.686755109987925039e+02 2.691758874361489120e+02 2.696762638735052633e+02 2.701766403108616714e+02 2.706770167482180796e+02 2.711773931855744877e+02 2.716777696229308390e+02 2.721781460602872471e+02 2.726785224976435984e+02 2.731788989350000065e+02 2.736792753723564147e+02 2.741796518097128228e+02 2.746800282470691741e+02 2.751804046844255822e+02 2.756807811217819335e+02 2.761811575591383416e+02 2.766815339964947498e+02 2.771819104338511579e+02 2.776822868712075092e+02 2.781826633085639173e+02 2.786830397459202686e+02 2.791834161832766767e+02 2.796837926206330849e+02 2.801841690579894930e+02 2.806845454953458443e+02 2.811849219327022524e+02 2.816852983700586037e+02 2.821856748074150119e+02 2.826860512447714200e+02 2.831864276821278281e+02 2.836868041194841794e+02 2.841871805568405875e+02 2.846875569941969388e+02 2.851879334315533470e+02 2.856883098689097551e+02 2.861886863062661632e+02 2.866890627436225145e+02 2.871894391809789226e+02 2.876898156183352739e+02 2.881901920556916821e+02 2.886905684930480902e+02 2.891909449304044983e+02 2.896913213677608496e+02 2.901916978051172578e+02 2.906920742424736090e+02 2.911924506798300172e+02 2.916928271171864253e+02 2.921932035545428334e+02 2.926935799918991847e+02 2.931939564292555929e+02 2.936943328666119442e+02 2.941947093039683523e+02 2.946950857413247604e+02 2.951954621786811686e+02 2.956958386160375198e+02 2.961962150533939280e+02 2.966965914907502793e+02 2.971969679281066874e+02 2.976973443654630955e+02 2.981977208028195037e+02 2.986980972401758549e+02 2.991984736775322631e+02 2.996988501148886144e+02 3.001992265522450225e+02 3.006996029896014306e+02 3.011999794269578388e+02 3.017003558643141901e+02 3.022007323016705982e+02 3.027011087390269495e+02 3.032014851763833576e+02 3.037018616137397657e+02 3.042022380510961739e+02 3.047026144884525252e+02 3.052029909258089333e+02 3.057033673631652846e+02 3.062037438005216927e+02 3.067041202378781009e+02 3.072044966752345090e+02 3.077048731125908603e+02 3.082052495499472684e+02 3.087056259873036197e+02 3.092060024246600278e+02 3.097063788620164360e+02 3.102067552993728441e+02 3.107071317367291954e+02 3.112075081740856035e+02 3.117078846114419548e+02 3.122082610487983629e+02 3.127086374861547711e+02 3.132090139235111792e+02 3.137093903608675305e+02 3.142097667982239386e+02 3.147101432355802899e+02 3.152105196729366980e+02 3.157108961102931062e+02 3.162112725476495143e+02 3.167116489850058656e+02 3.172120254223622737e+02 3.177124018597186250e+02 3.182127782970750332e+02 3.187131547344314413e+02 3.192135311717878494e+02 3.197139076091442007e+02 3.202142840465006088e+02 3.207146604838569601e+02 3.212150369212133683e+02 3.217154133585697764e+02 3.222157897959261845e+02 3.227161662332825358e+02 3.232165426706389439e+02 3.237169191079952952e+02 3.242172955453517034e+02 3.247176719827081115e+02 3.252180484200645196e+02 3.257184248574208709e+02 3.262188012947772791e+02 3.267191777321336303e+02 3.272195541694900385e+02 3.277199306068464466e+02 3.282203070442028547e+02 3.287206834815592060e+02 3.292210599189156142e+02 3.297214363562719655e+02 3.302218127936283736e+02 3.307221892309847817e+02 3.312225656683411898e+02 3.317229421056975411e+02 3.322233185430539493e+02 3.327236949804103006e+02 3.332240714177667087e+02 3.337244478551231168e+02 3.342248242924795250e+02 3.347252007298358762e+02 3.352255771671922844e+02 3.357259536045486357e+02 3.362263300419050438e+02 3.367267064792614519e+02 3.372270829166178601e+02 3.377274593539742114e+02 3.382278357913306195e+02 3.387282122286869708e+02 3.392285886660433789e+02 3.397289651033997870e+02 3.402293415407561952e+02 3.407297179781125465e+02 3.412300944154689546e+02 3.417304708528253059e+02 3.422308472901817140e+02 3.427312237275381221e+02 3.432316001648945303e+02 3.437319766022508816e+02 3.442323530396072897e+02 3.447327294769636410e+02 3.452331059143200491e+02 3.457334823516764573e+02 3.462338587890328654e+02 3.467342352263892167e+02 3.472346116637456248e+02 3.477349881011019761e+02 3.482353645384583842e+02 3.487357409758147924e+02 3.492361174131712005e+02 3.497364938505275518e+02 3.502368702878839599e+02 3.507372467252403112e+02 3.512376231625967193e+02 3.517379995999531275e+02 3.522383760373095356e+02 3.527387524746658869e+02 3.532391289120222950e+02 3.537395053493786463e+02 3.542398817867350544e+02 3.547402582240914626e+02 3.552406346614478707e+02 3.557410110988042220e+02 3.562413875361606301e+02 3.567417639735169814e+02 3.572421404108733896e+02 3.577425168482297977e+02 3.582428932855862058e+02 3.587432697229425571e+02 3.592436461602989652e+02 3.597440225976553165e+02 3.602443990350117247e+02 3.607447754723681328e+02 3.612451519097245409e+02 3.617455283470808922e+02 3.622459047844373003e+02 3.627462812217936516e+02 3.632466576591500598e+02 3.637470340965064679e+02 3.642474105338628760e+02 3.647477869712192273e+02 3.652481634085756355e+02 3.657485398459319867e+02 3.662489162832883949e+02 3.667492927206448030e+02 3.672496691580012111e+02 3.677500455953575624e+02 3.682504220327139706e+02 3.687507984700703219e+02 3.692511749074267300e+02 3.697515513447831381e+02 3.702519277821395463e+02 3.707523042194958975e+02 3.712526806568523057e+02 3.717530570942086570e+02 3.722534335315650651e+02 3.727538099689214732e+02 3.732541864062778814e+02 3.737545628436342326e+02 3.742549392809906408e+02 3.747553157183469921e+02 3.752556921557034002e+02 3.757560685930598083e+02 3.762564450304162165e+02 3.767568214677725678e+02 3.772571979051289759e+02 3.777575743424853272e+02 3.782579507798417353e+02 3.787583272171981434e+02 3.792587036545545516e+02 3.797590800919109029e+02 3.802594565292673110e+02 3.807598329666236623e+02 3.812602094039800704e+02 3.817605858413364786e+02 3.822609622786928867e+02 3.827613387160492380e+02 3.832617151534056461e+02 3.837620915907619974e+02 3.842624680281184055e+02 3.847628444654748137e+02 3.852632209028312218e+02 3.857635973401875731e+02 3.862639737775439812e+02 3.867643502149003325e+02 3.872647266522567406e+02 3.877651030896131488e+02 3.882654795269695569e+02 3.887658559643259082e+02 3.892662324016823163e+02 3.897666088390386676e+02 3.902669852763950757e+02 3.907673617137514839e+02 3.912677381511078920e+02 3.917681145884642433e+02 3.922684910258206514e+02 3.927688674631770027e+02 3.932692439005334109e+02 3.937696203378898190e+02 3.942699967752462271e+02 3.947703732126025784e+02 3.952707496499589297e+02 3.957711260873153378e+02 3.962715025246717460e+02 3.967718789620281541e+02 3.972722553993845622e+02 3.977726318367409135e+02 3.982730082740972648e+02 3.987733847114536729e+02 3.992737611488100811e+02 3.997741375861664892e+02 4.002745140235228973e+02 4.007748904608792486e+02 4.012752668982355999e+02 4.017756433355920080e+02 4.022760197729484162e+02 4.027763962103048243e+02 4.032767726476612324e+02 4.037771490850175837e+02 4.042775255223739350e+02 4.047779019597303432e+02 4.052782783970867513e+02 4.057786548344431594e+02 4.062790312717995675e+02 4.067794077091559188e+02 4.072797841465122701e+02 4.077801605838686783e+02 4.082805370212250864e+02 4.087809134585814945e+02 4.092812898959379027e+02 4.097816663332942539e+02 4.102820427706506052e+02 4.107824192080070134e+02 4.112827956453634215e+02 4.117831720827198296e+02 4.122835485200762378e+02 4.127839249574325891e+02 4.132843013947889403e+02 4.137846778321453485e+02 4.142850542695017566e+02 4.147854307068581647e+02 4.152858071442145729e+02 4.157861835815709242e+02 4.162865600189272755e+02 4.167869364562836836e+02 4.172873128936400917e+02 4.177876893309964998e+02 4.182880657683529080e+02 4.187884422057092593e+02 4.192888186430656106e+02 4.197891950804220187e+02 4.202895715177784268e+02 4.207899479551348350e+02 4.212903243924912431e+02 4.217907008298475944e+02 4.222910772672039457e+02 4.227914537045603538e+02 4.232918301419167619e+02 4.237922065792731701e+02 4.242925830166295782e+02 4.247929594539859295e+02 4.252933358913422808e+02 4.257937123286986889e+02 4.262940887660550970e+02 4.267944652034115052e+02 4.272948416407679133e+02 4.277952180781242646e+02 4.282955945154806159e+02 4.287959709528370240e+02 4.292963473901934321e+02 4.297967238275498403e+02 4.302971002649062484e+02 4.307974767022625997e+02 4.312978531396189510e+02 4.317982295769753591e+02 4.322986060143317673e+02 4.327989824516881754e+02 4.332993588890445835e+02 4.337997353264009348e+02 4.343001117637572861e+02 4.348004882011136942e+02 4.353008646384701024e+02 4.358012410758265105e+02 4.363016175131829186e+02 4.368019939505392699e+02 4.373023703878956212e+02 4.378027468252520293e+02 4.383031232626084375e+02 4.388034996999648456e+02 4.393038761373212537e+02 4.398042525746776050e+02 4.403046290120339563e+02 4.408050054493903644e+02 4.413053818867467726e+02 4.418057583241031807e+02 4.423061347614595888e+02 4.428065111988159401e+02 4.433068876361722914e+02 4.438072640735286996e+02 4.443076405108851077e+02 4.448080169482415158e+02 4.453083933855979240e+02 4.458087698229542752e+02 4.463091462603106265e+02 4.468095226976670347e+02 4.473098991350234428e+02 4.478102755723798509e+02 4.483106520097362591e+02 4.488110284470926103e+02 4.493114048844489616e+02 4.498117813218053698e+02 4.503121577591617779e+02 4.508125341965181860e+02 4.513129106338745942e+02 4.518132870712309455e+02 4.523136635085872967e+02 4.528140399459437049e+02 4.533144163833001130e+02 4.538147928206565211e+02 4.543151692580129293e+02 4.548155456953692806e+02 4.553159221327256319e+02 4.558162985700820400e+02 4.563166750074384481e+02 4.568170514447948563e+02 4.573174278821512075e+02 4.578178043195076157e+02 4.583181807568640238e+02 4.588185571942203751e+02 4.593189336315767832e+02 4.598193100689331914e+02 4.603196865062895426e+02 4.608200629436459508e+02 4.613204393810023589e+02 4.618208158183587102e+02 4.623211922557151183e+02 4.628215686930715265e+02 4.633219451304278778e+02 4.638223215677842859e+02 4.643226980051406940e+02 4.648230744424970453e+02 4.653234508798534534e+02 4.658238273172098616e+02 4.663242037545662129e+02 4.668245801919226210e+02 4.673249566292790291e+02 4.678253330666353804e+02 4.683257095039917886e+02 4.688260859413481967e+02 4.693264623787045480e+02 4.698268388160609561e+02 4.703272152534173642e+02 4.708275916907737155e+02 4.713279681281301237e+02 4.718283445654865318e+02 4.723287210028428831e+02 4.728290974401992912e+02 4.733294738775556993e+02 4.738298503149120506e+02 4.743302267522684588e+02 4.748306031896248669e+02 4.753309796269812182e+02 4.758313560643376263e+02 4.763317325016940345e+02 4.768321089390503857e+02 4.773324853764067939e+02 4.778328618137632020e+02 4.783332382511195533e+02 4.788336146884759614e+02 4.793339911258323696e+02 4.798343675631887209e+02 4.803347440005451290e+02 4.808351204379015371e+02 4.813354968752578884e+02 4.818358733126142965e+02 4.823362497499707047e+02 4.828366261873270560e+02 4.833370026246834641e+02 4.838373790620398722e+02 4.843377554993962235e+02 4.848381319367526316e+02 4.853385083741090398e+02 4.858388848114653911e+02 4.863392612488217992e+02 4.868396376861782073e+02 4.873400141235345586e+02 4.878403905608909668e+02 4.883407669982473749e+02 4.888411434356037262e+02 4.893415198729601343e+02 4.898418963103165424e+02 4.903422727476728937e+02 4.908426491850293019e+02 4.913430256223857100e+02 4.918434020597420613e+02 4.923437784970984694e+02 4.928441549344548775e+02 4.933445313718112288e+02 4.938449078091676370e+02 4.943452842465240451e+02 4.948456606838803964e+02 4.953460371212368045e+02 4.958464135585932127e+02 4.963467899959495639e+02 4.968471664333059721e+02 4.973475428706623802e+02 4.978479193080187315e+02 4.983482957453751396e+02 4.988486721827315478e+02 4.993490486200878991e+02 4.998494250574443072e+02 5.003498014948007153e+02 5.008501779321570666e+02 5.013505543695134747e+02 5.018509308068698829e+02 5.023513072442262342e+02 5.028516836815826423e+02 5.033520601189390504e+02 5.038524365562954017e+02 5.043528129936518098e+02 5.048531894310082180e+02 5.053535658683645693e+02 5.058539423057209774e+02 5.063543187430773855e+02 5.068546951804337368e+02 5.073550716177901450e+02 5.078554480551465531e+02 5.083558244925029044e+02 5.088562009298593125e+02 5.093565773672157206e+02 5.098569538045720719e+02 5.103573302419284801e+02 5.108577066792848882e+02 5.113580831166412395e+02 5.118584595539976476e+02 5.123588359913539989e+02 5.128592124287104070e+02 5.133595888660668152e+02 5.138599653034232233e+02 5.143603417407796314e+02 5.148607181781360396e+02 5.153610946154924477e+02 5.158614710528487421e+02 5.163618474902051503e+02 5.168622239275615584e+02 5.173626003649178529e+02 5.178629768022742610e+02 5.183633532396306691e+02 5.188637296769870773e+02 5.193641061143434854e+02 5.198644825516998935e+02 5.203648589890563017e+02 5.208652354264127098e+02 5.213656118637691179e+02 5.218659883011254124e+02 5.223663647384818205e+02 5.228667411758382286e+02 5.233671176131945231e+02 5.238674940505509312e+02 5.243678704879073393e+02 5.248682469252637475e+02 5.253686233626201556e+02 5.258689997999765637e+02 5.263693762373329719e+02 5.268697526746893800e+02 5.273701291120457881e+02 5.278705055494020826e+02 5.283708819867584907e+02 5.288712584241148988e+02 5.293716348614711933e+02 5.298720112988276014e+02 5.303723877361840096e+02 5.308727641735404177e+02 5.313731406108968258e+02 5.318735170482532340e+02 5.323738934856096421e+02 5.328742699229660502e+02 5.333746463603224583e+02 5.338750227976787528e+02 5.343753992350351609e+02 5.348757756723915691e+02 5.353761521097478635e+02 5.358765285471042716e+02 5.363769049844606798e+02 5.368772814218170879e+02 5.373776578591734960e+02 5.378780342965299042e+02 5.383784107338863123e+02 5.388787871712427204e+02 5.393791636085991286e+02 5.398795400459554230e+02 5.403799164833118311e+02 5.408802929206682393e+02 5.413806693580245337e+02 5.418810457953809419e+02 5.423814222327373500e+02 5.428817986700937581e+02 5.433821751074501663e+02 5.438825515448065744e+02 5.443829279821629825e+02 5.448833044195193906e+02 5.453836808568757988e+02 5.458840572942320932e+02 5.463844337315885014e+02 5.468848101689449095e+02 5.473851866063012039e+02 5.478855630436576121e+02 5.483859394810140202e+02 5.488863159183704283e+02 5.493866923557268365e+02 5.498870687930832446e+02 5.503874452304396527e+02 5.508878216677960609e+02 5.513881981051524690e+02 5.518885745425087634e+02 5.523889509798651716e+02 5.528893274172215797e+02 5.533897038545778742e+02 5.538900802919342823e+02 5.543904567292906904e+02 5.548908331666470986e+02 5.553912096040035067e+02 5.558915860413599148e+02 5.563919624787163229e+02 5.568923389160727311e+02 5.573927153534291392e+02 5.578930917907854337e+02 5.583934682281418418e+02 5.588938446654982499e+02 5.593942211028545444e+02 5.598945975402109525e+02 5.603949739775673606e+02 5.608953504149237688e+02 5.613957268522801769e+02 5.618961032896365850e+02 5.623964797269929932e+02 5.628968561643494013e+02 5.633972326017058094e+02 5.638976090390621039e+02 5.643979854764185120e+02 5.648983619137749201e+02 5.653987383511312146e+02 5.658991147884876227e+02 5.663994912258440309e+02 5.668998676632004390e+02 5.674002441005568471e+02 5.679006205379132552e+02 5.684009969752696634e+02 5.689013734126260715e+02 5.694017498499824796e+02 5.699021262873387741e+02 5.704025027246951822e+02 5.709028791620515904e+02 5.714032555994078848e+02 5.719036320367642929e+02 5.724040084741207011e+02 5.729043849114771092e+02 5.734047613488335173e+02 5.739051377861899255e+02 5.744055142235463336e+02 5.749058906609027417e+02 5.754062670982591499e+02 5.759066435356154443e+02 5.764070199729718524e+02 5.769073964103282606e+02 5.774077728476845550e+02 5.779081492850409632e+02 5.784085257223973713e+02 5.789089021597537794e+02 5.794092785971101875e+02 5.799096550344665957e+02 5.804100314718230038e+02 5.809104079091794119e+02 5.814107843465358201e+02 5.819111607838921145e+02 5.824115372212485227e+02 5.829119136586049308e+02 5.834122900959612252e+02 5.839126665333176334e+02 5.844130429706740415e+02 5.849134194080304496e+02 5.854137958453868578e+02 5.859141722827432659e+02 5.864145487200996740e+02 5.869149251574560822e+02 5.874153015948123766e+02 5.879156780321687847e+02 5.884160544695251929e+02 5.889164309068814873e+02 5.894168073442378954e+02 5.899171837815943036e+02 5.904175602189507117e+02 5.909179366563071198e+02 5.914183130936635280e+02 5.919186895310199361e+02 5.924190659683763442e+02 5.929194424057327524e+02 5.934198188430890468e+02 5.939201952804454550e+02 5.944205717178018631e+02 5.949209481551581575e+02 5.954213245925145657e+02 5.959217010298709738e+02 5.964220774672273819e+02 5.969224539045837901e+02 5.974228303419401982e+02 5.979232067792966063e+02 5.984235832166530145e+02 5.989239596540094226e+02 5.994243360913657170e+02 5.999247125287221252e+02 6.004250889660785333e+02 6.009254654034348277e+02 6.014258418407912359e+02 6.019262182781476440e+02 6.024265947155040521e+02 6.029269711528604603e+02 6.034273475902168684e+02 6.039277240275732765e+02 6.044281004649296847e+02 6.049284769022860928e+02 6.054288533396423873e+02 6.059292297769987954e+02 6.064296062143552035e+02 6.069299826517114980e+02 6.074303590890679061e+02 6.079307355264243142e+02 6.084311119637807224e+02 6.089314884011371305e+02 6.094318648384935386e+02 6.099322412758499468e+02 6.104326177132063549e+02 6.109329941505627630e+02 6.114333705879190575e+02 6.119337470252754656e+02 6.124341234626318737e+02 6.129344998999881682e+02 6.134348763373445763e+02 6.139352527747009844e+02 6.144356292120573926e+02 6.149360056494138007e+02 6.154363820867702088e+02 6.159367585241266170e+02 6.164371349614830251e+02 6.169375113988394332e+02 6.174378878361957277e+02 6.179382642735521358e+02 6.184386407109085440e+02 6.189390171482648384e+02 6.194393935856212465e+02 6.199397700229776547e+02 6.204401464603340628e+02 6.209405228976904709e+02 6.214408993350468791e+02 6.219412757724032872e+02 6.224416522097596953e+02 6.229420286471161035e+02 6.234424050844723979e+02 6.239427815218288060e+02 6.244431579591852142e+02 6.249435343965415086e+02 6.254439108338979167e+02 6.259442872712543249e+02 6.264446637086107330e+02 6.269450401459671411e+02 6.274454165833235493e+02 6.279457930206799574e+02 6.284461694580363655e+02 6.289465458953927737e+02 6.294469223327490681e+02 6.299472987701054763e+02 6.304476752074618844e+02 6.309480516448181788e+02 6.314484280821745870e+02 6.319488045195309951e+02 6.324491809568874032e+02 6.329495573942438114e+02 6.334499338316002195e+02 6.339503102689566276e+02 6.344506867063130358e+02 6.349510631436694439e+02 6.354514395810257383e+02 6.359518160183821465e+02 6.364521924557385546e+02 6.369525688930948490e+02 6.374529453304512572e+02 6.379533217678076653e+02 6.384536982051640734e+02 6.389540746425204816e+02 6.394544510798768897e+02 6.399548275172332978e+02 6.404552039545897060e+02 6.409555803919461141e+02 6.414559568293024086e+02 6.419563332666588167e+02 6.424567097040152248e+02 6.429570861413715193e+02 6.434574625787279274e+02 6.439578390160843355e+02 6.444582154534407437e+02 6.449585918907971518e+02 6.454589683281535599e+02 6.459593447655099681e+02 6.464597212028663762e+02 6.469600976402227843e+02 6.474604740775790788e+02 6.479608505149354869e+02 6.484612269522918950e+02 6.489616033896481895e+02 6.494619798270045976e+02 6.499623562643610057e+02 6.504627327017174139e+02 6.509631091390738220e+02 6.514634855764302301e+02 6.519638620137866383e+02 6.524642384511430464e+02 6.529646148884994545e+02 6.534649913258557490e+02 6.539653677632121571e+02 6.544657442005685652e+02 6.549661206379248597e+02 6.554664970752812678e+02 6.559668735126376760e+02 6.564672499499940841e+02 6.569676263873504922e+02 6.574680028247069004e+02 6.579683792620633085e+02 6.584687556994197166e+02 6.589691321367761248e+02 6.594695085741324192e+02 6.599698850114888273e+02 6.604702614488452355e+02 6.609706378862015299e+02 6.614710143235579380e+02 6.619713907609143462e+02 6.624717671982707543e+02 6.629721436356271624e+02 6.634725200729835706e+02 6.639728965103399787e+02 6.644732729476963868e+02 6.649736493850527950e+02 6.654740258224090894e+02 6.659744022597654975e+02 6.664747786971219057e+02 6.669751551344782001e+02 6.674755315718346083e+02 6.679759080091910164e+02 6.684762844465474245e+02 6.689766608839038327e+02 6.694770373212602408e+02 6.699774137586166489e+02 6.704777901959730571e+02 6.709781666333294652e+02 6.714785430706857596e+02 6.719789195080421678e+02 6.724792959453985759e+02 6.729796723827548703e+02 6.734800488201112785e+02 6.739804252574676866e+02 6.744808016948240947e+02 6.749811781321805029e+02 6.754815545695369110e+02 6.759819310068933191e+02 6.764823074442497273e+02 6.769826838816061354e+02 6.774830603189624298e+02 6.779834367563188380e+02 6.784838131936752461e+02 6.789841896310315406e+02 6.794845660683879487e+02 6.799849425057443568e+02 6.804853189431007650e+02 6.809856953804571731e+02 6.814860718178135812e+02 6.819864482551699894e+02 6.824868246925263975e+02 6.829872011298828056e+02 6.834875775672391001e+02 6.839879540045955082e+02 6.844883304419519163e+02 6.849887068793082108e+02 6.854890833166646189e+02 6.859894597540210270e+02 6.864898361913774352e+02 6.869902126287338433e+02 6.874905890660902514e+02 6.879909655034466596e+02 6.884913419408030677e+02 6.889917183781594758e+02 6.894920948155157703e+02 6.899924712528721784e+02 6.904928476902285865e+02 6.909932241275848810e+02 6.914936005649412891e+02 6.919939770022976973e+02 6.924943534396541054e+02 6.929947298770105135e+02 6.934951063143669217e+02 6.939954827517233298e+02 6.944958591890797379e+02 6.949962356264361460e+02 6.954966120637924405e+02 6.959969885011488486e+02 6.964973649385052568e+02 6.969977413758615512e+02 6.974981178132179593e+02 6.979984942505743675e+02 6.984988706879307756e+02 6.989992471252871837e+02 6.994996235626435919e+02 7.000000000000000000e+02
4.761914682388305664e+01 4.753830337524414062e+01 4.745773172378540039e+01 4.737744283676147461e+01 4.729742097854614258e+01 4.721766376495361328e+01 4.713817167282104492e+01 4.705895662307739258e+01 4.697997903823852539e+01 4.690126323699951172e+01 4.682280111312866211e+01 4.674458122253417969e+01 4.666659736633300781e+01 4.658884763717651367e+01 4.651134061813354492e+01 4.643405675888061523e+01 4.635698556900024414e+01 4.628014683723449707e+01 4.620351767539978027e+01 4.612711143493652344e+01 4.605089902877807617e+01 4.597489714622497559e+01 4.589909911155700684e+01 4.582348704338073730e+01 4.574806952476501465e+01 4.567284011840820312e+01 4.559779453277587891e+01 4.552292752265930176e+01 4.544823217391967773e+01 4.537370657920837402e+01 4.529935622215270996e+01 4.522515821456909180e+01 4.515112292766571045e+01 4.507724249362945557e+01 4.500351262092590332e+01 4.492992675304412842e+01 4.485648238658905029e+01 4.478317832946777344e+01 4.471000611782073975e+01 4.463696396350860596e+01 4.456404864788055420e+01 4.449125313758850098e+01 4.441857171058654785e+01 4.434600996971130371e+01 4.427355152368545532e+01 4.420120054483413696e+01 4.412895226478576660e+01 4.405679905414581299e+01 4.398473614454269409e+01 4.391276335716247559e+01 4.384087729454040527e+01 4.376906913518905640e+01 4.369733750820159912e+01 4.362567874789237976e+01 4.355408632755279541e+01 4.348255932331085205e+01 4.341109207272529602e+01 4.333968070149421692e+01 4.326831960678100586e+01 4.319700643420219421e+01 4.312573638558387756e+01 4.305450658500194550e+01 4.298331131041049957e+01 4.291214668750762939e+01 4.284100914001464844e+01 4.276989458501338959e+01 4.269879867136478424e+01 4.262771761417388916e+01 4.255664665997028351e+01 4.248558243364095688e+01 4.241452019661664963e+01 4.234345597401261330e+01 4.227238604053854942e+01 4.220130604505538940e+01 4.213021190464496613e+01 4.205909944884479046e+01 4.198796471394598484e+01 4.191680353507399559e+01 4.184561152197420597e+01 4.177438530419021845e+01 4.170311987772583961e+01 4.163181176641955972e+01 4.156045649200677872e+01 4.148905017529614270e+01 4.141758867114549503e+01 4.134606784131028689e+01 4.127448355981323402e+01 4.120283176044540596e+01 4.113110823140414141e+01 4.105930904828710482e+01 4.098742997351837403e+01 4.091546685141292983e+01 4.084341532459620794e+01 4.077127090677822707e+01 4.069902898136933800e+01 4.062668479544299771e+01 4.055423345094459364e+01 4.048166992812912213e+01 4.040898906011352665e+01 4.033618557333102217e+01 4.026325405640272947e+01 4.019018899298498582e+01 4.011698491050628945e+01 4.004363632161403075e+01 3.997013761706693913e+01 3.989648306753224460e+01 3.982266682368754118e+01 3.974868291940038034e+01 3.967452533529831271e+01 3.960018814435898094e+01 3.952566553868746269e+01 3.945095182910154108e+01 3.937604144472788903e+01 3.930092893268374610e+01 3.922560895752212673e+01 3.915007630082072865e+01 3.907432586056165746e+01 3.899835265052024624e+01 3.892215179957020155e+01 3.884571855094145576e+01 3.876904826161262463e+01 3.869213643647344725e+01 3.861497920130022976e+01 3.853757316270639421e+01 3.845991503183540772e+01 3.838200162473731325e+01 3.830383136226191709e+01 3.822543057487382612e+01 3.814684917709018919e+01 3.806813702431645652e+01 3.798934316359009244e+01 3.791051583982880402e+01 3.783170250966395542e+01 3.775294985566142714e+01 3.767430380018777214e+01 3.759580951915995684e+01 3.751751145534035459e+01 3.743945333161900635e+01 3.736167816384113394e+01 3.728422827353097091e+01 3.720714530028817535e+01 3.713047025463129103e+01 3.705424395928821468e+01 3.697850688638754946e+01 3.690329886483050359e+01 3.682865908628627949e+01 3.675462577803045860e+01 3.668120811610970122e+01 3.660836598685637000e+01 3.653605498687284125e+01 3.646423138239879336e+01 3.639285209430454415e+01 3.632187468342635839e+01 3.625125733660934202e+01 3.618095885325965355e+01 3.611093863205496746e+01 3.604115665833523963e+01 3.597157349160806916e+01 3.590215025353245437e+01 3.583284861617357819e+01 3.576363079045586346e+01 3.569445948072643660e+01 3.562529750596331724e+01 3.555610794362655724e+01 3.548685437345920946e+01 3.541750086515821749e+01 3.534801193639214034e+01 3.527836158155514568e+01 3.520855227452193503e+01 3.513859244475133892e+01 3.506849038735526847e+01 3.499825430170858453e+01 3.492789229494155734e+01 3.485741238168702694e+01 3.478682248369113950e+01 3.471613042939134175e+01 3.464534395364171360e+01 3.457447069739646395e+01 3.450351820755167864e+01 3.443249393683254311e+01 3.436140524492839177e+01 3.429025950472532713e+01 3.421906540377858619e+01 3.414783249130414333e+01 3.407657021080740378e+01 3.400528788484552933e+01 3.393399471866177919e+01 3.386269911033559765e+01 3.379140523587193456e+01 3.372011556323559489e+01 3.364883252758772869e+01 3.357755853093840415e+01 3.350629594124984578e+01 3.343504709264016128e+01 3.336381428557615436e+01 3.329259978728441638e+01 3.322140583214240905e+01 3.315023462195495085e+01 3.307908832661632914e+01 3.300796908467600588e+01 3.293687900363875087e+01 3.286582013476254360e+01 3.279479418278970115e+01 3.272380262401202344e+01 3.265284691158922215e+01 3.258192847961072403e+01 3.251104874764496344e+01 3.244020998173073167e+01 3.236942627295866259e+01 3.229871990437459317e+01 3.222811303449998377e+01 3.215762752550472214e+01 3.208728494558272359e+01 3.201710657353214629e+01 3.194711340434332669e+01 3.187732615387176338e+01 3.180776526321096753e+01 3.173845090381473710e+01 3.166940298203917337e+01 3.160064114332999452e+01 3.153218477686823462e+01 3.146405301634695206e+01 3.139626469715221901e+01 3.132883837685767503e+01 3.126179237461474258e+01 3.119514477582015388e+01 3.112891343082446838e+01 3.106311519516384578e+01 3.099774063110271527e+01 3.093274832254974172e+01 3.086809543421441049e+01 3.080373963391866710e+01 3.073963910055681481e+01 3.067575252873029967e+01 3.061203912978089647e+01 3.054845863146510965e+01 3.048497128121925925e+01 3.042153784426591301e+01 3.035811960496175743e+01 3.029467836730873387e+01 3.023117645355159766e+01 3.016757675855296839e+01 3.010384336636707303e+01 3.003994134834647411e+01 2.997583628237953235e+01 2.991149425034382148e+01 2.984688182625177433e+01 2.978196609157384955e+01 2.971674138825437694e+01 2.965125433442153735e+01 2.958555778066329367e+01 2.951970376836652576e+01 2.945374361016365583e+01 2.938772792712916271e+01 2.932170667359787330e+01 2.925572915278644359e+01 2.918984404076036299e+01 2.912409940167162858e+01 2.905854270952295337e+01 2.899322086382926500e+01 2.892818020908453036e+01 2.886346650905397837e+01 2.879912478409278265e+01 2.873519946465785324e+01 2.867173449546498887e+01 2.860877334717952181e+01 2.854635906995645200e+01 2.848453436500676617e+01 2.842332267744495766e+01 2.836268574576570245e+01 2.830257123529372620e+01 2.824292757365219586e+01 2.818370371155106113e+01 2.812484912300715223e+01 2.806631382177693013e+01 2.800804836765018990e+01 2.795000387599247915e+01 2.789213202346400067e+01 2.783438505582853395e+01 2.777671579373418353e+01 2.771907763822127890e+01 2.766142461326307966e+01 2.760371158286579885e+01 2.754589412860150333e+01 2.748792842324110097e+01 2.742977124184471904e+01 2.737137995904595300e+01 2.731271255348838167e+01 2.725373575766207068e+01 2.719446220082681975e+01 2.713492009281071660e+01 2.707513727857258345e+01 2.701514122799198958e+01 2.695495904748713656e+01 2.689461748526446172e+01 2.683414294227623031e+01 2.677356147778300510e+01 2.671289881801385491e+01 2.665218036387341272e+01 2.659143119655163900e+01 2.653067608724632009e+01 2.646993950672003848e+01 2.640924571406139876e+01 2.634861874083799194e+01 2.628808233103700331e+01 2.622765994756628061e+01 2.616737479671610345e+01 2.610724978976213606e+01 2.604730558214941993e+01 2.598754456760980247e+01 2.592795846811532101e+01 2.586853919653367484e+01 2.580927870544655889e+01 2.575016903369032661e+01 2.569120230906992219e+01 2.563237074549761019e+01 2.557366664264554856e+01 2.551508238563110353e+01 2.545661044371991011e+01 2.539824337018944789e+01 2.533997380203072680e+01 2.528179446849208034e+01 2.522369833645097970e+01 2.516567855978610169e+01 2.510772837188414996e+01 2.504984108379358076e+01 2.499201008052114048e+01 2.493422881643709843e+01 2.487649115671047184e+01 2.481879620066320058e+01 2.476114766184036853e+01 2.470354931685687916e+01 2.464600490771772456e+01 2.458851813468572800e+01 2.453109265525199589e+01 2.447373208501085173e+01 2.441643999785446795e+01 2.435921992613293696e+01 2.430207536087618791e+01 2.424500975235605438e+01 2.418802651058649644e+01 2.413112899140651280e+01 2.407432033750228584e+01 2.401760350717268011e+01 2.396098142069058667e+01 2.390445696214192139e+01 2.384803297987127735e+01 2.379171227531514887e+01 2.373549759484376409e+01 2.367938881889313052e+01 2.362338240325152583e+01 2.356747455983349937e+01 2.351166155159080517e+01 2.345593968481807678e+01 2.340030530568037648e+01 2.334475480015680660e+01 2.328928459271810425e+01 2.323389114528981736e+01 2.317857095681574719e+01 2.312332056141531211e+01 2.306813652832715889e+01 2.301301549139861891e+01 2.295795450774858182e+01 2.290295099623654096e+01 2.284800239889227669e+01 2.279310618561612500e+01 2.273825984625182173e+01 2.268346091240346141e+01 2.262870688931070617e+01 2.257399707222612051e+01 2.251933386517339386e+01 2.246472004752467910e+01 2.241015837637314689e+01 2.235565157746168552e+01 2.230120235238791793e+01 2.224681337635229283e+01 2.219248729789615027e+01 2.213822673876893532e+01 2.208403429280042474e+01 2.202991252800529764e+01 2.197586398394560092e+01 2.192189109701212146e+01 2.186799531350879988e+01 2.181417721557227196e+01 2.176043737592408434e+01 2.170677633611376223e+01 2.165319461633225728e+01 2.159969271374211530e+01 2.154627110219371389e+01 2.149292849370067415e+01 2.143965876011861837e+01 2.138645492006435234e+01 2.133331008222921810e+01 2.128021742320561316e+01 2.122717019560150220e+01 2.117416173036690452e+01 2.112118544093937089e+01 2.106823482818981574e+01 2.101530348627238709e+01 2.096238510946932365e+01 2.090947350132591964e+01 2.085656251562249963e+01 2.080364494993955304e+01 2.075071261698030867e+01 2.069775732560992765e+01 2.064477090378386492e+01 2.059174518895633810e+01 2.053867205500864657e+01 2.048554326603334630e+01 2.043235213162370201e+01 2.037909690471315116e+01 2.032577748157382302e+01 2.027239362569343939e+01 2.021894508049990691e+01 2.016543157463274838e+01 2.011185283784652711e+01 2.005820862095606572e+01 2.000449871494856779e+01 1.995072297704791708e+01 1.989688132873379800e+01 1.984297386894104420e+01 1.978900089535454754e+01 1.973496833767967473e+01 1.968088711586460704e+01 1.962676821816967276e+01 1.957262245378478838e+01 1.951846043618024851e+01 1.946429260118384263e+01 1.941012925592076499e+01 1.935597986358334310e+01 1.930185058774986828e+01 1.924774593374240794e+01 1.919367041128498386e+01 1.913962840529529785e+01 1.908562422110662737e+01 1.903166208006405213e+01 1.897774612599823740e+01 1.892388043066785031e+01 1.887006899450534547e+01 1.881631576637118997e+01 1.876262459433746699e+01 1.870899926143465564e+01 1.865544078192397137e+01 1.860194778115328518e+01 1.854851871926439344e+01 1.849515209189848974e+01 1.844184640903404215e+01 1.838860019589628791e+01 1.833541198891725799e+01 1.828228043764283939e+01 1.822920493177298340e+01 1.817618532946471532e+01 1.812322147437589592e+01 1.807031322077273217e+01 1.801746042273589410e+01 1.796466293714911444e+01 1.791192062288064335e+01 1.785923334074686863e+01 1.780660095399980491e+01 1.775402332607700373e+01 1.770150032880519575e+01 1.764903183596470626e+01 1.759661814991341089e+01 1.754425993355835089e+01 1.749195787656572065e+01 1.743971265429172490e+01 1.738752493611173122e+01 1.733539538286822790e+01 1.728332465028324805e+01 1.723131337286031339e+01 1.717936207396815007e+01 1.712747117333492497e+01 1.707564108876249520e+01 1.702387223120058479e+01 1.697216500732611166e+01 1.692051981893382617e+01 1.686893706325645326e+01 1.681741713302290009e+01 1.676596041633638379e+01 1.671456729771489336e+01 1.666323815462601488e+01 1.661197336164514127e+01 1.656077311886110692e+01 1.650963747799505654e+01 1.645856647324399091e+01 1.640756014157705067e+01 1.635661851810255030e+01 1.630574163703749946e+01 1.625492953268985730e+01 1.620418223790693446e+01 1.615349984548811335e+01 1.610288250072153460e+01 1.605233035288802057e+01 1.600184354821067245e+01 1.595142223133552761e+01 1.590106654501687444e+01 1.585077663019546890e+01 1.580055262610767386e+01 1.575039467003443860e+01 1.570030289834176074e+01 1.565027744322651415e+01 1.560031844480909058e+01 1.555042611843236955e+01 1.550060077304806327e+01 1.545084271372797957e+01 1.540115224371220393e+01 1.535152966220266535e+01 1.530197526680785813e+01 1.525248934545379598e+01 1.520307219644382712e+01 1.515372383962858294e+01 1.510444399268999405e+01 1.505523232324230776e+01 1.500608851222023077e+01 1.495701223988726269e+01 1.490800318978290306e+01 1.485906104759305890e+01 1.481018550148655777e+01 1.476137624191142095e+01 1.471263296183860803e+01 1.466395535618357826e+01 1.461534312346884690e+01 1.456679598172195256e+01 1.451831366946498747e+01 1.446989592807221925e+01 1.442154250040402985e+01 1.437325313101064239e+01 1.432502756593930826e+01 1.427686555626314657e+01 1.422876684222137555e+01 1.418073153672594344e+01 1.413276033284637379e+01 1.408485402745827741e+01 1.403701339076724253e+01 1.398923919266599114e+01 1.394153219379586517e+01 1.389389314870641101e+01 1.384632280503137736e+01 1.379882190405442088e+01 1.375139118042898190e+01 1.370403136355344031e+01 1.365674317393859383e+01 1.360952730370445352e+01 1.356238440649758559e+01 1.351531512882866082e+01 1.346832011030710419e+01 1.342139998163111159e+01 1.337455537459572952e+01 1.332778688111648080e+01 1.328109519009376527e+01 1.323448014823588892e+01 1.318794030772187398e+01 1.314147378840425517e+01 1.309507880916135036e+01 1.304875357940363756e+01 1.300249632841041603e+01 1.295630529835398193e+01 1.291017874562930956e+01 1.286411494085223239e+01 1.281811216856840474e+01 1.277216872805001913e+01 1.272628293229900009e+01 1.268045310782690649e+01 1.263467763806693256e+01 1.258895501044389675e+01 1.254328375193290412e+01 1.249766239713608229e+01 1.245208949019979627e+01 1.240656362469053420e+01 1.236108324807901226e+01 1.231564798688850715e+01 1.227025964553286030e+01 1.222492099343980954e+01 1.217963458767189877e+01 1.213440302115304803e+01 1.208922884929779684e+01 1.204411460820665525e+01 1.199906281106632377e+01 1.195407594859534584e+01 1.190915648902773682e+01 1.186430687884785584e+01 1.181952954067492101e+01 1.177482687787596660e+01 1.173020130482836976e+01 1.168565529033003259e+01 1.164119129404753039e+01 1.159681174008073867e+01 1.155251907574711367e+01 1.150831557552555751e+01 1.146420390158345981e+01 1.142018420088243147e+01 1.137624950584358885e+01 1.133239012194644602e+01 1.128859655833366560e+01 1.124485943564650370e+01 1.120116942067215859e+01 1.115751727381757519e+01 1.111389382509514689e+01 1.107028998012174270e+01 1.102669671631156234e+01 1.098310508149188536e+01 1.093950619235329214e+01 1.089589123242149071e+01 1.085225144061951141e+01 1.080857810306224565e+01 1.076486256821408460e+01 1.072109625827761192e+01 1.067727055101568112e+01 1.063337733854677936e+01 1.058940709215312381e+01 1.054535640303765831e+01 1.050123656713185483e+01 1.045706834171687660e+01 1.041287151039614400e+01 1.036866573175757367e+01 1.032447063198560500e+01 1.028030562903950340e+01 1.023619002124723920e+01 1.019214295222445799e+01 1.014818341757745657e+01 1.010433026286955283e+01 1.006060217913181987e+01 1.001701770869476604e+01 9.973595264355026302e+00 9.930353142581225256e+00 9.887309491896303371e+00 9.844482265611077310e+00 9.801889376598410308e+00 9.759548255524350679e+00 9.717476721887578606e+00 9.675689496214545215e+00 9.634179479817248648e+00 9.592929923848714679e+00 9.551923077742685564e+00 9.511141937788124778e+00 9.470569427319787792e+00 9.430188670317875221e+00 9.389982926275479258e+00 9.349935591792018386e+00 9.310030203103451640e+00 9.270250433097317000e+00 9.230580087125417776e+00 9.191003107001961325e+00 9.151503614930334152e+00 9.112065904393602978e+00 9.072674412653213949e+00 9.033313696676486870e+00 8.993968416027200874e+00 8.954623470923252171e+00 8.915263527420393075e+00 8.875874388337251730e+00 8.836445276256199577e+00 8.796968269789431361e+00 8.757435610088577960e+00 8.717839463221025653e+00 8.678172151730905171e+00 8.638426040983176790e+00 8.598593576465646038e+00 8.558667277284257580e+00 8.518639735377291800e+00 8.478503617279784521e+00 8.438251663206756348e+00 8.397876692533827736e+00 8.357371619693367393e+00 8.316729451011269703e+00 8.275943275444660685e+00 8.235006283113762038e+00 8.193911573027435225e+00 8.152652857517750817e+00 8.111222935620389762e+00 8.069616631602912094e+00 8.027848555080709048e+00 7.985945025857290602e+00 7.943934952219933621e+00 7.901845671971386764e+00 7.859704653454173240e+00 7.817539077081164578e+00 7.775375862678629346e+00 7.733241727994027315e+00 7.691163167404738488e+00 7.649166468012481346e+00 7.607277721192076569e+00 7.565522835189767648e+00 7.523927558724608389e+00 7.482517500029643998e+00 7.441318067558313487e+00 7.400354596480610780e+00 7.359652224564342760e+00 7.319235557304637041e+00 7.279130981531125144e+00 7.239359495273674838e+00 7.199925865799741587e+00 7.160810434317681938e+00 7.121992831551324343e+00 7.083453796069079544e+00 7.045173487897045561e+00 7.007132396076485747e+00 6.969311094950171537e+00 6.931690252436965238e+00 6.894250663232014631e+00 6.856973238896898692e+00 6.819839008674534853e+00 6.782829137764565530e+00 6.745924952414497966e+00 6.709107939963359968e+00 6.672359730999232852e+00 6.635662070511898492e+00 6.598996851176707423e+00 6.562346155402337899e+00 6.525691939448734047e+00 6.489016991854441585e+00 6.452306434135607560e+00 6.415549310198912281e+00 6.378735032358235912e+00 6.341852896855925792e+00 6.304892400668904884e+00 6.267843100462414441e+00 6.230694637586566387e+00 6.193436742463745759e+00 6.156059229795573629e+00 6.118552002400974743e+00 6.080905044518658542e+00 6.043108433434099425e+00 6.005152356177859474e+00 5.967027090568080894e+00 5.928723036668088753e+00 5.890230654371407581e+00 5.851540263069182402e+00 5.812643159524668590e+00 5.773529242842414533e+00 5.734188686656125356e+00 5.694634848894565948e+00 5.654898967793997144e+00 5.615020940071190125e+00 5.575037671595055144e+00 5.534985961057827808e+00 5.494902645697948174e+00 5.454824094007562962e+00 5.414786432793334825e+00 5.374825534421688644e+00 5.334977002841696958e+00 5.295276181936060311e+00 5.255758189254265744e+00 5.216457941334738280e+00 5.177410140739084454e+00 5.138649165861352230e+00 5.100209377622377360e+00 5.062124802487232955e+00 5.024428273316516425e+00 4.987156106390102650e+00 4.950338582861149916e+00 4.913982058147666976e+00 4.878051058258279227e+00 4.842496277577083674e+00 4.807274125299954903e+00 4.772339888255373808e+00 4.737648935568358866e+00 4.703157233188903774e+00 4.668820931232403382e+00 4.634596475629223278e+00 4.600440612453894573e+00 4.566310381709627109e+00 4.532163135396331199e+00 4.497956502997112693e+00 4.463648408562221448e+00 4.429197181143536000e+00 4.394561227201847942e+00 4.359699301523505710e+00 4.324571674347680528e+00 4.289135289156547515e+00 4.253351050358105567e+00 4.217204744098125957e+00 4.180716463575663511e+00 4.143924798156149336e+00 4.106862255650412408e+00 4.069561750902721542e+00 4.032056664367701160e+00 3.994379716868934338e+00 3.956563451542024268e+00 3.918640222856993205e+00 3.880642110056214733e+00 3.842600948750259704e+00 3.804548400430576294e+00 3.766515926370630041e+00 3.728534783453142154e+00 3.690635948732960969e+00 3.652850149735968444e+00 3.615208113342305296e+00 3.577739723552440410e+00 3.540474636387443752e+00 3.503445404669037089e+00 3.466665084659325657e+00 3.430121858013080782e+00 3.393794943352986593e+00 3.357662859347328776e+00 3.321705694688716903e+00 3.285903250545743504e+00 3.250235424149650498e+00 3.214682364239706658e+00 3.179224346231421805e+00 3.143841779845388373e+00 3.108515222455025651e+00 3.073225383110184339e+00 3.037953090188239003e+00 3.002679303079275996e+00 2.967385187050240347e+00 2.932051886769841076e+00 2.896660599975803052e+00 2.861193597844248870e+00 2.825631547442753799e+00 2.789954217711056117e+00 2.754158407969953259e+00 2.718257220669329399e+00 2.682279214408481494e+00 2.646251099307846744e+00 2.610198031312393141e+00 2.574145923237665556e+00 2.538120449669804657e+00 2.502147039676856366e+00 2.466251063226081897e+00 2.430457783757447032e+00 2.394792358549238998e+00 2.359279849495578674e+00 2.323945260464824969e+00 2.288813523127828375e+00 2.253909418339389958e+00 2.219257863385792007e+00 2.184883809230086626e+00 2.150810981902395724e+00 2.117065097068916657e+00 2.083673699236896937e+00 2.050644175675188308e+00 2.017963717213206110e+00 1.985598165847477503e+00 1.953514512966648908e+00 1.921682122623678879e+00 1.890069211287482176e+00 1.858644091411406407e+00 1.827375379190925742e+00 1.796231738948335988e+00 1.765181962540737004e+00 1.734195016801095335e+00 1.703240066433863831e+00 1.672286496521337540e+00 1.641303945440085954e+00 1.610262384680027026e+00 1.579131948241411010e+00 1.547882830918752006e+00 1.516486384225572692e+00 1.484913873264304129e+00 1.453133246364814113e+00 1.421128326013786136e+00 1.388904670708143385e+00 1.356479855961879366e+00 1.323874257132047205e+00 1.291105577100097435e+00 1.258191679991796263e+00 1.225150609170668758e+00 1.192000026478126529e+00 1.158757431279809680e+00 1.125440200976299820e+00 1.092065535975052626e+00 1.058650516015404719e+00 1.025212133834429551e+00 9.917672509000112768e-01 9.583326138963457197e-01 9.249248825362883508e-01 8.915605019374197582e-01 8.582557485078723403e-01 8.250274334932328202e-01 7.918914960173424333e-01 7.588606676108611282e-01 7.259372333937790245e-01 6.931150173240894219e-01 6.603890473616047530e-01 6.277546296132641146e-01 5.952067567450285424e-01 5.627405063769401750e-01 5.303510288540564943e-01 4.980334833289816743e-01 4.657830571268277708e-01 4.335949324158718809e-01 4.014642815345723648e-01 3.693862542950228089e-01 3.373560219606588362e-01 3.053687908322899602e-01 2.734197925074113300e-01 2.415042782395175891e-01 2.096175299102469580e-01 1.777548824902623892e-01 1.459116186342725996e-01 1.140835583992156899e-01 8.227019875266705640e-02 5.047249074959836435e-02 1.869150285165233072e-02 -1.307170870495610870e-02 -4.481611221854109317e-02 -7.654067325711366720e-02 -1.082443554732890334e-01 -1.399261286424007267e-01 -1.715849868178338511e-01 -2.032198839970078552e-01 -2.348296286018012324e-01 -2.664129850472818362e-01 -2.979686948583548656e-01 -3.294955146466236329e-01 -3.609922148698387900e-01 -3.924575741966691567e-01 -4.238903799596300814e-01 -4.552894339867634699e-01 -4.866535439887229586e-01 -5.179815829997096444e-01 -5.492729326251719613e-01 -5.805272300858632661e-01 -6.117441244477959117e-01 -6.429232661757851020e-01 -6.740643059911235468e-01 -7.051668942167452769e-01 -7.362306816557975253e-01 -7.672553223492286634e-01 -7.982404704907821724e-01 -8.291857634158077417e-01 -8.600908789976529079e-01 -8.909556488342786906e-01 -9.217799500092951348e-01 -9.525636872604081873e-01 -9.833067597410263261e-01 -1.014009064887432032e+00 -1.044670506576949265e+00 -1.075290970615242259e+00 -1.105870346757001244e+00 -1.136408617592678638e+00 -1.166905895830495865e+00 -1.197362530661848723e+00 -1.227778884896906675e+00 -1.258155294208336272e+00 -1.288492101895826636e+00 -1.318789656656008447e+00 -1.349048302785377018e+00 -1.379268382333975751e+00 -1.409450235814801999e+00 -1.439594202889566077e+00 -1.469700612515225657e+00 -1.499769766385725234e+00 -1.529801759197653155e+00 -1.559796521014504833e+00 -1.589753986705545685e+00 -1.619674094148649601e+00 -1.649556779580962029e+00 -1.679401980312832166e+00 -1.709209652322897455e+00 -1.738979734316671966e+00 -1.768712069462708314e+00 -1.798406471907583182e+00 -1.828062735994535615e+00 -1.857680668310422334e+00 -1.887260086105015944e+00 -1.916800813978625229e+00 -1.946302679569271277e+00 -1.975765515078819590e+00 -2.005189159886867856e+00 -2.034573466336951242e+00 -2.063918365813151468e+00 -2.093223861311344081e+00 -2.122489947871144977e+00 -2.151716613687312929e+00 -2.180903844982822193e+00 -2.210051626561835292e+00 -2.239159941093021189e+00 -2.268228770308269304e+00 -2.297258096006771666e+00 -2.326247899798545404e+00 -2.355198164423200069e+00 -2.384108872796787182e+00 -2.412980009365128353e+00 -2.441811560058340547e+00 -2.470603512665547896e+00 -2.499355853606175515e+00 -2.528068570205505239e+00 -2.556741662638160051e+00 -2.585375123785524920e+00 -2.613968889495481562e+00 -2.642522863980047987e+00 -2.671036908249334374e+00 -2.699510877106149564e+00 -2.727944636383654142e+00 -2.756338051552120305e+00 -2.784690987316025712e+00 -2.813003309035593702e+00 -2.841274883921869332e+00 -2.869505580307304626e+00 -2.897695267184644763e+00 -2.925843815367443312e+00 -2.953951096010314359e+00 -2.982016982419736451e+00 -3.010041347842161485e+00 -3.038024066977413895e+00 -3.065965014426183188e+00 -3.093864067865069956e+00 -3.121721103542768105e+00
2.000000000000000000e+02 2.005004979465865915e+02 2.010009958931731830e+02 2.015014938397597462e+02 2.020019917863463377e+02 2.025024897329329292e+02 2.030029876795195207e+02 2.035034856261061122e+02 2.040039835726927038e+02 2.045044815192792669e+02 2.050049794658658584e+02 2.055054774124524499e+02 2.060059753590390415e+02 2.065064733056256330e+02 2.070069712522122245e+02 2.075074691987987876e+02 2.080079671453853791e+02 2.085084650919719707e+02 2.090089630385585622e+02 2.095094609851451537e+02 2.100099589317317452e+02 2.105104568783183083e+02 2.110109548249048999e+02 2.115114527714914914e+02 2.120119507180780829e+02 2.125124486646646744e+02 2.130129466112512659e+02 2.135134445578378291e+02 2.140139425044244206e+02 2.145144404510110121e+02 2.150149383975976036e+02 2.155154363441841951e+02 2.160159342907707583e+02 2.165164322373573498e+02 2.170169301839439413e+02 2.175174281305305328e+02 2.180179260771171244e+02 2.185184240237037159e+02 2.190189219702903074e+02 2.195194199168768705e+02 2.200199178634634620e+02 2.205204158100500536e+02 2.210209137566366451e+02 2.215214117032232366e+02 2.220219096498097997e+02 2.225224075963963912e+02 2.230229055429829828e+02 2.235234034895695743e+02 2.240239014361561658e+02 2.245243993827427573e+02 2.250248973293293204e+02 2.255253952759159120e+02 2.260258932225025035e+02 2.265263911690890950e+02 2.270268891156756865e+02 2.275273870622622781e+02 2.280278850088488412e+02 2.285283829554354327e+02 2.290288809020220242e+02 2.295293788486086157e+02 2.300298767951952073e+02 2.305303747417817704e+02 2.310308726883683619e+02 2.315313706349549534e+02 2.320318685815415449e+02 2.325323665281281365e+02 2.330328644747147280e+02 2.335333624213013195e+02 2.340338603678878826e+02 2.345343583144744741e+02 2.350348562610610657e+02 2.355353542076476572e+02 2.360358521542342487e+02 2.365363501008208118e+02 2.370368480474074033e+02 2.375373459939939949e+02 2.380378439405805864e+02 2.385383418871671779e+02 2.390388398337537410e+02 2.395393377803403610e+02 2.400398357269269241e+02 2.405403336735135156e+02 2.410408316201001071e+02 2.415413295666866986e+02 2.420418275132732902e+02 2.425423254598598533e+02 2.430428234064464448e+02 2.435433213530330363e+02 2.440438192996196278e+02 2.445443172462062194e+02 2.450448151927927825e+02 2.455453131393793740e+02 2.460458110859659655e+02 2.465463090325525570e+02 2.470468069791391486e+02 2.475473049257257401e+02 2.480478028723123316e+02 2.485483008188988947e+02 2.490487987654854862e+02 2.495492967120720778e+02 2.500497946586586693e+02 2.505502926052452608e+02 2.510507905518318239e+02 2.515512884984184154e+02 2.520517864450050070e+02 2.525522843915915985e+02 2.530527823381781900e+02 2.535532802847647531e+02 2.540537782313513731e+02 2.545542761779379362e+02 2.550547741245245277e+02 2.555552720711111192e+02 2.560557700176976823e+02 2.565562679642843023e+02 2.570567659108708654e+02 2.575572638574574853e+02 2.580577618040440484e+02 2.585582597506306683e+02 2.590587576972172315e+02 2.595592556438037946e+02 2.600597535903904145e+02 2.605602515369769776e+02 2.610607494835635407e+02 2.615612474301501607e+02 2.620617453767367238e+02 2.625622433233233437e+02 2.630627412699099068e+02 2.635632392164965268e+02 2.640637371630830899e+02 2.645642351096696530e+02 2.650647330562562729e+02 2.655652310028428360e+02 2.660657289494294560e+02 2.665662268960160191e+02 2.670667248426026390e+02 2.675672227891892021e+02 2.680677207357757652e+02 2.685682186823623852e+02 2.690687166289489483e+02 2.695692145755355114e+02 2.700697125221221313e+02 2.705702104687087513e+02 2.710707084152953144e+02 2.715712063618818775e+02 2.720717043084684974e+02 2.725722022550550605e+02 2.730727002016416236e+02 2.735731981482282436e+02 2.740736960948148067e+02 2.745741940414014266e+02 2.750746919879879897e+02 2.755751899345746097e+02 2.760756878811611728e+02 2.765761858277477359e+02 2.770766837743343558e+02 2.775771817209209189e+02 2.780776796675074820e+02 2.785781776140941020e+02 2.790786755606807219e+02 2.795791735072672850e+02 2.800796714538538481e+02 2.805801694004404681e+02 2.810806673470270312e+02 2.815811652936135943e+02 2.820816632402002142e+02 2.825821611867867773e+02 2.830826591333733973e+02 2.835831570799599604e+02 2.840836550265465803e+02 2.845841529731331434e+02 2.850846509197197065e+02 2.855851488663063265e+02 2.860856468128928896e+02 2.865861447594795095e+02 2.870866427060660726e+02 2.875871406526526926e+02 2.880876385992392557e+02 2.885881365458258188e+02 2.890886344924124387e+02 2.895891324389990018e+02 2.900896303855855649e+02 2.905901283321721849e+02 2.910906262787587480e+02 2.915911242253453679e+02 2.920916221719319310e+02 2.925921201185185510e+02 2.930926180651051141e+02 2.935931160116916772e+02 2.940936139582782971e+02 2.945941119048648602e+02 2.950946098514514802e+02 2.955951077980380433e+02 2.960956057446246632e+02 2.965961036912112263e+02 2.970966016377977894e+02 2.975970995843844094e+02 2.980975975309709725e+02 2.985980954775575356e+02 2.990985934241441555e+02 2.995990913707307755e+02 3.000995893173173386e+02 3.006000872639039017e+02 3.011005852104905216e+02 3.016010831570770847e+02 3.021015811036636478e+02 3.026020790502502678e+02 3.031025769968368309e+02 3.036030749434234508e+02 3.041035728900100139e+02 3.046040708365966339e+02 3.051045687831831970e+02 3.056050667297697601e+02 3.061055646763563800e+02 3.066060626229429431e+02 3.071065605695295062e+02 3.076070585161161262e+02 3.081075564627027461e+02 3.086080544092893092e+02 3.091085523558758723e+02 3.096090503024624923e+02 3.101095482490490554e+02 3.106100461956356185e+02 3.111105441422222384e+02 3.116110420888088015e+02 3.121115400353954215e+02 3.126120379819819846e+02 3.131125359285686045e+02 3.136130338751551676e+02 3.141135318217417307e+02 3.146140297683283507e+02 3.151145277149149138e+02 3.156150256615015337e+02 3.161155236080880968e+02 3.166160215546747168e+02 3.171165195012612799e+02 3.176170174478478430e+02 3.181175153944344629e+02 3.186180133410210260e+02 3.191185112876075891e+02 3.196190092341942091e+02 3.201195071807808290e+02 3.206200051273673921e+02 3.211205030739539552e+02 3.216210010205405752e+02 3.221214989671271383e+02 3.226219969137137014e+02 3.231224948603003213e+02 3.236229928068868844e+02 3.241234907534735044e+02 3.246239887000600675e+02 3.251244866466466874e+02 3.256249845932332505e+02 3.261254825398198136e+02 3.266259804864064336e+02 3.271264784329929967e+02 3.276269763795795598e+02 3.281274743261661797e+02 3.286279722727527997e+02 3.291284702193393628e+02 3.296289681659259259e+02 3.301294661125125458e+02 3.306299640590991089e+02 3.311304620056856720e+02 3.316309599522722920e+02 3.321314578988589119e+02 3.326319558454454182e+02 3.331324537920320381e+02 3.336329517386186581e+02 3.341334496852052212e+02 3.346339476317917843e+02 3.351344455783784042e+02 3.356349435249649673e+02 3.361354414715515304e+02 3.366359394181381504e+02 3.371364373647247703e+02 3.376369353113113334e+02 3.381374332578978965e+02 3.386379312044845165e+02 3.391384291510710796e+02 3.396389270976576427e+02 3.401394250442442626e+02 3.406399229908308826e+02 3.411404209374174457e+02 3.416409188840040088e+02 3.421414168305906287e+02 3.426419147771771918e+02 3.431424127237637549e+02 3.436429106703503749e+02 3.441434086169369380e+02 3.446439065635235011e+02 3.451444045101101210e+02 3.456449024566967410e+02 3.461454004032833041e+02 3.466458983498698672e+02 3.471463962964564871e+02 3.476468942430430502e+02 3.481473921896296133e+02 3.486478901362162333e+02 3.491483880828028532e+02 3.496488860293894163e+02 3.501493839759759794e+02 3.506498819225625994e+02 3.511503798691491625e+02 3.516508778157357256e+02 3.521513757623223455e+02 3.526518737089089655e+02 3.531523716554954717e+02 3.536528696020820917e+02 3.541533675486687116e+02 3.546538654952552747e+02 3.551543634418418378e+02 3.556548613884284578e+02 3.561553593350150209e+02 3.566558572816015840e+02 3.571563552281882039e+02 3.576568531747748239e+02 3.581573511213613870e+02 3.586578490679479501e+02 3.591583470145345700e+02 3.596588449611211331e+02 3.601593429077076962e+02 3.606598408542943162e+02 3.611603388008809361e+02 3.616608367474674424e+02 3.621613346940540623e+02 3.626618326406406823e+02 3.631623305872272454e+02 3.636628285338138085e+02 3.641633264804004284e+02 3.646638244269869915e+02 3.651643223735735546e+02 3.656648203201601746e+02 3.661653182667467945e+02 3.666658162133333576e+02 3.671663141599199207e+02 3.676668121065065407e+02 3.681673100530931038e+02 3.686678079996796669e+02 3.691683059462662868e+02 3.696688038928529068e+02 3.701693018394394699e+02 3.706697997860260330e+02 3.711702977326126529e+02 3.716707956791992160e+02 3.721712936257857791e+02 3.726717915723723991e+02 3.731722895189590190e+02 3.736727874655455253e+02 3.741732854121321452e+02 3.746737833587187652e+02 3.751742813053053283e+02 3.756747792518918914e+02 3.761752771984785113e+02 3.766757751450650744e+02 3.771762730916516375e+02 3.776767710382382575e+02 3.781772689848248774e+02 3.786777669314114405e+02 3.791782648779980036e+02 3.796787628245846236e+02 3.801792607711711867e+02 3.806797587177577498e+02 3.811802566643443697e+02 3.816807546109309897e+02 3.821812525575174959e+02 3.826817505041041159e+02 3.831822484506907358e+02 3.836827463972772989e+02 3.841832443438638620e+02 3.846837422904504820e+02 3.851842402370370451e+02 3.856847381836236082e+02 3.861852361302102281e+02 3.866857340767968481e+02 3.871862320233834112e+02 3.876867299699699743e+02 3.881872279165565942e+02 3.886877258631431573e+02 3.891882238097297204e+02 3.896887217563163404e+02 3.901892197029029603e+02 3.906897176494895234e+02 3.911902155960760865e+02 3.916907135426627065e+02 3.921912114892492696e+02 3.926917094358358327e+02 3.931922073824224526e+02 3.936927053290090157e+02 3.941932032755955788e+02 3.946937012221821988e+02 3.951941991687688187e+02 3.956946971153553818e+02 3.961951950619419449e+02 3.966956930085285649e+02 3.971961909551151280e+02 3.976966889017016911e+02 3.981971868482883110e+02 3.986976847948749310e+02 3.991981827414614941e+02 3.996986806880480572e+02 4.001991786346346771e+02 4.006996765812212402e+02 4.012001745278078033e+02 4.017006724743944233e+02 4.022011704209810432e+02 4.027016683675675495e+02 4.032021663141541694e+02 4.037026642607407894e+02 4.042031622073273525e+02 4.047036601539139156e+02 4.052041581005005355e+02 4.057046560470870986e+02 4.062051539936736617e+02 4.067056519402602817e+02 4.072061498868469016e+02 4.077066478334334647e+02 4.082071457800200278e+02 4.087076437266066478e+02 4.092081416731932109e+02 4.097086396197797740e+02 4.102091375663663939e+02 4.107096355129530139e+02 4.112101334595395201e+02 4.117106314061261401e+02 4.122111293527127600e+02 4.127116272992993231e+02 4.132121252458858862e+02 4.137126231924725062e+02 4.142131211390590693e+02 4.147136190856456324e+02 4.152141170322322523e+02 4.157146149788188723e+02 4.162151129254054354e+02 4.167156108719919985e+02 4.172161088185786184e+02 4.177166067651651815e+02 4.182171047117517446e+02 4.187176026583383646e+02 4.192181006049249845e+02 4.197185985515115476e+02 4.202190964980981107e+02 4.207195944446847307e+02 4.212200923912712938e+02 4.217205903378578569e+02 4.222210882844444768e+02 4.227215862310310968e+02 4.232220841776176030e+02 4.237225821242042230e+02 4.242230800707908429e+02 4.247235780173774060e+02 4.252240759639639691e+02 4.257245739105505891e+02 4.262250718571371522e+02 4.267255698037237153e+02 4.272260677503103352e+02 4.277265656968969552e+02 4.282270636434835183e+02 4.287275615900700814e+02 4.292280595366567013e+02 4.297285574832432644e+02 4.302290554298298275e+02 4.307295533764164475e+02 4.312300513230030674e+02 4.317305492695895737e+02 4.322310472161761936e+02 4.327315451627628136e+02 4.332320431093493767e+02 4.337325410559359398e+02 4.342330390025225597e+02 4.347335369491091228e+02 4.352340348956956859e+02 4.357345328422823059e+02 4.362350307888689258e+02 4.367355287354554889e+02 4.372360266820420520e+02 4.377365246286286720e+02 4.382370225752152351e+02 4.387375205218017982e+02 4.392380184683884181e+02 4.397385164149750381e+02 4.402390143615616012e+02 4.407395123081481643e+02 4.412400102547347842e+02 4.417405082013213473e+02 4.422410061479079104e+02 4.427415040944945304e+02 4.432420020410810935e+02 4.437424999876676566e+02 4.442429979342542765e+02 4.447434958808408965e+02 4.452439938274274596e+02 4.457444917740140227e+02 4.462449897206006426e+02 4.467454876671872057e+02 4.472459856137737688e+02 4.477464835603603888e+02 4.482469815069470087e+02 4.487474794535335718e+02 4.492479774001201349e+02 4.497484753467067549e+02 4.502489732932933180e+02 4.507494712398798811e+02 4.512499691864665010e+02 4.517504671330531210e+02 4.522509650796396272e+02 4.527514630262262472e+02 4.532519609728128671e+02 4.537524589193994302e+02 4.542529568659859933e+02 4.547534548125726133e+02 4.552539527591591764e+02 4.557544507057457395e+02 4.562549486523323594e+02 4.567554465989189225e+02 4.572559445455055425e+02 4.577564424920921056e+02 4.582569404386787255e+02 4.587574383852652886e+02 4.592579363318518517e+02 4.597584342784384717e+02 4.602589322250250348e+02 4.607594301716116547e+02 4.612599281181982178e+02 4.617604260647848378e+02 4.622609240113714009e+02 4.627614219579579640e+02 4.632619199045445839e+02 4.637624178511311470e+02 4.642629157977177670e+02 4.647634137443043301e+02 4.652639116908908932e+02 4.657644096374775131e+02 4.662649075840640762e+02 4.667654055306506962e+02 4.672659034772372593e+02 4.677664014238238792e+02 4.682668993704104423e+02 4.687673973169970054e+02 4.692678952635836254e+02 4.697683932101701885e+02 4.702688911567568084e+02 4.707693891033433715e+02 4.712698870499299346e+02 4.717703849965165546e+02 4.722708829431031177e+02 4.727713808896897376e+02 4.732718788362763007e+02 4.737723767828628638e+02 4.742728747294494838e+02 4.747733726760360469e+02 4.752738706226226668e+02 4.757743685692092299e+02 4.762748665157958499e+02 4.767753644623824130e+02 4.772758624089689761e+02 4.777763603555555960e+02 4.782768583021421591e+02 4.787773562487287791e+02 4.792778541953153422e+02 4.797783521419019053e+02 4.802788500884885252e+02 4.807793480350750883e+02 4.812798459816617083e+02 4.817803439282482714e+02 4.822808418748348913e+02 4.827813398214214544e+02 4.832818377680080175e+02 4.837823357145946375e+02 4.842828336611812006e+02 4.847833316077678205e+02 4.852838295543543836e+02 4.857843275009409467e+02 4.862848254475275667e+02 4.867853233941141298e+02 4.872858213407007497e+02 4.877863192872873128e+02 4.882868172338738759e+02 4.887873151804604959e+02 4.892878131270470590e+02 4.897883110736336789e+02 4.902888090202202420e+02 4.907893069668068620e+02 4.912898049133934251e+02 4.917903028599799882e+02 4.922908008065666081e+02 4.927912987531531712e+02 4.932917966997397912e+02 4.937922946463263543e+02 4.942927925929129174e+02 4.947932905394995373e+02 4.952937884860861004e+02 4.957942864326727204e+02 4.962947843792592835e+02 4.967952823258459034e+02 4.972957802724324665e+02 4.977962782190190296e+02 4.982967761656056496e+02 4.987972741121922127e+02 4.992977720587788326e+02 4.997982700053653957e+02 5.002987679519519588e+02 5.007992658985385788e+02 5.012997638451251419e+02 5.018002617917117618e+02 5.023007597382983249e+02 5.028012576848849449e+02 5.033017556314715080e+02 5.038022535780580711e+02 5.043027515246446910e+02 5.048032494712312541e+02 5.053037474178178741e+02 5.058042453644044372e+02 5.063047433109910003e+02 5.068052412575776202e+02 5.073057392041641833e+02 5.078062371507508033e+02 5.083067350973373664e+02 5.088072330439239295e+02 5.093077309905105494e+02 5.098082289370971125e+02 5.103087268836837325e+02 5.108092248302702956e+02 5.113097227768569155e+02 5.118102207234434786e+02 5.123107186700300417e+02 5.128112166166166617e+02 5.133117145632031679e+02 5.138122125097897879e+02 5.143127104563764078e+02 5.148132084029630278e+02 5.153137063495496477e+02 5.158142042961361540e+02 5.163147022427227739e+02 5.168152001893092802e+02 5.173156981358959001e+02 5.178161960824825201e+02 5.183166940290691400e+02 5.188171919756557600e+02 5.193176899222422662e+02 5.198181878688288862e+02 5.203186858154153924e+02 5.208191837620020124e+02 5.213196817085886323e+02 5.218201796551752523e+02 5.223206776017618722e+02 5.228211755483483785e+02 5.233216734949348847e+02 5.238221714415215047e+02 5.243226693881081246e+02 5.248231673346947446e+02 5.253236652812813645e+02 5.258241632278679845e+02 5.263246611744544907e+02 5.268251591210409970e+02 5.273256570676276169e+02 5.278261550142142369e+02 5.283266529608008568e+02 5.288271509073874768e+02 5.293276488539739830e+02 5.298281468005606030e+02 5.303286447471471092e+02 5.308291426937337292e+02 5.313296406403203491e+02 5.318301385869069691e+02 5.323306365334935890e+02 5.328311344800800953e+02 5.333316324266667152e+02 5.338321303732532215e+02 5.343326283198398414e+02 5.348331262664264614e+02 5.353336242130130813e+02 5.358341221595997013e+02 5.363346201061862075e+02 5.368351180527728275e+02 5.373356159993593337e+02 5.378361139459459537e+02 5.383366118925325736e+02 5.388371098391191936e+02 5.393376077857058135e+02 5.398381057322923198e+02 5.403386036788789397e+02 5.408391016254654460e+02 5.413395995720520659e+02 5.418400975186386859e+02 5.423405954652253058e+02 5.428410934118119258e+02 5.433415913583984320e+02 5.438420893049849383e+02 5.443425872515715582e+02 5.448430851981581782e+02 5.453435831447447981e+02 5.458440810913314181e+02 5.463445790379180380e+02 5.468450769845045443e+02 5.473455749310910505e+02 5.478460728776776705e+02 5.483465708242642904e+02 5.488470687708509104e+02 5.493475667174375303e+02 5.498480646640240366e+02 5.503485626106106565e+02 5.508490605571971628e+02 5.513495585037837827e+02 5.518500564503704027e+02 5.523505543969570226e+02 5.528510523435436426e+02 5.533515502901301488e+02 5.538520482367167688e+02 5.543525461833032750e+02 5.548530441298898950e+02 5.553535420764765149e+02 5.558540400230631349e+02 5.563545379696497548e+02 5.568550359162362611e+02 5.573555338628228810e+02 5.578560318094093873e+02 5.583565297559960072e+02 5.588570277025826272e+02 5.593575256491692471e+02 5.598580235957558671e+02 5.603585215423423733e+02 5.608590194889289933e+02 5.613595174355154995e+02 5.618600153821021195e+02 5.623605133286887394e+02 5.628610112752753594e+02 5.633615092218619793e+02 5.638620071684484856e+02 5.643625051150349918e+02 5.648630030616216118e+02 5.653635010082082317e+02 5.658639989547948517e+02 5.663644969013814716e+02 5.668649948479680916e+02 5.673654927945545978e+02 5.678659907411411041e+02 5.683664886877277240e+02 5.688669866343143440e+02 5.693674845809009639e+02 5.698679825274875839e+02 5.703684804740740901e+02 5.708689784206607101e+02 5.713694763672472163e+02 5.718699743138338363e+02 5.723704722604204562e+02 5.728709702070070762e+02 5.733714681535936961e+02 5.738719661001802024e+02 5.743724640467668223e+02 5.748729619933533286e+02 5.753734599399399485e+02 5.758739578865265685e+02 5.763744558331131884e+02 5.768749537796998084e+02 5.773754517262863146e+02 5.778759496728729346e+02 5.783764476194594408e+02 5.788769455660460608e+02 5.793774435126326807e+02 5.798779414592193007e+02 5.803784394058059206e+02 5.808789373523924269e+02 5.813794352989790468e+02 5.818799332455655531e+02 5.823804311921521730e+02 5.828809291387387930e+02 5.833814270853254129e+02 5.838819250319120329e+02 5.843824229784985391e+02 5.848829209250850454e+02 5.853834188716716653e+02 5.858839168182582853e+02 5.863844147648449052e+02 5.868849127114315252e+02 5.873854106580180314e+02 5.878859086046046514e+02 5.883864065511911576e+02 5.888869044977777776e+02 5.893874024443643975e+02 5.898879003909510175e+02 5.903883983375376374e+02 5.908888962841241437e+02 5.913893942307107636e+02 5.918898921772972699e+02 5.923903901238838898e+02 5.928908880704705098e+02 5.933913860170571297e+02 5.938918839636437497e+02 5.943923819102302559e+02 5.948928798568168759e+02 5.953933778034033821e+02 5.958938757499900021e+02 5.963943736965766220e+02 5.968948716431632420e+02 5.973953695897498619e+02 5.978958675363363682e+02 5.983963654829229881e+02 5.988968634295094944e+02 5.993973613760961143e+02 5.998978593226827343e+02 6.003983572692693542e+02 6.008988552158559742e+02 6.013993531624424804e+02 6.018998511090289867e+02 6.024003490556156066e+02 6.029008470022022266e+02 6.034013449487888465e+02 6.039018428953754665e+02 6.044023408419620864e+02 6.049028387885485927e+02 6.054033367351350989e+02 6.059038346817217189e+02 6.064043326283083388e+02 6.069048305748949588e+02 6.074053285214815787e+02 6.079058264680680850e+02 6.084063244146547049e+02 6.089068223612412112e+02 6.094073203078278311e+02 6.099078182544144511e+02 6.104083162010010710e+02 6.109088141475876910e+02 6.114093120941741972e+02 6.119098100407608172e+02 6.124103079873473234e+02 6.129108059339339434e+02 6.134113038805205633e+02 6.139118018271071833e+02 6.144122997736938032e+02 6.149127977202803095e+02 6.154132956668669294e+02 6.159137936134534357e+02 6.164142915600400556e+02 6.169147895066266756e+02 6.174152874532132955e+02 6.179157853997999155e+02 6.184162833463864217e+02 6.189167812929730417e+02 6.194172792395595479e+02 6.199177771861461679e+02 6.204182751327327878e+02 6.209187730793194078e+02 6.214192710259060277e+02 6.219197689724925340e+02 6.224202669190790402e+02 6.229207648656656602e+02 6.234212628122522801e+02 6.239217607588389001e+02 6.244222587054255200e+02 6.249227566520121400e+02 6.254232545985986462e+02 6.259237525451851525e+02 6.264242504917717724e+02 6.269247484383583924e+02 6.274252463849450123e+02 6.279257443315316323e+02 6.284262422781181385e+02 6.289267402247047585e+02 6.294272381712912647e+02 6.299277361178778847e+02 6.304282340644645046e+02 6.309287320110511246e+02 6.314292299576377445e+02 6.319297279042242508e+02 6.324302258508108707e+02 6.329307237973973770e+02 6.334312217439839969e+02 6.339317196905706169e+02 6.344322176371572368e+02 6.349327155837438568e+02 6.354332135303303630e+02 6.359337114769169830e+02 6.364342094235034892e+02 6.369347073700901092e+02 6.374352053166767291e+02 6.379357032632633491e+02 6.384362012098499690e+02 6.389366991564364753e+02 6.394371971030230952e+02 6.399376950496096015e+02 6.404381929961962214e+02 6.409386909427828414e+02 6.414391888893694613e+02 6.419396868359560813e+02 6.424401847825425875e+02 6.429406827291290938e+02 6.434411806757157137e+02 6.439416786223023337e+02 6.444421765688889536e+02 6.449426745154755736e+02 6.454431724620621935e+02 6.459436704086486998e+02 6.464441683552352060e+02 6.469446663018218260e+02 6.474451642484084459e+02 6.479456621949950659e+02 6.484461601415816858e+02 6.489466580881681921e+02 6.494471560347548120e+02 6.499476539813413183e+02 6.504481519279279382e+02 6.509486498745145582e+02 6.514491478211011781e+02 6.519496457676877981e+02 6.524501437142743043e+02 6.529506416608609243e+02 6.534511396074474305e+02 6.539516375540340505e+02 6.544521355006206704e+02 6.549526334472072904e+02 6.554531313937939103e+02 6.559536293403804166e+02 6.564541272869670365e+02 6.569546252335535428e+02 6.574551231801401627e+02 6.579556211267267827e+02 6.584561190733134026e+02 6.589566170199000226e+02 6.594571149664865288e+02 6.599576129130731488e+02 6.604581108596596550e+02 6.609586088062462750e+02 6.614591067528328949e+02 6.619596046994195149e+02 6.624601026460061348e+02 6.629606005925926411e+02 6.634610985391791473e+02 6.639615964857657673e+02 6.644620944323523872e+02 6.649625923789390072e+02 6.654630903255256271e+02 6.659635882721121334e+02 6.664640862186987533e+02 6.669645841652852596e+02 6.674650821118718795e+02 6.679655800584584995e+02 6.684660780050451194e+02 6.689665759516317394e+02 6.694670738982182456e+02 6.699675718448048656e+02 6.704680697913913718e+02 6.709685677379779918e+02 6.714690656845646117e+02 6.719695636311512317e+02 6.724700615777378516e+02 6.729705595243243579e+02 6.734710574709109778e+02 6.739715554174974841e+02 6.744720533640841040e+02 6.749725513106707240e+02 6.754730492572573439e+02 6.759735472038439639e+02 6.764740451504304701e+02 6.769745430970170901e+02 6.774750410436035963e+02 6.779755389901902163e+02 6.784760369367768362e+02 6.789765348833634562e+02 6.794770328299500761e+02 6.799775307765365824e+02 6.804780287231232023e+02 6.809785266697097086e+02 6.814790246162963285e+02 6.819795225628829485e+02 6.824800205094695684e+02 6.829805184560561884e+02 6.834810164026426946e+02 6.839815143492292009e+02 6.844820122958158208e+02 6.849825102424024408e+02 6.854830081889890607e+02 6.859835061355756807e+02 6.864840040821621869e+02 6.869845020287488069e+02 6.874849999753353131e+02 6.879854979219219331e+02 6.884859958685085530e+02 6.889864938150951730e+02 6.894869917616817929e+02 6.899874897082682992e+02 6.904879876548549191e+02 6.909884856014414254e+02 6.914889835480280453e+02 6.919894814946146653e+02 6.924899794412012852e+02 6.929904773877879052e+02 6.934909753343744114e+02 6.939914732809610314e+02 6.944919712275475376e+02 6.949924691741341576e+02 6.954929671207207775e+02 6.959934650673073975e+02 6.964939630138940174e+02 6.969944609604805237e+02 6.974949589070671436e+02 6.979954568536536499e+02 6.984959548002402698e+02 6.989964527468268898e+02 6.994969506934135097e+02 6.999974486400000160e+02
1.426829719543457031e+01 1.422641086578369141e+01 1.418517398834228516e+01 1.414459228515625000e+01 1.410466575622558594e+01 1.406537818908691406e+01 1.402672290802001953e+01 1.398869800567626953e+01 1.395128440856933594e+01 1.391448450088500977e+01 1.387828159332275391e+01 1.384268045425415039e+01 1.380765485763549805e+01 1.377322101593017578e+01 1.373935985565185547e+01 1.370605468750000000e+01 1.367330980300903320e+01 1.364111375808715820e+01 1.360945796966552734e+01 1.357833528518676758e+01 1.354773950576782227e+01 1.351766157150268555e+01 1.348808956146240234e+01 1.345902347564697266e+01 1.343045186996459961e+01 1.340236902236938477e+01 1.337476491928100586e+01 1.334763836860656738e+01 1.332096648216247559e+01 1.329476022720336914e+01 1.326899862289428711e+01 1.324367880821228027e+01 1.321879124641418457e+01 1.319433426856994629e+01 1.317028951644897461e+01 1.314666342735290527e+01 1.312343311309814453e+01 1.310060000419616699e+01 1.307815647125244141e+01 1.305609321594238281e+01 1.303440213203430176e+01 1.301307392120361328e+01 1.299210405349731445e+01 1.297148334980010986e+01 1.295120489597320557e+01 1.293126130104064941e+01 1.291164338588714600e+01 1.289234542846679688e+01 1.287335550785064697e+01 1.285467171669006348e+01 1.283628392219543457e+01 1.281818377971649170e+01 1.280036485195159912e+01 1.278281867504119873e+01 1.276553630828857422e+01 1.274851101636886597e+01 1.273173916339874268e+01 1.271520704030990601e+01 1.269890892505645752e+01 1.268283891677856445e+01 1.266698718070983887e+01 1.265134805440902710e+01 1.263591200113296509e+01 1.262067323923110962e+01 1.260562193393707275e+01 1.259075230360031128e+01 1.257605516910552979e+01 1.256152427196502686e+01 1.254715141654014587e+01 1.253292849659919739e+01 1.251884815096855164e+01 1.250490301847457886e+01 1.249108511209487915e+01 1.247738686203956604e+01 1.246380035579204559e+01 1.245031841099262238e+01 1.243693315982818604e+01 1.242363655567169189e+01 1.241042156517505646e+01 1.239727994799613953e+01 1.238420468568801880e+01 1.237118739634752274e+01 1.235822116583585739e+01 1.234529761970043182e+01 1.233240965753793716e+01 1.231954937428236008e+01 1.230670897290110588e+01 1.229388106241822243e+01 1.228105775825679302e+01 1.226823157258331776e+01 1.225539471209049225e+01 1.224253959301859140e+01 1.222965853568166494e+01 1.221674386924132705e+01 1.220378794474527240e+01 1.219078308367170393e+01 1.217772163543850183e+01 1.216459593281615525e+01 1.215139831800479442e+01 1.213812112805317156e+01 1.212475669875857420e+01 1.211129737104420201e+01 1.209773548268094601e+01 1.208406337104315753e+01 1.207027336924147676e+01 1.205635776041344798e+01 1.204230873930828238e+01 1.202812043823178101e+01 1.201379662060389819e+01 1.199934390105954662e+01 1.198476881373790093e+01 1.197007781296997564e+01 1.195527727507578675e+01 1.194037349983955210e+01 1.192537271171750035e+01 1.191028106113117246e+01 1.189510462566431670e+01 1.187984941119248106e+01 1.186452135293257015e+01 1.184912631655606674e+01 1.183367009907487954e+01 1.181815842985270137e+01 1.180259697140718345e+01 1.178699132029396424e+01 1.177134700773603981e+01 1.175566949911444681e+01 1.173996453869040124e+01 1.172425015766384604e+01 1.170855487730477762e+01 1.169290616547914397e+01 1.167733102742749907e+01 1.166185601243341807e+01 1.164650722084297740e+01 1.163131031125885784e+01 1.161629050757619552e+01 1.160147260587655182e+01 1.158688098126367549e+01 1.157253959454828873e+01 1.155847199885283771e+01 1.154470134608891385e+01 1.153125039329279389e+01 1.151814150897553191e+01 1.150539667917291808e+01 1.149303751362458570e+01 1.148108525238421862e+01 1.146956078012408398e+01 1.145848488255614939e+01 1.144787128973257495e+01 1.143769568569405237e+01 1.142792436677882506e+01 1.141852423397904204e+01 1.140946270997119427e+01 1.140070771939281258e+01 1.139222767501451017e+01 1.138399146479605406e+01 1.137596843933351920e+01 1.136812839968661137e+01 1.136044158568074636e+01 1.135287866448379646e+01 1.134541071960302361e+01 1.133800924019305967e+01 1.133064611068402883e+01 1.132329360074254510e+01 1.131592435553830001e+01 1.130851138550497126e+01 1.130102804847774678e+01 1.129344768032933644e+01 1.128574144642880128e+01 1.127790221487703093e+01 1.126993332636084233e+01 1.126183809340909647e+01 1.125361980690831842e+01 1.124528173760336358e+01 1.123682713505695574e+01 1.122825922654919850e+01 1.121958121615716664e+01 1.121079628370898718e+01 1.120190758394346631e+01 1.119291824555330095e+01 1.118383137035016262e+01 1.117465003250435984e+01 1.116537727764989540e+01 1.115601612223144912e+01 1.114656955267491867e+01 1.113704052505454456e+01 1.112743197003874229e+01 1.111774744650938374e+01 1.110799659009353491e+01 1.109818875906239555e+01 1.108833073005553160e+01 1.107842914644425036e+01 1.106849055931525072e+01 1.105852142945877858e+01 1.104852812885474123e+01 1.103851694185323140e+01 1.102849406668610754e+01 1.101846561678939906e+01 1.100843762197837350e+01 1.099841602963351761e+01 1.098840670609570225e+01 1.097841543782851659e+01 1.096844793247873895e+01 1.095850982017509523e+01 1.094860665476880968e+01 1.093874391541976365e+01 1.092892700863012578e+01 1.091916073246648011e+01 1.090944740969098348e+01 1.089979775109532056e+01 1.089023337670550973e+01 1.088077627397615288e+01 1.087144813271515886e+01 1.086227035072442959e+01 1.085326403962790209e+01 1.084445002977918193e+01 1.083584887475626601e+01 1.082748085635466850e+01 1.081936598931497429e+01 1.081152402549741964e+01 1.080397445837661508e+01 1.079673652774908987e+01 1.078982922346767737e+01 1.078327128971977800e+01 1.077708122949115932e+01 1.077127730796382821e+01 1.076587755601576646e+01 1.076089866073925805e+01 1.075635351347045798e+01 1.075223581875434320e+01 1.074850150211204891e+01 1.074510244066550513e+01 1.074199106472588028e+01 1.073912038035086880e+01 1.073644397228963498e+01 1.073391600356262643e+01 1.073149121901406033e+01 1.072912494454430998e+01 1.072677308791026007e+01 1.072439214068435831e+01 1.072193917584991141e+01 1.071937185013666749e+01 1.071664840223820647e+01 1.071372765202067967e+01 1.071056900218172814e+01 1.070713243447971763e+01 1.070337851030853926e+01 1.069927133162309474e+01 1.069478109271767607e+01 1.068989619760213827e+01 1.068466119643744605e+01 1.067913315214173053e+01 1.067336815201815625e+01 1.066742150718164339e+01 1.066134779049752979e+01 1.065520085368370928e+01 1.064903384907120198e+01 1.064289925053162733e+01 1.063684887199997320e+01 1.063093388913875970e+01 1.062520485494314926e+01 1.061971172153062071e+01 1.061450385375064798e+01 1.060963005055418762e+01 1.060513855652243365e+01 1.060107707638599095e+01 1.059749275628018950e+01 1.059442967774339195e+01 1.059192815965070622e+01 1.059001761733452440e+01 1.058866618388492498e+01 1.058781902118425933e+01 1.058742203765541490e+01 1.058742164843715727e+01 1.058776482344183023e+01 1.058839909810012614e+01 1.058927258536641602e+01 1.059033397852726921e+01 1.059153256332319870e+01 1.059281821942204260e+01 1.059414143182948465e+01 1.059545329133834457e+01 1.059670550460577942e+01 1.059785039414782659e+01 1.059884090679770452e+01 1.059963062551287294e+01 1.060017400783181074e+01 1.060043133042927366e+01 1.060036779136498808e+01 1.059995343969239912e+01 1.059920009522102191e+01 1.059814304184328648e+01 1.059681737522623735e+01 1.059525772764754947e+01 1.059349828099584556e+01 1.059157277422491461e+01 1.058951451202483440e+01 1.058735637535392016e+01 1.058513082680292428e+01 1.058286992220018874e+01 1.058060531595583598e+01 1.057836827011851710e+01 1.057618966274640115e+01 1.057409999163974135e+01 1.057212938801058044e+01 1.057030766061870963e+01 1.056866234937660920e+01 1.056720336593389220e+01 1.056593001203691529e+01 1.056484084932344558e+01 1.056391886452365725e+01 1.056313330854209198e+01 1.056245348745687807e+01 1.056184897777711740e+01 1.056128970319514337e+01 1.056074592193181161e+01 1.056018822004807589e+01 1.055958750675563351e+01 1.055891500851794262e+01 1.055814226376787701e+01 1.055724111846211599e+01 1.055618372039680253e+01 1.055494251299023745e+01 1.055349024364659272e+01 1.055179991559634800e+01 1.054984464937115263e+01 1.054760424211053760e+01 1.054509247963324015e+01 1.054233811638368934e+01 1.053936930212694278e+01 1.053621809723699698e+01 1.053292189060266537e+01 1.052951801338895166e+01 1.052604341973710689e+01 1.052253466755792033e+01 1.051902791568863904e+01 1.051555892163378303e+01 1.051216304161061998e+01 1.050887522874472779e+01 1.050573002974670089e+01 1.050276158544147620e+01 1.050000363041181117e+01 1.049748949226705008e+01 1.049525207785882230e+01 1.049332392238648026e+01 1.049173721026272688e+01 1.049051508987577108e+01 1.048964920989237726e+01 1.048912272159032000e+01 1.048891930646823312e+01 1.048902065968104580e+01 1.048940477977885166e+01 1.049004935569973895e+01 1.049093236051885469e+01 1.049203202100761700e+01 1.049332681207306450e+01 1.049479545281246828e+01 1.049641690179669240e+01 1.049817035250089248e+01 1.050003522816405166e+01 1.050199117738156929e+01 1.050401806978516106e+01 1.050609599215567869e+01 1.050820524301343539e+01 1.051032633116665238e+01 1.051243997749043046e+01 1.051453180534372223e+01 1.051660008335056773e+01 1.051864513370310306e+01 1.052066721702431096e+01 1.052266788629822258e+01 1.052465193590433046e+01 1.052662487377165235e+01 1.052859212886505702e+01 1.053055907614725584e+01 1.053253103993120021e+01 1.053451329157542204e+01 1.053651104970413144e+01 1.053852947998529999e+01 1.054057369488145923e+01 1.054264875326043693e+01 1.054475966024256195e+01 1.054691136674591689e+01 1.054910877026850358e+01 1.055135671229800209e+01 1.055365997031731240e+01 1.055602247807837557e+01 1.055844662216986762e+01 1.056093461962882429e+01 1.056348864138453791e+01 1.056610973515671503e+01 1.056879397137527121e+01 1.057153604698396521e+01 1.057433073387073819e+01 1.057717285976104904e+01 1.058005731355842727e+01 1.058297904274695611e+01 1.058593305246540694e+01 1.058891440424667962e+01 1.059191821492277086e+01 1.059493965567526175e+01 1.059797395089117344e+01 1.060101637737534475e+01 1.060406226324812451e+01 1.060710698484035674e+01 1.061014602097930037e+01 1.061317665209026018e+01 1.061619853860975127e+01 1.061921150205125741e+01 1.062221527909787255e+01 1.062521062762061774e+01 1.062820302576437825e+01 1.063120031481594197e+01 1.063421013500919798e+01 1.063724008152894385e+01 1.064029767286410788e+01 1.064339035575903836e+01 1.064652550687242183e+01 1.064971043383957294e+01 1.065295237683130836e+01 1.065625850953074405e+01 1.065963594196000486e+01 1.066309171484135732e+01 1.066663283062916889e+01 1.067026614055066602e+01 1.067399836866752594e+01 1.067782967314997222e+01 1.068175457988400012e+01 1.068576728873631509e+01 1.068986206148838392e+01 1.069403285811131354e+01 1.069827068035010598e+01 1.070256467311992310e+01 1.070690413922056905e+01 1.071127845683258784e+01 1.071567712274372752e+01 1.072008974417985883e+01 1.072450604422192555e+01 1.072891586391961027e+01 1.073330916506165522e+01 1.073767603244232305e+01 1.074200667705554224e+01 1.074629143427591771e+01 1.075052078488988627e+01 1.075468527659904794e+01 1.075877652615417901e+01 1.076279588875695481e+01 1.076675183065708552e+01 1.077065270989260171e+01 1.077450680979745812e+01 1.077832232860055228e+01 1.078210803183173994e+01 1.078587312571107759e+01 1.078962671707813570e+01 1.079337781540561991e+01 1.079713533157155325e+01 1.080090808561180893e+01 1.080470481106931402e+01 1.080853416030004155e+01 1.081240470915145124e+01 1.081632496265592636e+01 1.082030335646231833e+01 1.082434827483484696e+01 1.082846800218976568e+01 1.083267093316862884e+01 1.083696414309451939e+01 1.084134786905633518e+01 1.084581810774761834e+01 1.085037108733195055e+01 1.085500298061924696e+01 1.085970999317396490e+01 1.086448825646766636e+01 1.086933381406015542e+01 1.087424273358192295e+01 1.087921110783827316e+01 1.088423505794708035e+01 1.088931073373169056e+01 1.089443431497420534e+01 1.089960201233952830e+01 1.090481006847767276e+01 1.091005475897509314e+01 1.091533239334239624e+01 1.092063931619668438e+01 1.092597190747801505e+01 1.093132658594913664e+01 1.093669997607867117e+01 1.094208976676600287e+01 1.094749404214235255e+01 1.095291090850696492e+01 1.095833849196606025e+01 1.096377493480213161e+01 1.096921844985263306e+01 1.097466732752764074e+01 1.098011988465805189e+01 1.098557445170808933e+01 1.099102937473617203e+01 1.099648301437628106e+01 1.100193374551781744e+01 1.100737995685267379e+01 1.101282005066241254e+01 1.101825244167230267e+01 1.102367555985438230e+01 1.102908783723250963e+01 1.103448775835022388e+01 1.103987366998808284e+01 1.104524546877473767e+01 1.105060758840227209e+01 1.105596612748013285e+01 1.106132696014174144e+01 1.106669595888524782e+01 1.107207894692146510e+01 1.107748147379425063e+01 1.108290870678501960e+01 1.108836569278355455e+01 1.109385744629980763e+01 1.109938893307844410e+01 1.110496507460266002e+01 1.111059074689910631e+01 1.111627078070523567e+01 1.112200996189130819e+01 1.112781303006886446e+01 1.113368468213047890e+01 1.113962956579962338e+01 1.114565228113133344e+01 1.115175743784129736e+01 1.115794698800527840e+01 1.116421574239757319e+01 1.117055691126552119e+01 1.117696389468437701e+01 1.118343011123215547e+01 1.118994902835402172e+01 1.119651448576223629e+01 1.120312096964153170e+01 1.120976319068176963e+01 1.121643587661128549e+01 1.122313381141430000e+01 1.122985182204865851e+01 1.123658478153629403e+01 1.124332760727338609e+01 1.125007526086665166e+01 1.125682274584141851e+01 1.126356511604171828e+01 1.127029743383536697e+01 1.127701493732456584e+01 1.128371249462179549e+01 1.129038872245473613e+01 1.129704762387882511e+01 1.130369478683314810e+01 1.131033544978345162e+01 1.131697486032680899e+01 1.132361830202899000e+01 1.133027035186205467e+01 1.133693419726478169e+01 1.134361244544925285e+01 1.135030776290113863e+01 1.135702277280688577e+01 1.136376008031402307e+01 1.137052226776904718e+01 1.137731189489204553e+01 1.138413149977350258e+01 1.139098359734089172e+01 1.139787067972429213e+01 1.140479522921123134e+01 1.141175963600471732e+01 1.141876648204925004e+01 1.142581581696504145e+01 1.143290486159457942e+01 1.144003011642416823e+01 1.144718827866745414e+01 1.145437607120766188e+01 1.146159008164431725e+01 1.146882789668961777e+01 1.147608926665452600e+01 1.148337517072286573e+01 1.149068638398421172e+01 1.149802373110287590e+01 1.150538801704533398e+01 1.151278004117557430e+01 1.152020059553797182e+01 1.152765046424065076e+01 1.153513042449048953e+01 1.154264124302244454e+01 1.155018368798118900e+01 1.155775849214478512e+01 1.156536645329470048e+01 1.157300886632401671e+01 1.158068782595182711e+01 1.158840542412872310e+01 1.159616377398378972e+01 1.160396484868215339e+01 1.161181090115496772e+01 1.161970244807707786e+01 1.162763273617019877e+01 1.163559186326347117e+01 1.164356996364767838e+01 1.165155734653490072e+01 1.165954435254934651e+01 1.166752142352197552e+01 1.167547907335028867e+01 1.168340789505964494e+01 1.169129855711071286e+01 1.169914179738225357e+01 1.170692844567201973e+01 1.171464933145944087e+01 1.172229557065475092e+01 1.172985942747800436e+01 1.173733469581020472e+01 1.174471521441955701e+01 1.175199475032786722e+01 1.175916755905745958e+01 1.176622665073955432e+01 1.177316960617099539e+01 1.178000871948825079e+01 1.178676670474123966e+01 1.179346582612561178e+01 1.180012799842188542e+01 1.180677515632669383e+01 1.181342899183255213e+01 1.182011106289246527e+01 1.182684275692190567e+01 1.183364529094615136e+01 1.184053973596019205e+01 1.184754694025286881e+01 1.185468767500242393e+01 1.186198231481830589e+01 1.186944836960356042e+01 1.187710147428151686e+01 1.188495677778882964e+01 1.189302953819606046e+01 1.190133457553383778e+01 1.190988686022865295e+01 1.191869973012217088e+01 1.192776531231174886e+01 1.193706466127878230e+01 1.194657730784456362e+01 1.195628366252640262e+01 1.196616407713372610e+01 1.197619911714173213e+01 1.198636950899890508e+01 1.199665613674369524e+01 1.200704004678846104e+01 1.201750242725211137e+01 1.202802469264133833e+01 1.203858821243193233e+01 1.204917508519793046e+01 1.205976950055628549e+01 1.207035730193638301e+01 1.208092451903394249e+01 1.209145717681349197e+01 1.210194157446494501e+01 1.211236380570881010e+01 1.212271078786216094e+01 1.213297282490566431e+01 1.214314319052391511e+01 1.215321552187197085e+01 1.216318330792637425e+01 1.217304019591574615e+01 1.218277986618704745e+01 1.219239606724295300e+01 1.220188261164730648e+01 1.221123337342032755e+01 1.222044229506172996e+01 1.222950337283145927e+01 1.223841068860383530e+01 1.224715828012813290e+01 1.225573946040822193e+01 1.226414730498981953e+01 1.227237495886765828e+01 1.228041549453701009e+01 1.228826251969803707e+01 1.229590905327677319e+01 1.230334888893594325e+01 1.231059505010671273e+01 1.231767316476907581e+01 1.232461228428837785e+01 1.233143977747022291e+01 1.233818310834067233e+01 1.234486948718949861e+01 1.235152584894058236e+01 1.235817892853629019e+01 1.236485523601913883e+01 1.237158107383220340e+01 1.237838254719463293e+01 1.238528558531834278e+01 1.239231588719849242e+01 1.239949890138268529e+01 1.240685981862952758e+01 1.241442374262078374e+01 1.242221563489329128e+01 1.243025985107306042e+01 1.243858244727380225e+01 1.244720508500540745e+01 1.245613420239715197e+01 1.246535106326518871e+01 1.247483473016654898e+01 1.248456576550415775e+01 1.249452407908574969e+01 1.250468989963519562e+01 1.251504355853830930e+01 1.252556547640597273e+01 1.253623620030703023e+01 1.254703639975741680e+01 1.255794687816887745e+01 1.256894849843774864e+01 1.258002253612175991e+01 1.259115084231052606e+01 1.260231566609945730e+01 1.261349936251099280e+01 1.262468440367956646e+01 1.263585347086336697e+01 1.264698911993218644e+01 1.265807461072290607e+01 1.266909539004518592e+01 1.268004089331770956e+01 1.269090115519611572e+01 1.270166603669713368e+01 1.271232560341559292e+01 1.272286998014351411e+01 1.273328936824691482e+01 1.274357405617047334e+01 1.275371441230345226e+01 1.276370088603289332e+01 1.277352401602911414e+01 1.278317439982856740e+01 1.279264250876622100e+01 1.280191810539872677e+01 1.281099088581322576e+01 1.281985065486878739e+01 1.282848705033575243e+01 1.283689062367375300e+01 1.284505091607206850e+01 1.285295667758327909e+01 1.286061891555254988e+01 1.286806715686725511e+01 1.287534070155925292e+01 1.288247600800059445e+01 1.288950924362870865e+01 1.289647669470832625e+01 1.290341417154377268e+01 1.291035724282119190e+01 1.291734122654997918e+01 1.292440117961996293e+01 1.293157191348473134e+01 1.293888792891812045e+01 1.294638393245440966e+01 1.295409510180252255e+01 1.296205647027818486e+01 1.297030303543033369e+01 1.297886951979126025e+01 1.298778937002680323e+01 1.299709921960675274e+01 1.300683120908615820e+01 1.301699413982532860e+01 1.302755587661886238e+01 1.303846726500160003e+01 1.304968517025918118e+01 1.306116550993283454e+01 1.307286414149712073e+01 1.308473755529303162e+01 1.309674242789333221e+01 1.310883571833619499e+01 1.312097468536740053e+01 1.313311687690111285e+01 1.314522015720649506e+01 1.315724236392088642e+01 1.316914107253796828e+01 1.318087418534923927e+01 1.319239970718444965e+01 1.320367592103684728e+01 1.321466267363393854e+01 1.322531685197100160e+01 1.323559786290206830e+01 1.324548959650928737e+01 1.325500939451376325e+01 1.326419565309333848e+01 1.327308075584187463e+01 1.328169719855031872e+01 1.329007808177448169e+01 1.329825583648198517e+01 1.330626270180619031e+01 1.331413074098236393e+01 1.332189175091480138e+01 1.332957725432788720e+01 1.333721860611331067e+01 1.334484710767901561e+01 1.335249412697157823e+01 1.336019087679778750e+01 1.336796825781493681e+01 1.337585717858200951e+01 1.338388778344778984e+01 1.339208979039358383e+01 1.340049598276891629e+01 1.340912148174538743e+01 1.341795531568641309e+01 1.342697718976887700e+01 1.343616562543684267e+01 1.344550083328249457e+01 1.345496276699850569e+01 1.346453144286533643e+01 1.347418713881415897e+01 1.348391025967248424e+01 1.349368134299038502e+01 1.350348107819627330e+01 1.351329028666623344e+01 1.352308981097121432e+01 1.353286044616106665e+01 1.354258318326537847e+01 1.355223901616409421e+01 1.356180895299985423e+01 1.357127506073265977e+01 1.358061804961835151e+01 1.358981718198629096e+01 1.359886812642980658e+01 1.360778290851339989e+01 1.361658966015238548e+01 1.362531518004834652e+01 1.363398447580584616e+01 1.364262332658654486e+01 1.365125731151783839e+01 1.365991174745977332e+01 1.366861189216797356e+01 1.367738289964836440e+01 1.368624981557513820e+01 1.369523759999901813e+01 1.370437120751921611e+01 1.371367560924954887e+01 1.372317562600255769e+01 1.373289619270872208e+01 1.374286232315171219e+01 1.375309782394833746e+01 1.376362821538896242e+01 1.377448140421074640e+01 1.378566590943955816e+01 1.379717000389427994e+01 1.380895999321001000e+01 1.382100262264975754e+01 1.383326727843450499e+01 1.384572220693007694e+01 1.385833569706483104e+01 1.387107635809843487e+01 1.388391285498801153e+01 1.389681396986634354e+01 1.390974864336021710e+01 1.392268607887126564e+01 1.393559575623112323e+01 1.394844751934215310e+01 1.396121156421395426e+01 1.397385823774129676e+01 1.398635793723769893e+01 1.399868216518370900e+01 1.401080251188795955e+01 1.402268712415570917e+01 1.403431886221005698e+01 1.404570300708292052e+01 1.405685693906889355e+01 1.406780139016518660e+01 1.407855434841258102e+01 1.408913389279769035e+01 1.409955831389379455e+01 1.410984551996079972e+01 1.412001324971606664e+01 1.413007911851673271e+01 1.414006056316429749e+01 1.414997488441076712e+01 1.415983925664841081e+01 1.416967072141233075e+01 1.417948620429524453e+01 1.418930254440056160e+01 1.419913637418721919e+01 1.420900413803974516e+01 1.421892280251631746e+01 1.422890857708989643e+01 1.423897452168421296e+01 1.424912362061149906e+01 1.425934989949746523e+01 1.426964849845353456e+01 1.428001489629969001e+01 1.429044424563835491e+01 1.430093177610251587e+01 1.431147280620280071e+01 1.432206263997250062e+01 1.433269658431527205e+01 1.434337009534465324e+01 1.435407840602601937e+01 1.436481572882257751e+01 1.437557593255223765e+01 1.438635271783459757e+01 1.439713986909373489e+01 1.440793122419745487e+01 1.441872064170092926e+01 1.442950204176486295e+01 1.444026930799191177e+01 1.445101680361040053e+01 1.446174252808668825e+01 1.447244605405467155e+01 1.448312708304001717e+01 1.449378531557704264e+01 1.450442044097144390e+01 1.451503215658703994e+01 1.452562015021794650e+01 1.453618415364690009e+01 1.454672393313740031e+01 1.455723902045428986e+01 1.456772959295267356e+01 1.457819848336112045e+01 1.458864933462609770e+01 1.459908612643994275e+01 1.460951273927275906e+01 1.461993297310982598e+01 1.463035062804374320e+01 1.464076948090587393e+01 1.465119327686807083e+01 1.466162568618165096e+01 1.467206986602468533e+01 1.468252868431954994e+01 1.469300498312622949e+01 1.470350158194014512e+01 1.471402129240050272e+01 1.472456691322622646e+01 1.473514119366336672e+01 1.474574689101791591e+01 1.475638686565253010e+01 1.476706373026172514e+01 1.477777949298069871e+01 1.478853358694686904e+01 1.479932356649078429e+01 1.481014724674787431e+01 1.482100253341559437e+01 1.483188726946536917e+01 1.484279930982120277e+01 1.485373655903094914e+01 1.486469693148683291e+01 1.487567825922451448e+01 1.488667826575874642e+01 1.489769444703597401e+01 1.490872429475894023e+01 1.491976534420064127e+01 1.493081513724246179e+01 1.494187120404421876e+01 1.495293109603699122e+01 1.496399245401698863e+01 1.497505281819030643e+01 1.498610952253693540e+01 1.499716112040550797e+01 1.500820755782842753e+01 1.501924952127592405e+01 1.503028803165580030e+01 1.504132392436986265e+01 1.505235800279479008e+01 1.506339111473425874e+01 1.507442410326257232e+01 1.508545778564257489e+01 1.509649299707052705e+01 1.510753067333098443e+01 1.511857178039281280e+01 1.512961730621282186e+01 1.514066822705899540e+01 1.515172551187060890e+01 1.516279012852101005e+01 1.517386302137674647e+01 1.518494512484539882e+01 1.519603744240339438e+01 1.520714091565059789e+01 1.521825610640189552e+01 1.522938327736846986e+01 1.524052224734259653e+01 1.525167283772134397e+01 1.526283494492781756e+01 1.527400844971452898e+01 1.528519322006104630e+01 1.529638912999143940e+01 1.530759605717867089e+01 1.531881387768953573e+01 1.533004246810378390e+01 1.534128170585609041e+01 1.535253146880313579e+01 1.536379163579204032e+01 1.537506208440663613e+01 1.538634269289104850e+01 1.539763334392864635e+01 1.540893391977078863e+01 1.542024428318109130e+01 1.543156432023624802e+01 1.544289400358684361e+01 1.545423337742158765e+01 1.546558258724780899e+01 1.547694177382982161e+01 1.548831106092075061e+01 1.549969057501039060e+01 1.551108044590910140e+01 1.552248080064055102e+01 1.553389176530345139e+01 1.554531346499788924e+01 1.555674602434010012e+01 1.556818956650658947e+01 1.557964421374526864e+01 1.559111008718809899e+01 1.560258730672194361e+01 1.561407599120047962e+01 1.562557625799308880e+01 1.563708822353146388e+01
2.033645165915170310e+02 2.038616492075415465e+02 2.043587818235660336e+02 2.048559144395905491e+02 2.053530470556150647e+02 2.058501796716395802e+02 2.063473122876640673e+02 2.068444449036885828e+02 2.073415775197130984e+02 2.078387101357375855e+02 2.083358427517621010e+02 2.088329753677866165e+02 2.093301079838111320e+02 2.098272405998356192e+02 2.103243732158601347e+02 2.108215058318846502e+02 2.113186384479091373e+02 2.118157710639336528e+02 2.123129036799581684e+02 2.128100362959826839e+02 2.133071689120071710e+02 2.138043015280316865e+02 2.143014341440562021e+02 2.147985667600806892e+02 2.152956993761052047e+02 2.157928319921297202e+02 2.162899646081542357e+02 2.167870972241787229e+02 2.172842298402032384e+02 2.177813624562277539e+02 2.182784950722522694e+02 2.187756276882767565e+02 2.192727603043012721e+02 2.197698929203257876e+02 2.202670255363502747e+02 2.207641581523747902e+02 2.212612907683993058e+02 2.217584233844237929e+02 2.222555560004483084e+02 2.227526886164728239e+02 2.232498212324973395e+02 2.237469538485218266e+02 2.242440864645463421e+02 2.247412190805708576e+02 2.252383516965953731e+02 2.257354843126198602e+02 2.262326169286443758e+02 2.267297495446688913e+02 2.272268821606933784e+02 2.277240147767178939e+02 2.282211473927424095e+02 2.287182800087668966e+02 2.292154126247914121e+02 2.297125452408159276e+02 2.302096778568404432e+02 2.307068104728649303e+02 2.312039430888894458e+02 2.317010757049139613e+02 2.321982083209384768e+02 2.326953409369629640e+02 2.331924735529874795e+02 2.336896061690119950e+02 2.341867387850364821e+02 2.346838714010609976e+02 2.351810040170855132e+02 2.356781366331100003e+02 2.361752692491345158e+02 2.366724018651590313e+02 2.371695344811835469e+02 2.376666670972080624e+02 2.381637997132325495e+02 2.386609323292570650e+02 2.391580649452815805e+02 2.396551975613060677e+02 2.401523301773305832e+02 2.406494627933550987e+02 2.411465954093795858e+02 2.416437280254041013e+02 2.421408606414286169e+02 2.426379932574531324e+02 2.431351258734776195e+02 2.436322584895021350e+02 2.441293911055266506e+02 2.446265237215511661e+02 2.451236563375756532e+02 2.456207889536001687e+02 2.461179215696246843e+02 2.466150541856491714e+02 2.471121868016736869e+02 2.476093194176982024e+02 2.481064520337226895e+02 2.486035846497472050e+02 2.491007172657717206e+02 2.495978498817962361e+02 2.500949824978207516e+02 2.505921151138452387e+02 2.510892477298697543e+02 2.515863803458942698e+02 2.520835129619187569e+02 2.525806455779432724e+02 2.530777781939677880e+02 2.535749108099922751e+02 2.540720434260167906e+02 2.545691760420413061e+02 2.550663086580657932e+02 2.555634412740903088e+02 2.560605738901148243e+02 2.565577065061393114e+02 2.570548391221638553e+02 2.575519717381883424e+02 2.580491043542128295e+02 2.585462369702373735e+02 2.590433695862618606e+02 2.595405022022863477e+02 2.600376348183108917e+02 2.605347674343353788e+02 2.610319000503599227e+02 2.615290326663844098e+02 2.620261652824088969e+02 2.625232978984334409e+02 2.630204305144579280e+02 2.635175631304824151e+02 2.640146957465069590e+02 2.645118283625314461e+02 2.650089609785559333e+02 2.655060935945804772e+02 2.660032262106049643e+02 2.665003588266295083e+02 2.669974914426539954e+02 2.674946240586784825e+02 2.679917566747029696e+02 2.684888892907275135e+02 2.689860219067520006e+02 2.694831545227765446e+02 2.699802871388010317e+02 2.704774197548255188e+02 2.709745523708500627e+02 2.714716849868745498e+02 2.719688176028990938e+02 2.724659502189235809e+02 2.729630828349480680e+02 2.734602154509725551e+02 2.739573480669970991e+02 2.744544806830215862e+02 2.749516132990461301e+02 2.754487459150706172e+02 2.759458785310951043e+02 2.764430111471196483e+02 2.769401437631441354e+02 2.774372763791686793e+02 2.779344089951931664e+02 2.784315416112176536e+02 2.789286742272421407e+02 2.794258068432666846e+02 2.799229394592911717e+02 2.804200720753157157e+02 2.809172046913402028e+02 2.814143373073646899e+02 2.819114699233892338e+02 2.824086025394137209e+02 2.829057351554382080e+02 2.834028677714627520e+02 2.839000003874872391e+02 2.843971330035117262e+02 2.848942656195362702e+02 2.853913982355607573e+02 2.858885308515853012e+02 2.863856634676097883e+02 2.868827960836342754e+02 2.873799286996587625e+02 2.878770613156833065e+02 2.883741939317077936e+02 2.888713265477323375e+02 2.893684591637568246e+02 2.898655917797813117e+02 2.903627243958058557e+02 2.908598570118303428e+02 2.913569896278548867e+02 2.918541222438793739e+02 2.923512548599038610e+02 2.928483874759283481e+02 2.933455200919528920e+02 2.938426527079773791e+02 2.943397853240019231e+02 2.948369179400264102e+02 2.953340505560508973e+02 2.958311831720754412e+02 2.963283157880999283e+02 2.968254484041244723e+02 2.973225810201489594e+02 2.978197136361734465e+02 2.983168462521979336e+02 2.988139788682224776e+02 2.993111114842469647e+02 2.998082441002715086e+02 3.003053767162959957e+02 3.008025093323204828e+02 3.012996419483449699e+02 3.017967745643695139e+02 3.022939071803940010e+02 3.027910397964185449e+02 3.032881724124430320e+02 3.037853050284675192e+02 3.042824376444920631e+02 3.047795702605165502e+02 3.052767028765410942e+02 3.057738354925655813e+02 3.062709681085900684e+02 3.067681007246145555e+02 3.072652333406390994e+02 3.077623659566635865e+02 3.082594985726881305e+02 3.087566311887126176e+02 3.092537638047371047e+02 3.097508964207616486e+02 3.102480290367861357e+02 3.107451616528106797e+02 3.112422942688351668e+02 3.117394268848596539e+02 3.122365595008841410e+02 3.127336921169086850e+02 3.132308247329331721e+02 3.137279573489577160e+02 3.142250899649822031e+02 3.147222225810066902e+02 3.152193551970312342e+02 3.157164878130557213e+02 3.162136204290802084e+02 3.167107530451047523e+02 3.172078856611292395e+02 3.177050182771537266e+02 3.182021508931782705e+02 3.186992835092027576e+02 3.191964161252273016e+02 3.196935487412517887e+02 3.201906813572762758e+02 3.206878139733007629e+02 3.211849465893253068e+02 3.216820792053497939e+02 3.221792118213743379e+02 3.226763444373988250e+02 3.231734770534233121e+02 3.236706096694478560e+02 3.241677422854723432e+02 3.246648749014968871e+02 3.251620075175213742e+02 3.256591401335458613e+02 3.261562727495703484e+02 3.266534053655948924e+02 3.271505379816193795e+02 3.276476705976439234e+02 3.281448032136684105e+02 3.286419358296928976e+02 3.291390684457174416e+02 3.296362010617419287e+02 3.301333336777664726e+02 3.306304662937909598e+02 3.311275989098154469e+02 3.316247315258399340e+02 3.321218641418644779e+02 3.326189967578889650e+02 3.331161293739135090e+02 3.336132619899379961e+02 3.341103946059624832e+02 3.346075272219869703e+02 3.351046598380115142e+02 3.356017924540360582e+02 3.360989250700605453e+02 3.365960576860850324e+02 3.370931903021095195e+02 3.375903229181340635e+02 3.380874555341585506e+02 3.385845881501830945e+02 3.390817207662075816e+02 3.395788533822320687e+02 3.400759859982565558e+02 3.405731186142810998e+02 3.410702512303056437e+02 3.415673838463301308e+02 3.420645164623546179e+02 3.425616490783791050e+02 3.430587816944035922e+02 3.435559143104281361e+02 3.440530469264526801e+02 3.445501795424771672e+02 3.450473121585016543e+02 3.455444447745261414e+02 3.460415773905506853e+02 3.465387100065751724e+02 3.470358426225997164e+02 3.475329752386242035e+02 3.480301078546486906e+02 3.485272404706731777e+02 3.490243730866977216e+02 3.495215057027222656e+02 3.500186383187467527e+02 3.505157709347712398e+02 3.510129035507957269e+02 3.515100361668202709e+02 3.520071687828447580e+02 3.525043013988693019e+02 3.530014340148937890e+02 3.534985666309182761e+02 3.539956992469427632e+02 3.544928318629673072e+02 3.549899644789918511e+02 3.554870970950163382e+02 3.559842297110408254e+02 3.564813623270653125e+02 3.569784949430897996e+02 3.574756275591143435e+02 3.579727601751388875e+02 3.584698927911633746e+02 3.589670254071878617e+02 3.594641580232123488e+02 3.599612906392368927e+02 3.604584232552614367e+02 3.609555558712859238e+02 3.614526884873104109e+02 3.619498211033348980e+02 3.624469537193593851e+02 3.629440863353839291e+02 3.634412189514084730e+02 3.639383515674329601e+02 3.644354841834574472e+02 3.649326167994819343e+02 3.654297494155064783e+02 3.659268820315309654e+02 3.664240146475555093e+02 3.669211472635799964e+02 3.674182798796044835e+02 3.679154124956289706e+02 3.684125451116535146e+02 3.689096777276780585e+02 3.694068103437025457e+02 3.699039429597270328e+02 3.704010755757515199e+02 3.708982081917760638e+02 3.713953408078005509e+02 3.718924734238250949e+02 3.723896060398495820e+02 3.728867386558740691e+02 3.733838712718985562e+02 3.738810038879231001e+02 3.743781365039476441e+02 3.748752691199721312e+02 3.753724017359966183e+02 3.758695343520211054e+02 3.763666669680455925e+02 3.768637995840701365e+02 3.773609322000946804e+02 3.778580648161191675e+02 3.783551974321436546e+02 3.788523300481681417e+02 3.793494626641926857e+02 3.798465952802171728e+02 3.803437278962417167e+02 3.808408605122662038e+02 3.813379931282906909e+02 3.818351257443151781e+02 3.823322583603397220e+02 3.828293909763642660e+02 3.833265235923887531e+02 3.838236562084132402e+02 3.843207888244377273e+02 3.848179214404622712e+02 3.853150540564867583e+02 3.858121866725113023e+02 3.863093192885357894e+02 3.868064519045602765e+02 3.873035845205847636e+02 3.878007171366093075e+02 3.882978497526338515e+02 3.887949823686583386e+02 3.892921149846828257e+02 3.897892476007073128e+02 3.902863802167318568e+02 3.907835128327563439e+02 3.912806454487808878e+02 3.917777780648053749e+02 3.922749106808298620e+02 3.927720432968543491e+02 3.932691759128788931e+02 3.937663085289034370e+02 3.942634411449279241e+02 3.947605737609524112e+02 3.952577063769768984e+02 3.957548389930013855e+02 3.962519716090259294e+02 3.967491042250504734e+02 3.972462368410749605e+02 3.977433694570994476e+02 3.982405020731239347e+02 3.987376346891484786e+02 3.992347673051729657e+02 3.997318999211975097e+02 4.002290325372219968e+02 4.007261651532464839e+02 4.012232977692709710e+02 4.017204303852955150e+02 4.022175630013200589e+02 4.027146956173445460e+02 4.032118282333690331e+02 4.037089608493935202e+02 4.042060934654180642e+02 4.047032260814425513e+02 4.052003586974670952e+02 4.056974913134915823e+02 4.061946239295160694e+02 4.066917565455405565e+02 4.071888891615651005e+02 4.076860217775896444e+02 4.081831543936141315e+02 4.086802870096386187e+02 4.091774196256631058e+02 4.096745522416875929e+02 4.101716848577121368e+02 4.106688174737366808e+02 4.111659500897611679e+02 4.116630827057856550e+02 4.121602153218101421e+02 4.126573479378346860e+02 4.131544805538591731e+02 4.136516131698837171e+02 4.141487457859082042e+02 4.146458784019326913e+02 4.151430110179571784e+02 4.156401436339817224e+02 4.161372762500062663e+02 4.166344088660307534e+02 4.171315414820552405e+02 4.176286740980797276e+02 4.181258067141042716e+02 4.186229393301287587e+02 4.191200719461533026e+02 4.196172045621777897e+02 4.201143371782022768e+02 4.206114697942267640e+02 4.211086024102513079e+02 4.216057350262758519e+02 4.221028676423003390e+02 4.226000002583248261e+02 4.230971328743493132e+02 4.235942654903738571e+02 4.240913981063983442e+02 4.245885307224228882e+02 4.250856633384473753e+02 4.255827959544718624e+02 4.260799285704963495e+02 4.265770611865208934e+02 4.270741938025454374e+02 4.275713264185699245e+02 4.280684590345944116e+02 4.285655916506188987e+02 4.290627242666433858e+02 4.295598568826679298e+02 4.300569894986924737e+02 4.305541221147169608e+02 4.310512547307414479e+02 4.315483873467659350e+02 4.320455199627904790e+02 4.325426525788149661e+02 4.330397851948395100e+02 4.335369178108639971e+02 4.340340504268884843e+02 4.345311830429129714e+02 4.350283156589375153e+02 4.355254482749620593e+02 4.360225808909865464e+02 4.365197135070110335e+02 4.370168461230355206e+02 4.375139787390600645e+02 4.380111113550845516e+02 4.385082439711090956e+02 4.390053765871335827e+02 4.395025092031580698e+02 4.399996418191825569e+02 4.404967744352071009e+02 4.409939070512316448e+02 4.414910396672561319e+02 4.419881722832806190e+02 4.424853048993051061e+02 4.429824375153295932e+02 4.434795701313541372e+02 4.439767027473786811e+02 4.444738353634031682e+02 4.449709679794276553e+02 4.454681005954521424e+02 4.459652332114766864e+02 4.464623658275012303e+02 4.469594984435257174e+02 4.474566310595502046e+02 4.479537636755746917e+02 4.484508962915991788e+02 4.489480289076237227e+02 4.494451615236482667e+02 4.499422941396727538e+02 4.504394267556972409e+02 4.509365593717217280e+02 4.514336919877462719e+02 4.519308246037707590e+02 4.524279572197953030e+02 4.529250898358197901e+02 4.534222224518442772e+02 4.539193550678687643e+02 4.544164876838933083e+02 4.549136202999178522e+02 4.554107529159423393e+02 4.559078855319668264e+02 4.564050181479913135e+02 4.569021507640158575e+02 4.573992833800403446e+02 4.578964159960648885e+02 4.583935486120893756e+02 4.588906812281138627e+02 4.593878138441384067e+02 4.598849464601628938e+02 4.603820790761873809e+02 4.608792116922119249e+02 4.613763443082364120e+02 4.618734769242608991e+02 4.623706095402854430e+02 4.628677421563099301e+02 4.633648747723344172e+02 4.638620073883589612e+02 4.643591400043834483e+02 4.648562726204079922e+02 4.653534052364324793e+02 4.658505378524569664e+02 4.663476704684815104e+02 4.668448030845059975e+02 4.673419357005304846e+02 4.678390683165550286e+02 4.683362009325795157e+02 4.688333335486040028e+02 4.693304661646285467e+02 4.698275987806530338e+02 4.703247313966775209e+02 4.708218640127020649e+02 4.713189966287265520e+02 4.718161292447510959e+02 4.723132618607755830e+02 4.728103944768000702e+02 4.733075270928246141e+02 4.738046597088491012e+02 4.743017923248735883e+02 4.747989249408981323e+02 4.752960575569226194e+02 4.757931901729471065e+02 4.762903227889716504e+02 4.767874554049961375e+02 4.772845880210206246e+02 4.777817206370451686e+02 4.782788532530696557e+02 4.787759858690941996e+02 4.792731184851186867e+02 4.797702511011431739e+02 4.802673837171677178e+02 4.807645163331922049e+02 4.812616489492166920e+02 4.817587815652412360e+02 4.822559141812657231e+02 4.827530467972902102e+02 4.832501794133147541e+02 4.837473120293392412e+02 4.842444446453637283e+02 4.847415772613882723e+02 4.852387098774127594e+02 4.857358424934373033e+02 4.862329751094617905e+02 4.867301077254862776e+02 4.872272403415108215e+02 4.877243729575353086e+02 4.882215055735597957e+02 4.887186381895843397e+02 4.892157708056088268e+02 4.897129034216333139e+02 4.902100360376578578e+02 4.907071686536823449e+02 4.912043012697068889e+02 4.917014338857313760e+02 4.921985665017558631e+02 4.926956991177804071e+02 4.931928317338048942e+02 4.936899643498293813e+02 4.941870969658539252e+02 4.946842295818784123e+02 4.951813621979028994e+02 4.956784948139274434e+02 4.961756274299519305e+02 4.966727600459764176e+02 4.971698926620009615e+02 4.976670252780254486e+02 4.981641578940499926e+02 4.986612905100744797e+02 4.991584231260989668e+02 4.996555557421235108e+02 5.001526883581479979e+02 5.006498209741724850e+02 5.011469535901970289e+02 5.016440862062215160e+02 5.021412188222460031e+02 5.026383514382705471e+02 5.031354840542950342e+02 5.036326166703195213e+02 5.041297492863440652e+02 5.046268819023685523e+02 5.051240145183930963e+02 5.056211471344175834e+02 5.061182797504420705e+02 5.066154123664666145e+02 5.071125449824911016e+02 5.076096775985155887e+02 5.081068102145401326e+02 5.086039428305646197e+02 5.091010754465891068e+02 5.095982080626136508e+02 5.100953406786381379e+02 5.105924732946626250e+02 5.110896059106871689e+02 5.115867385267116560e+02 5.120838711427361432e+02 5.125810037587607439e+02 5.130781363747851174e+02 5.135752689908097182e+02 5.140724016068342053e+02 5.145695342228586924e+02 5.150666668388832932e+02 5.155637994549076666e+02 5.160609320709322674e+02 5.165580646869567545e+02 5.170551973029812416e+02 5.175523299190058424e+02 5.180494625350302158e+02 5.185465951510548166e+02 5.190437277670793037e+02 5.195408603831037908e+02 5.200379929991282779e+02 5.205351256151527650e+02 5.210322582311773658e+02 5.215293908472017392e+02 5.220265234632263400e+02 5.225236560792508271e+02 5.230207886952753142e+02 5.235179213112999150e+02 5.240150539273242885e+02 5.245121865433488892e+02 5.250093191593733764e+02 5.255064517753978635e+02 5.260035843914224643e+02 5.265007170074468377e+02 5.269978496234714385e+02 5.274949822394959256e+02 5.279921148555204127e+02 5.284892474715448998e+02 5.289863800875693869e+02 5.294835127035939877e+02 5.299806453196183611e+02 5.304777779356429619e+02 5.309749105516674490e+02 5.314720431676919361e+02 5.319691757837165369e+02 5.324663083997409103e+02 5.329634410157655111e+02 5.334605736317899982e+02 5.339577062478144853e+02 5.344548388638390861e+02 5.349519714798634595e+02 5.354491040958880603e+02 5.359462367119125474e+02 5.364433693279370345e+02 5.369405019439615216e+02 5.374376345599860088e+02 5.379347671760106095e+02 5.384318997920350967e+02 5.389290324080595838e+02 5.394261650240840709e+02 5.399232976401085580e+02 5.404204302561331588e+02 5.409175628721575322e+02 5.414146954881821330e+02 5.419118281042066201e+02 5.424089607202311072e+02 5.429060933362557080e+02 5.434032259522800814e+02 5.439003585683046822e+02 5.443974911843291693e+02 5.448946238003536564e+02 5.453917564163782572e+02 5.458888890324026306e+02 5.463860216484272314e+02 5.468831542644517185e+02 5.473802868804762056e+02 5.478774194965006927e+02 5.483745521125251798e+02 5.488716847285497806e+02 5.493688173445741540e+02 5.498659499605987548e+02 5.503630825766232419e+02 5.508602151926477291e+02 5.513573478086723298e+02 5.518544804246967033e+02 5.523516130407213041e+02 5.528487456567457912e+02 5.533458782727702783e+02 5.538430108887948791e+02 5.543401435048192525e+02 5.548372761208438533e+02 5.553344087368683404e+02 5.558315413528928275e+02 5.563286739689173146e+02 5.568258065849418017e+02 5.573229392009664025e+02 5.578200718169908896e+02 5.583172044330153767e+02 5.588143370490398638e+02 5.593114696650643509e+02 5.598086022810889517e+02 5.603057348971133251e+02 5.608028675131379259e+02 5.613000001291624130e+02 5.617971327451869001e+02 5.622942653612115009e+02 5.627913979772358744e+02 5.632885305932604751e+02 5.637856632092849622e+02 5.642827958253094494e+02 5.647799284413340501e+02 5.652770610573584236e+02 5.657741936733830244e+02 5.662713262894075115e+02 5.667684589054319986e+02 5.672655915214564857e+02 5.677627241374809728e+02 5.682598567535055736e+02 5.687569893695299470e+02 5.692541219855545478e+02 5.697512546015790349e+02 5.702483872176035220e+02 5.707455198336281228e+02 5.712426524496524962e+02 5.717397850656770970e+02 5.722369176817015841e+02 5.727340502977260712e+02 5.732311829137506720e+02 5.737283155297750454e+02 5.742254481457996462e+02 5.747225807618241333e+02 5.752197133778486204e+02 5.757168459938731075e+02 5.762139786098975947e+02 5.767111112259221954e+02 5.772082438419466826e+02 5.777053764579711697e+02 5.782025090739956568e+02 5.786996416900201439e+02 5.791967743060447447e+02 5.796939069220691181e+02 5.801910395380937189e+02 5.806881721541182060e+02 5.811853047701426931e+02 5.816824373861672939e+02 5.821795700021916673e+02 5.826767026182162681e+02 5.831738352342407552e+02 5.836709678502652423e+02 5.841681004662898431e+02 5.846652330823142165e+02 5.851623656983388173e+02 5.856594983143633044e+02 5.861566309303877915e+02 5.866537635464122786e+02 5.871508961624367657e+02 5.876480287784613665e+02 5.881451613944857399e+02 5.886422940105103407e+02 5.891394266265348278e+02 5.896365592425593150e+02 5.901336918585839157e+02 5.906308244746082892e+02 5.911279570906328900e+02 5.916250897066573771e+02 5.921222223226818642e+02 5.926193549387064650e+02 5.931164875547308384e+02 5.936136201707554392e+02 5.941107527867799263e+02 5.946078854028044134e+02 5.951050180188289005e+02 5.956021506348533876e+02 5.960992832508779884e+02 5.965964158669023618e+02 5.970935484829269626e+02 5.975906810989514497e+02 5.980878137149759368e+02 5.985849463310005376e+02 5.990820789470249110e+02 5.995792115630495118e+02 6.000763441790739989e+02 6.005734767950984860e+02 6.010706094111230868e+02 6.015677420271474602e+02 6.020648746431720610e+02 6.025620072591965481e+02 6.030591398752210353e+02 6.035562724912456360e+02 6.040534051072700095e+02 6.045505377232946103e+02 6.050476703393190974e+02 6.055448029553435845e+02 6.060419355713680716e+02 6.065390681873925587e+02 6.070362008034171595e+02 6.075333334194415329e+02 6.080304660354661337e+02 6.085275986514906208e+02 6.090247312675151079e+02 6.095218638835397087e+02 6.100189964995640821e+02 6.105161291155886829e+02 6.110132617316131700e+02 6.115103943476376571e+02 6.120075269636622579e+02 6.125046595796866313e+02 6.130017921957112321e+02 6.134989248117357192e+02 6.139960574277602063e+02 6.144931900437846934e+02 6.149903226598091805e+02 6.154874552758337813e+02 6.159845878918581548e+02 6.164817205078827556e+02 6.169788531239072427e+02 6.174759857399317298e+02 6.179731183559563306e+02 6.184702509719807040e+02 6.189673835880053048e+02 6.194645162040297919e+02 6.199616488200542790e+02 6.204587814360788798e+02 6.209559140521032532e+02 6.214530466681278540e+02 6.219501792841523411e+02 6.224473119001768282e+02 6.229444445162013153e+02 6.234415771322258024e+02 6.239387097482504032e+02 6.244358423642748903e+02 6.249329749802993774e+02 6.254301075963238645e+02 6.259272402123483516e+02 6.264243728283729524e+02 6.269215054443973258e+02 6.274186380604219266e+02 6.279157706764464137e+02 6.284129032924709009e+02 6.289100359084955016e+02 6.294071685245198751e+02 6.299043011405444759e+02 6.304014337565689630e+02 6.308985663725934501e+02 6.313956989886180509e+02 6.318928316046424243e+02 6.323899642206670251e+02 6.328870968366915122e+02 6.333842294527159993e+02 6.338813620687404864e+02 6.343784946847649735e+02 6.348756273007895743e+02 6.353727599168139477e+02 6.358698925328385485e+02 6.363670251488630356e+02 6.368641577648875227e+02 6.373612903809121235e+02 6.378584229969364969e+02 6.383555556129610977e+02 6.388526882289855848e+02 6.393498208450100719e+02 6.398469534610346727e+02 6.403440860770590461e+02 6.408412186930836469e+02 6.413383513091081340e+02 6.418354839251326212e+02 6.423326165411571083e+02 6.428297491571815954e+02 6.433268817732061962e+02 6.438240143892306833e+02 6.443211470052551704e+02 6.448182796212796575e+02 6.453154122373041446e+02 6.458125448533287454e+02 6.463096774693531188e+02 6.468068100853777196e+02 6.473039427014022067e+02 6.478010753174266938e+02 6.482982079334512946e+02 6.487953405494756680e+02 6.492924731655002688e+02 6.497896057815247559e+02 6.502867383975492430e+02 6.507838710135738438e+02 6.512810036295982172e+02 6.517781362456228180e+02 6.522752688616473051e+02 6.527724014776717922e+02 6.532695340936962793e+02 6.537666667097207664e+02 6.542637993257453672e+02 6.547609319417697407e+02 6.552580645577943415e+02 6.557551971738188286e+02 6.562523297898433157e+02 6.567494624058679165e+02 6.572465950218922899e+02 6.577437276379168907e+02 6.582408602539413778e+02 6.587379928699658649e+02 6.592351254859904657e+02 6.597322581020148391e+02 6.602293907180394399e+02 6.607265233340639270e+02 6.612236559500884141e+02 6.617207885661129012e+02 6.622179211821373883e+02 6.627150537981619891e+02 6.632121864141864762e+02 6.637093190302109633e+02 6.642064516462354504e+02 6.647035842622599375e+02 6.652007168782845383e+02 6.656978494943089117e+02 6.661949821103335125e+02 6.666921147263579996e+02 6.671892473423824867e+02 6.676863799584070875e+02 6.681835125744314610e+02 6.686806451904560618e+02 6.691777778064805489e+02 6.696749104225050360e+02 6.701720430385296368e+02 6.706691756545540102e+02 6.711663082705786110e+02 6.716634408866030981e+02 6.721605735026275852e+02 6.726577061186520723e+02 6.731548387346765594e+02 6.736519713507011602e+02 6.741491039667255336e+02 6.746462365827501344e+02 6.751433691987746215e+02 6.756405018147991086e+02 6.761376344308237094e+02 6.766347670468480828e+02 6.771318996628726836e+02 6.776290322788971707e+02 6.781261648949216578e+02 6.786232975109462586e+02 6.791204301269706320e+02 6.796175627429952328e+02 6.801146953590197199e+02 6.806118279750442071e+02 6.811089605910686942e+02 6.816060932070931813e+02 6.821032258231177821e+02 6.826003584391421555e+02 6.830974910551667563e+02 6.835946236711912434e+02 6.840917562872157305e+02 6.845888889032403313e+02 6.850860215192647047e+02 6.855831541352893055e+02 6.860802867513137926e+02 6.865774193673382797e+02 6.870745519833628805e+02 6.875716845993872539e+02 6.880688172154118547e+02 6.885659498314363418e+02 6.890630824474608289e+02 6.895602150634854297e+02 6.900573476795098031e+02 6.905544802955344039e+02 6.910516129115588910e+02 6.915487455275833781e+02 6.920458781436078652e+02 6.925430107596323523e+02 6.930401433756569531e+02 6.935372759916813266e+02 6.940344086077059274e+02 6.945315412237304145e+02 6.950286738397549016e+02 6.955258064557795024e+02 6.960229390718038758e+02 6.965200716878284766e+02 6.970172043038529637e+02 6.975143369198774508e+02 6.980114695359020516e+02 6.985086021519264250e+02 6.990057347679510258e+02 6.995028673839755129e+02 7.000000000000000000e+02
1.944005308151245117e+02 1.943901042938232422e+02 1.943802709579467773e+02 1.943710365295410156e+02 1.943624000549316406e+02 1.943543338775634766e+02 1.943468480110168457e+02 1.943399348258972168e+02 1.943335738182067871e+02 1.943277692794799805e+02 1.943225078582763672e+02 1.943177847862243652e+02 1.943136005401611328e+02 1.943099288940429688e+02 1.943067736625671387e+02 1.943041238784790039e+02 1.943019866943359375e+02 1.943003382682800293e+02 1.942991714477539062e+02 1.942984843254089355e+02 1.942982735633850098e+02 1.942985224723815918e+02 1.942992286682128906e+02 1.943003830909729004e+02 1.943019785881042480e+02 1.943040146827697754e+02 1.943064672946929932e+02 1.943093535900115967e+02 1.943126418590545654e+02 1.943163361549377441e+02 1.943204312324523926e+02 1.943249142169952393e+02 1.943297781944274902e+02 1.943350207805633545e+02 1.943406286239624023e+02 1.943466002941131592e+02 1.943529205322265625e+02 1.943595879077911377e+02 1.943665940761566162e+02 1.943739314079284668e+02 1.943815908432006836e+02 1.943895651102066040e+02 1.943978531360626221e+02 1.944064385890960693e+02 1.944153183698654175e+02 1.944244856834411621e+02 1.944339308738708496e+02 1.944436490535736084e+02 1.944536317586898804e+02 1.944638693332672119e+02 1.944743595123291016e+02 1.944850904941558838e+02 1.944960566759109497e+02 1.945072484612464905e+02 1.945186619758605957e+02 1.945302864313125610e+02 1.945421177148818970e+02 1.945541457533836365e+02 1.945663651227951050e+02 1.945787663459777832e+02 1.945913435220718384e+02 1.946040893793106079e+02 1.946169959902763367e+02 1.946300554275512695e+02 1.946432617306709290e+02 1.946566067636013031e+02 1.946700829267501831e+02 1.946836825013160706e+02 1.946973986625671387e+02 1.947112240493297577e+02 1.947251507937908173e+02 1.947391722500324249e+02 1.947532803267240524e+02 1.947674679458141327e+02 1.947817277610301971e+02 1.947960524708032608e+02 1.948104341775178909e+02 1.948248659893870354e+02 1.948393403291702271e+02 1.948538498878479004e+02 1.948683871552348137e+02 1.948829447031021118e+02 1.948975153416395187e+02 1.949120914936065674e+02 1.949266658164560795e+02 1.949412309490144253e+02 1.949557794500142336e+02 1.949703039992600679e+02 1.949847971480339766e+02 1.949992514932528138e+02 1.950136596793308854e+02 1.950280142948031425e+02 1.950423079431056976e+02 1.950565332365222275e+02 1.950706827773246914e+02 1.950847491780295968e+02 1.950987250446924008e+02 1.951126029834122164e+02 1.951263756009138888e+02 1.951400355046280310e+02 1.951535753008520260e+02 1.951669875966508698e+02 1.951802650389054179e+02 1.951934004587201343e+02 1.952063869035719108e+02 1.952192175808650063e+02 1.952318858336657286e+02 1.952443851399184496e+02 1.952567091114342475e+02 1.952688514929704979e+02 1.952808061611667654e+02 1.952925671234588663e+02 1.953041285169056209e+02 1.953154846069173800e+02 1.953266297860045597e+02 1.953375585724388657e+02 1.953482656088290241e+02 1.953587456606619526e+02 1.953689936145783577e+02 1.953790044730176305e+02 1.953887735123680613e+02 1.953983133998026460e+02 1.954076692145390552e+02 1.954168890302262298e+02 1.954260201216657151e+02 1.954351089944775595e+02 1.954442013998086622e+02 1.954533423480006604e+02 1.954625761219340347e+02 1.954719462900538929e+02 1.954814957191756548e+02 1.954912665869815100e+02 1.955013003942895011e+02 1.955116379769915511e+02 1.955223195178587048e+02 1.955333845579752960e+02 1.955448720080730709e+02 1.955568201594724087e+02 1.955692666952236323e+02 1.955822487029709009e+02 1.955958027106207737e+02 1.956099559190006403e+02 1.956246827523118554e+02 1.956399380894508795e+02 1.956556774768851028e+02 1.956718571296732989e+02 1.956884339131393062e+02 1.957053653283855965e+02 1.957226094984780502e+02 1.957401251549508743e+02 1.957578716246971453e+02 1.957758088172267890e+02 1.957938972122428822e+02 1.958120978475562879e+02 1.958303723073495348e+02 1.958486827106826240e+02 1.958669917003808223e+02 1.958852624322043994e+02 1.959034585643275932e+02 1.959215442484291998e+02 1.959394841359608108e+02 1.959572441970667569e+02 1.959748113315436058e+02 1.959921929317752074e+02 1.960093972018858040e+02 1.960264322754246678e+02 1.960433061989151611e+02 1.960600269304450194e+02 1.960766023393189244e+02 1.960930402058311302e+02 1.961093482210162620e+02 1.961255339864692360e+02 1.961416050141197047e+02 1.961575687261411076e+02 1.961734324548069708e+02 1.961892034424508893e+02 1.962048888413482928e+02 1.962204957136837038e+02 1.962360310315580136e+02 1.962515016768611531e+02 1.962669144413139293e+02 1.962822760279650538e+02 1.962975914407561504e+02 1.963128615723126131e+02 1.963280866887616867e+02 1.963432670603051520e+02 1.963584029544854275e+02 1.963734946358927118e+02 1.963885423661067762e+02 1.964035464037824568e+02 1.964185070045641623e+02 1.964334244213623606e+02 1.964482989042771806e+02 1.964631307006711722e+02 1.964779200552202383e+02 1.964926672100955329e+02 1.965073724049907469e+02 1.965220358770820894e+02 1.965366578612793091e+02 1.965512385901947709e+02 1.965657782944435894e+02 1.965802772097904381e+02 1.965947373413564492e+02 1.966091738948343846e+02 1.966236080703929474e+02 1.966380612550237856e+02 1.966525545818585670e+02 1.966671089048577414e+02 1.966817448029578372e+02 1.966964825845334417e+02 1.967113422923957842e+02 1.967263437083256576e+02 1.967415063569987979e+02 1.967568495109680953e+02 1.967723921947526833e+02 1.967881531886414450e+02 1.968041510334533086e+02 1.968204040342261578e+02 1.968369302639348462e+02 1.968537475681405340e+02 1.968708735692016489e+02 1.968883256661683845e+02 1.969061200458418170e+02 1.969242455730509391e+02 1.969426612858351291e+02 1.969613261527756549e+02 1.969802001914922585e+02 1.969992439052875852e+02 1.970184182807315665e+02 1.970376847890292993e+02 1.970570053862575151e+02 1.970763425165550871e+02 1.970956591106205451e+02 1.971149185877329728e+02 1.971340848559302685e+02 1.971531223107867845e+02 1.971719958375961141e+02 1.971906708082788100e+02 1.972091130830613110e+02 1.972272890089006978e+02 1.972451654215783492e+02 1.972627096193864418e+02 1.972798892869013798e+02 1.972966940264250297e+02 1.973131670483562630e+02 1.973293603406364127e+02 1.973453246326953376e+02 1.973611098416185996e+02 1.973767652230817475e+02 1.973923393879267678e+02 1.974078803206684825e+02 1.974234353998272127e+02 1.974390514142505708e+02 1.974547745834552188e+02 1.974706505719150300e+02 1.974867245089644712e+02 1.975030410016333917e+02 1.975196441538500949e+02 1.975365775781865523e+02 1.975538844135844556e+02 1.975716073389048688e+02 1.975897886129241670e+02 1.976084699573857506e+02 1.976276840935970540e+02 1.976474044654969475e+02 1.976675798079322703e+02 1.976881603816946154e+02 1.977090975490591518e+02 1.977303431808177265e+02 1.977518496497687011e+02 1.977735698427277384e+02 1.977954571644731914e+02 1.978174655487637210e+02 1.978395494626092841e+02 1.978616639148403920e+02 1.978837644611176074e+02 1.979058072095485841e+02 1.979277488269744936e+02 1.979495465412728663e+02 1.979711581491465040e+02 1.979925420154249878e+02 1.980136570812410355e+02 1.980344628612692759e+02 1.980549211901907256e+02 1.980750284895239020e+02 1.980948123202761053e+02 1.981143009596016782e+02 1.981335218576441548e+02 1.981525018415723025e+02 1.981712673867768899e+02 1.981898446244485967e+02 1.982082593503728276e+02 1.982265370325676486e+02 1.982447028171827696e+02 1.982627815376617946e+02 1.982807977194861451e+02 1.982987755883168575e+02 1.983167390762864670e+02 1.983347118273850356e+02 1.983527172052527021e+02 1.983707782989786210e+02 1.983889179256293573e+02 1.984071586013778870e+02 1.984255227377561823e+02 1.984440229052815994e+02 1.984626534216677101e+02 1.984814062008172186e+02 1.985002733900182648e+02 1.985192476188858564e+02 1.985383216692407586e+02 1.985574883989120281e+02 1.985767407448020094e+02 1.985960717213474709e+02 1.986154744198920525e+02 1.986349420087844919e+02 1.986544677320034680e+02 1.986740449088501919e+02 1.986936669337464991e+02 1.987133272749670141e+02 1.987330194744408800e+02 1.987527371471987863e+02 1.987724739804925775e+02 1.987922237379752914e+02 1.988119802254441311e+02 1.988317387748211331e+02 1.988515013282012660e+02 1.988712718373844837e+02 1.988910542121484468e+02 1.989108523815430090e+02 1.989306702899139054e+02 1.989505118390006828e+02 1.989703808867143380e+02 1.989902812468808406e+02 1.990102166898086580e+02 1.990301909426434577e+02 1.990502076895245409e+02 1.990702705718740617e+02 1.990903831888135755e+02 1.991105490974623535e+02 1.991307718131520232e+02 1.991510548096248385e+02 1.991714015194284002e+02 1.991918153379065188e+02 1.992122995982936118e+02 1.992328573488066468e+02 1.992534878912483691e+02 1.992741881207057304e+02 1.992949549271124852e+02 1.993157852367403393e+02 1.993366760433345917e+02 1.993576243832121691e+02 1.993786273247969802e+02 1.993996819683525246e+02 1.994207854452761239e+02 1.994419349172821967e+02 1.994631275754200033e+02 1.994843606393187656e+02 1.995056313566656172e+02 1.995269370025598619e+02 1.995482748786016600e+02 1.995696423123317800e+02 1.995910366571952181e+02 1.996124552869732725e+02 1.996338956209365278e+02 1.996553550978060230e+02 1.996768332697010919e+02 1.996983325183791749e+02 1.997198554033366236e+02 1.997414044853394444e+02 1.997629825405765587e+02 1.997845925712663302e+02 1.998062375587524002e+02 1.998279204554783064e+02 1.998496441819097527e+02 1.998714116269584338e+02 1.998932256472926383e+02 1.999150890671007801e+02 1.999370046776293748e+02 1.999589752369320195e+02 1.999810034694346541e+02 2.000030920655190130e+02 2.000252436815862893e+02 2.000474609384109499e+02 2.000697464243112336e+02 2.000921026950654777e+02 2.001145306242160586e+02 2.001370263084991166e+02 2.001595849596342305e+02 2.001822018639122689e+02 2.002048723553543823e+02 2.002275917577881046e+02 2.002503553890001058e+02 2.002731586170502851e+02 2.002959968624963949e+02 2.003188655970807304e+02 2.003417603426732967e+02 2.003646766702368041e+02 2.003876101987752918e+02 2.004105565942572866e+02 2.004335115686135396e+02 2.004564708788893768e+02 2.004794303260568995e+02 2.005023857530541136e+02 2.005253330606756208e+02 2.005482680971508671e+02 2.005711877749545238e+02 2.005940936694787524e+02 2.006169896949613758e+02 2.006398796014273103e+02 2.006627671272071893e+02 2.006856560218220693e+02 2.007085501966321317e+02 2.007314536163303273e+02 2.007543701985596272e+02 2.007773038235718559e+02 2.008002583321704151e+02 2.008232375265197334e+02 2.008462451704654086e+02 2.008692849898416171e+02 2.008923606729022140e+02 2.009154758704498818e+02 2.009386341970730427e+02 2.009618392279826367e+02 2.009850945113321359e+02 2.010084035357922403e+02 2.010317696309921303e+02 2.010551933855713287e+02 2.010786731339721882e+02 2.011022071871957451e+02 2.011257938523649500e+02 2.011494314602186932e+02 2.011731183657266229e+02 2.011968529581135954e+02 2.012206336440758605e+02 2.012444588453199685e+02 2.012683269986446248e+02 2.012922365557114972e+02 2.013161859829669993e+02 2.013401737615386082e+02 2.013641983870493277e+02 2.013882583695813082e+02 2.014123522333320579e+02 2.014364785173747805e+02 2.014606357720258529e+02 2.014848225722289499e+02 2.015090374824794708e+02 2.015332795807189541e+02 2.015575486223169719e+02 2.015818444686829025e+02 2.016061669706177781e+02 2.016305159813764476e+02 2.016548913678961981e+02 2.016792931099553243e+02 2.017037212632549199e+02 2.017281758822664415e+02 2.017526570212794468e+02 2.017771647338013281e+02 2.018016990726682707e+02 2.018262600900325197e+02 2.018508478373678372e+02 2.018754623654822353e+02 2.019001037245470798e+02 2.019247719639788556e+02 2.019494671328684490e+02 2.019741892785114032e+02 2.019989384512482502e+02 2.020237146515864879e+02 2.020485177518130513e+02 2.020733475895194715e+02 2.020982040063518070e+02 2.021230868446928071e+02 2.021479959482821869e+02 2.021729311701346887e+02 2.021978923895730986e+02 2.022228794922066299e+02 2.022478923645230680e+02 2.022729308940051851e+02 2.022979949690598005e+02 2.023230844790268748e+02 2.023481993141558632e+02 2.023733393656584667e+02 2.023985045255794830e+02 2.024236946869405074e+02 2.024489097435834992e+02 2.024741495904818294e+02 2.024994141225652129e+02 2.025247032485058298e+02 2.025500169489514519e+02 2.025753552398437023e+02 2.026007181356035289e+02 2.026261056510447816e+02 2.026515178007375653e+02 2.026769546056293620e+02 2.027024162598336261e+02 2.027279031209091045e+02 2.027534155528446718e+02 2.027789539142759168e+02 2.028045185606661107e+02 2.028301098436604661e+02 2.028557281114153739e+02 2.028813737086748006e+02 2.029070469768830662e+02 2.029327482543503720e+02 2.029584778761745838e+02 2.029842361754272133e+02 2.030100234784331406e+02 2.030358401025023340e+02 2.030616860298814572e+02 2.030875610038256127e+02 2.031134647483777371e+02 2.031393969975124492e+02 2.031653574850388395e+02 2.031913459546140075e+02 2.032173620601151924e+02 2.032434052017015347e+02 2.032694747190525959e+02 2.032955699596805061e+02 2.033216902745843981e+02 2.033478350189907360e+02 2.033740035521495884e+02 2.034001952373109816e+02 2.034264094416321313e+02 2.034526455365266884e+02 2.034789028968589264e+02 2.035051809029482683e+02 2.035314789384174219e+02 2.035577963925115910e+02 2.035841330501916673e+02 2.036104892576349812e+02 2.036368654333309678e+02 2.036632619810170581e+02 2.036896793012765556e+02 2.037161178074948111e+02 2.037425781885667675e+02 2.037690614225230092e+02 2.037955685009164881e+02 2.038221004006372823e+02 2.038486580926291936e+02 2.038752425379407214e+02 2.039018546893148596e+02 2.039284954906797793e+02 2.039551658773216332e+02 2.039818667763229314e+02 2.040085991042415117e+02 2.040353637776752294e+02 2.040621616720818565e+02 2.040889937590563932e+02 2.041158602685882215e+02 2.041427601327068260e+02 2.041696917950557690e+02 2.041966537960506685e+02 2.042236446658189379e+02 2.042506629532417719e+02 2.042777071939053712e+02 2.043047758470620465e+02 2.043318673603698699e+02 2.043589801943981001e+02 2.043861128229273163e+02 2.044132637322745722e+02 2.044404314214734768e+02 2.044676144021832442e+02 2.044948111983667332e+02 2.045220203463159123e+02 2.045492403967073187e+02 2.045764699009541800e+02 2.046037074717478390e+02 2.046309515607863432e+02 2.046582014445357345e+02 2.046854584541506483e+02 2.047127252987920656e+02 2.047400044824007637e+02 2.047672985367844376e+02 2.047946099648652307e+02 2.048219412481794279e+02 2.048492948394523410e+02 2.048766731631676521e+02 2.049040786219702568e+02 2.049315135971282871e+02 2.049589804483002808e+02 2.049864815134860692e+02 2.050140191091431916e+02 2.050415955293119623e+02 2.050692130496518075e+02 2.050968739137151715e+02 2.051245803734782385e+02 2.051523345955865807e+02 2.051801387957348197e+02 2.052079947514266678e+02 2.052358973540176521e+02 2.052638374485832173e+02 2.052918054031233623e+02 2.053197919049234770e+02 2.053477876337656198e+02 2.053757833833606128e+02 2.054037702339064708e+02 2.054317394741101452e+02 2.054596824841464695e+02 2.054875907017703867e+02 2.055154556334164226e+02 2.055432688479904755e+02 2.055710219766660884e+02 2.055987067126152397e+02 2.056263147998615750e+02 2.056538380718393455e+02 2.056812683204898349e+02 2.057085976155995013e+02 2.057358177999631152e+02 2.057629208678517898e+02 2.057899119005451212e+02 2.058168085120760225e+02 2.058436312924040976e+02 2.058703995910982485e+02 2.058971330003259936e+02 2.059238508846628974e+02 2.059505724296268454e+02 2.059773165449205408e+02 2.060041018701977009e+02 2.060309469139810972e+02 2.060578700356199988e+02 2.060848894445880433e+02 2.061120232007888262e+02 2.061392892099775054e+02 2.061667052324755787e+02 2.061942888596659031e+02 2.062220575397677749e+02 2.062500286338490696e+02 2.062782188955861784e+02 2.063066463607319747e+02 2.063353171056805877e+02 2.063642184694308526e+02 2.063933327595605078e+02 2.064226429466161790e+02 2.064521322000728105e+02 2.064817837410992070e+02 2.065115809695798816e+02 2.065415076458502881e+02 2.065715478957481537e+02 2.066016860176023329e+02 2.066319064289164089e+02 2.066621936739229568e+02 2.066925324220446782e+02 2.067229074668921385e+02 2.067533037219709513e+02 2.067837062275830249e+02 2.068141001266376406e+02 2.068444706901827885e+02 2.068748033817264513e+02 2.069050833723122196e+02 2.069352979259329004e+02 2.069654376125545241e+02 2.069954952097177738e+02 2.070254632526648493e+02 2.070553343574447354e+02 2.070851012451967108e+02 2.071147566888303118e+02 2.071442935320974357e+02 2.071737046206344530e+02 2.072029826787820639e+02 2.072321204688560101e+02 2.072611108324108500e+02 2.072899466822127579e+02 2.073186210098647280e+02 2.073471268700341170e+02 2.073754574121085170e+02 2.074036058536348719e+02 2.074315653533303703e+02 2.074593297639639786e+02 2.074868914346152451e+02 2.075142474991989729e+02 2.075414145839731646e+02 2.075684194453388045e+02 2.075952900558950205e+02 2.076220531060444046e+02 2.076487354317941936e+02 2.076753635508866864e+02 2.077019637469020381e+02 2.077285621355531475e+02 2.077551846464266418e+02 2.077818570090330468e+02 2.078086047630149551e+02 2.078354532655139337e+02 2.078624277016988344e+02 2.078895530953686830e+02 2.079168542753577640e+02 2.079443560125127988e+02 2.079720828550252918e+02 2.080000588713537581e+02 2.080283099079642852e+02 2.080568562021871912e+02 2.080857019260311063e+02 2.081148275025243493e+02 2.081442129199785995e+02 2.081738392211645987e+02 2.082036868826344289e+02 2.082337367071540939e+02 2.082639695610560011e+02 2.082943666291685076e+02 2.083249094413840794e+02 2.083555797163262469e+02 2.083863592752950353e+02 2.084172300526370236e+02 2.084481741037561733e+02 2.084791736063107237e+02 2.085102108680039237e+02 2.085412683107824705e+02 2.085723284888990747e+02 2.086033741527862730e+02 2.086343879362848384e+02 2.086653531188003399e+02 2.086962550498355995e+02 2.087270829973767832e+02 2.087578269536606967e+02 2.087884767084833584e+02 2.088190222590255871e+02 2.088494536564121518e+02 2.088797610498641006e+02 2.089099346015300398e+02 2.089399642037114972e+02 2.089698396938965743e+02 2.089995509592390590e+02 2.090290879865424358e+02 2.090584408495433308e+02 2.090875996874219709e+02 2.091165547431937739e+02 2.091452963767205802e+02 2.091738147720716370e+02 2.092021008172414440e+02 2.092301451684288622e+02 2.092579359544215549e+02 2.092854800275799789e+02 2.093128038698523596e+02 2.093399459704705805e+02 2.093669428974153561e+02 2.093938303000068117e+02 2.094206441436945170e+02 2.094474198932621221e+02 2.094741928367311630e+02 2.095009982582705561e+02 2.095278715598142298e+02 2.095548479231656529e+02 2.095819622552899091e+02 2.096092492338830198e+02 2.096367433078303293e+02 2.096644786331780779e+02 2.096924892051520146e+02 2.097208090098156390e+02 2.097494707733985706e+02 2.097785087090032903e+02 2.098079581204001443e+02 2.098378350224083988e+02 2.098681217949761049e+02 2.098987697512166051e+02 2.099297352804314869e+02 2.099609754756129405e+02 2.099924466077409306e+02 2.100241056642298645e+02 2.100559099048277858e+02 2.100878167782029777e+02 2.101197837449963117e+02 2.101517684050631942e+02 2.101837285928850179e+02 2.102156224512400513e+02 2.102474084039040463e+02 2.102790452115386870e+02 2.103104919201487064e+02 2.103417075643556018e+02 2.103726523821114824e+02 2.104032863849079149e+02 2.104335659039916209e+02 2.104634642326400353e+02 2.104929813548988022e+02 2.105221516701440123e+02 2.105510097271671839e+02 2.105795868272580265e+02 2.106079156097712257e+02 2.106360282943205675e+02 2.106639566912708688e+02 2.106917325435169914e+02 2.107193874980530381e+02 2.107469531676997576e+02 2.107744609200035484e+02 2.108019418649400905e+02 2.108294268999452470e+02 2.108569466874796490e+02 2.108845315744838445e+02 2.109122118003233481e+02 2.109400174608035741e+02 2.109679774653432105e+02 2.109961221811754513e+02 2.110244809749219712e+02 2.110530548731403542e+02 2.110818287296388007e+02 2.111107809568657103e+02 2.111398913994853501e+02 2.111691406019999704e+02 2.111985088140081643e+02 2.112279765339953883e+02 2.112575244449762977e+02 2.112871332832546614e+02 2.113167838909521379e+02 2.113464572188458988e+02 2.113761343622536515e+02 2.114057965373358456e+02 2.114354250976502954e+02 2.114650015806691954e+02 2.114945074290608318e+02 2.115239243837095273e+02 2.115532351197780372e+02 2.115824196497451339e+02 2.116114606081555394e+02 2.116403589270794328e+02 2.116691317570057436e+02 2.116978077652729553e+02 2.117264123466775345e+02 2.117549703178046911e+02 2.117835071050194529e+02 2.118120477840093372e+02 2.118406172504128335e+02 2.118692404190169327e+02 2.118979421678959625e+02 2.119267473684958532e+02 2.119556807967110217e+02 2.119847671597672161e+02 2.120140310869755922e+02 2.120434970670867187e+02 2.120731897748828487e+02 2.121031337771000835e+02 2.121333524450947152e+02 2.121638717876539886e+02 2.121947180298047897e+02 2.122258961840943812e+02 2.122573915671528084e+02 2.122891700926866179e+02 2.123212000221956259e+02 2.123534514493931056e+02 2.123858933489791525e+02 2.124184948675811029e+02 2.124512254507644684e+02 2.124840545343413396e+02 2.125169515518646222e+02 2.125498859863600956e+02 2.125828274582963786e+02 2.126157457851822983e+02 2.126486109945617500e+02 2.126813934295259969e+02 2.127140635850992112e+02 2.127465920145150449e+02 2.127789503979092842e+02 2.128111103770806949e+02 2.128430402580434020e+02 2.128747232549576438e+02 2.129061642403903534e+02 2.129373798655324208e+02 2.129683900228101265e+02 2.129992119105299935e+02 2.130298628104428644e+02 2.130603602193950792e+02 2.130907213366481301e+02 2.131209634906208521e+02 2.131511039740544220e+02 2.131811599278807989e+02 2.132111483529351972e+02 2.132410861036114511e+02 2.132709898970060749e+02 2.133008763293564698e+02 2.133307619119677838e+02 2.133606629737223557e+02 2.133905956154903834e+02 2.134205763993304572e+02 2.134506214685188752e+02 2.134807440591521299e+02 2.135109488832076750e+02 2.135412303329649149e+02 2.135715834379006992e+02 2.136020037967045937e+02 2.136324866645281872e+02 2.136630273241480609e+02 2.136936211553856992e+02 2.137242635387283372e+02 2.137549498801436130e+02 2.137856756199998927e+02 2.138164361429608107e+02 2.138472267937504512e+02 2.138780428680202021e+02 2.139088796854630345e+02 2.139397326073740260e+02 2.139705970100003469e+02 2.140014682916553284e+02 2.140323419070537057e+02 2.140632132927385101e+02 2.140940779797801952e+02 2.141249343857907661e+02 2.141557833803672111e+02 2.141866260261176649e+02 2.142174634093134955e+02 2.142482965835024515e+02 2.142791266009880928e+02 2.143099545164495794e+02 2.143407813801859447e+02 2.143716082333830855e+02 2.144024361066531128e+02 2.144332660696927633e+02 2.144640992266704416e+02 2.144949367026893015e+02 2.145257796223158948e+02 2.145566290934530116e+02 2.145874862155851588e+02 2.146183520799186226e+02 2.146492277636916697e+02 2.146801143355514796e+02 2.147110128528092901e+02 2.147419240671279113e+02 2.147728482690145029e+02 2.148037857019899093e+02 2.148347366036696258e+02 2.148657012122148444e+02 2.148966797652719833e+02 2.149276724989767899e+02 2.149586796510857312e+02 2.149897014599955583e+02 2.150207381532954969e+02 2.150517899520282299e+02 2.150828570729227067e+02 2.151139397333554371e+02 2.151450381536496934e+02 2.151761525566344062e+02 2.152072831663917896e+02 2.152384302024265708e+02 2.152695938898286840e+02 2.153007744760907372e+02 2.153319721604093502e+02 2.153631870490880829e+02 2.153944190454731142e+02 2.154256679097543383e+02 2.154569334323959993e+02 2.154882154127699323e+02 2.155195136404918230e+02 2.155508279027671961e+02 2.155821579841895073e+02 2.156135036812456747e+02 2.156448648285058880e+02 2.156762415239218171e+02 2.157076340179855833e+02 2.157390425470430273e+02 2.157704673439166072e+02 2.158019086434469500e+02 2.158333666795633690e+02 2.158648416836149408e+02 2.158963338904877673e+02 2.159278435304704544e+02 2.159593708204920404e+02 2.159909160324687036e+02 2.160224795217536666e+02 2.160540616712460178e+02 2.160856628748970252e+02 2.161172835246416071e+02 2.161489240132686973e+02 2.161805847017712949e+02 2.162122659424603626e+02 2.162439682230451581e+02 2.162756918335480805e+02 2.163074359755728437e+02 2.163391994458997942e+02 2.163709807497589281e+02 2.164027784030040493e+02 2.164345909959274650e+02 2.164664171170998088e+02 2.164982553492682200e+02 2.165301042892979240e+02 2.165619625444160192e+02 2.165938287312255852e+02 2.166257014730908850e+02 2.166575794001973918e+02 2.166894611562611317e+02 2.167213454052061934e+02 2.167532307915525962e+02 2.167851159386727886e+02 2.168169996141477895e+02 2.168488806468776602e+02 2.168807572879004510e+02 2.169126280863274587e+02 2.169444951466266502e+02 2.169763623959397592e+02 2.170082357691308061e+02 2.170401214480989438e+02 2.170720251087495853e+02 2.171039524017560325e+02 2.171359090518735684e+02 2.171679007418015317e+02 2.171999330983517211e+02 2.172320117216449944e+02 2.172641421918287961e+02 2.172963300666597206e+02 2.173285808817627185e+02 2.173609001018194249e+02 2.173932931985673349e+02 2.174257657753259991e+02 2.174583232561053592e+02 2.174909704649307969e+02 2.175237131330659395e+02


==> QMC_staticpd_D.dat <==
#  P [GPa]; C2/c-24 (III)	Cmca-12 (VI)	Cs-IV (atomic)	P62/c-24 (VI)	Cmca-4 (metal)
2.500000000000000000e+02 0.000000000000000000e+00 9.810339599347571493e+00 1.556829135694842989e+02 2.143979347833428619e+02 2.070552729302253283e+02
2.504504504504504609e+02 0.000000000000000000e+00 9.813660720885309274e+00 1.555138760827867372e+02 2.143959136678749928e+02 2.070538195457156689e+02
2.509009009009008935e+02 0.000000000000000000e+00 9.818854305392960669e+00 1.553437843740593962e+02 2.143935216451718588e+02 2.070556438482126396e+02
2.513513513513513544e+02 0.000000000000000000e+00 9.825933831587462919e+00 1.551730101936045685e+02 2.143908180393245857e+02 2.070607544631420751e+02
2.518018018018018154e+02 0.000000000000000000e+00 9.834912778198486194e+00 1.550019230768903071e+02 2.143878621744406701e+02 2.070691600159134396e+02
2.522522522522522479e+02 0.000000000000000000e+00 9.845804623950243695e+00 1.548308925593919412e+02 2.143847133746185136e+02 2.070808691319725767e+02
2.527027027027027088e+02 0.000000000000000000e+00 9.858622847563310643e+00 1.546602881765702477e+02 2.143814309642020817e+02 2.070958904367817013e+02
2.531531531531531414e+02 0.000000000000000000e+00 9.873380875960720005e+00 1.544904794120993756e+02 2.143781389192481583e+02 2.071142325039363641e+02
2.536036036036036023e+02 0.000000000000000000e+00 9.890000410154243582e+00 1.543217441883207357e+02 2.143751164062578027e+02 2.071358121811845194e+02
2.540540540540540633e+02 0.000000000000000000e+00 9.908122517927040462e+00 1.541540878089654143e+02 2.143724208486673888e+02 2.071602656830145861e+02
2.545045045045044958e+02 0.000000000000000000e+00 9.927334782689285930e+00 1.539874735502489784e+02 2.143700561855330307e+02 2.071871757395438181e+02
2.549549549549549567e+02 0.000000000000000000e+00 9.947224787856612238e+00 1.538218655690998276e+02 2.143680263559326704e+02 2.072161250809040212e+02
2.554054054054054177e+02 0.000000000000000000e+00 9.967380117259381223e+00 1.536572280228447198e+02 2.143663331899788318e+02 2.072466964376362739e+02
2.558558558558558502e+02 0.000000000000000000e+00 9.987415183768462157e+00 1.534935497934675368e+02 2.143649549395231588e+02 2.072784972649187694e+02
2.563063063063062827e+02 0.000000000000000000e+00 1.000719191398093244e+01 1.533309111424841831e+02 2.143639130508636299e+02 2.073112263974708185e+02
2.567567567567567721e+02 0.000000000000000000e+00 1.002685429231496528e+01 1.531694125023677771e+02 2.143632479904863430e+02 2.073446037760168110e+02
2.572072072072072046e+02 0.000000000000000000e+00 1.004657112077256897e+01 1.530091202082548989e+02 2.143630002249083191e+02 2.073783493413102406e+02
2.576576576576576372e+02 0.000000000000000000e+00 1.006651112752842891e+01 1.528500574886329559e+02 2.143632101473031071e+02 2.074121863325108279e+02
2.581081081081081265e+02 0.000000000000000000e+00 1.008681932263425551e+01 1.526922211783075909e+02 2.143638995498295117e+02 2.074459879039804946e+02
2.585585585585585591e+02 0.000000000000000000e+00 1.010755333882116247e+01 1.525355507621152356e+02 2.143650503236185614e+02 2.074798235134148854e+02
2.590090090090089916e+02 0.000000000000000000e+00 1.012868682597400039e+01 1.523799771974572650e+02 2.143666396058652026e+02 2.075137742093975248e+02
2.594594594594594810e+02 0.000000000000000000e+00 1.015018176965168095e+01 1.522254314417605201e+02 2.143686445337807527e+02 2.075479210405064805e+02
2.599099099099099135e+02 0.000000000000000000e+00 1.017199984703074733e+01 1.520718445382899517e+02 2.143710419361941604e+02 2.075823444591896987e+02
2.603603603603603460e+02 0.000000000000000000e+00 1.019408874600048875e+01 1.519192177723907662e+02 2.143737953329437005e+02 2.076170741254918539e+02
2.608108108108108354e+02 0.000000000000000000e+00 1.021638108822662616e+01 1.517677212610342394e+02 2.143768574519217509e+02 2.076520477060548728e+02
2.612612612612612679e+02 0.000000000000000000e+00 1.023882847502500226e+01 1.516175492115980887e+02 2.143801855217716366e+02 2.076871929431381432e+02
2.617117117117117004e+02 0.000000000000000000e+00 1.026138847928450559e+01 1.514688958314691263e+02 2.143837368877411791e+02 2.077224375790065096e+02
2.621621621621621898e+02 0.000000000000000000e+00 1.028401882871185080e+01 1.513219554820952908e+02 2.143874690491393267e+02 2.077577095113774703e+02
2.626126126126126223e+02 0.000000000000000000e+00 1.030668475857237354e+01 1.511769300325013319e+02 2.143913470151874208e+02 2.077929503403665876e+02
2.630630630630630549e+02 0.000000000000000000e+00 1.032936174676433438e+01 1.510339738265465712e+02 2.143953470298965840e+02 2.078281328246430348e+02
2.635135135135134874e+02 0.000000000000000000e+00 1.035202052494059899e+01 1.508920541249590315e+02 2.143994472811300511e+02 2.078632347514230787e+02
2.639639639639639768e+02 0.000000000000000000e+00 1.037462829931428132e+01 1.507490290820423979e+02 2.144036261084493162e+02 2.078982339079248050e+02
2.644144144144144093e+02 0.000000000000000000e+00 1.039715222037921194e+01 1.506027143759947649e+02 2.144078618514322443e+02 2.079331080813644803e+02
2.648648648648648418e+02 0.000000000000000000e+00 1.041955966294517566e+01 1.504509259093301807e+02 2.144121330739617406e+02 2.079678345199408795e+02
2.653153153153153312e+02 0.000000000000000000e+00 1.044181891441621701e+01 1.502928676903211453e+02 2.144164191751024191e+02 2.080023859778393671e+02
2.657657657657657637e+02 0.000000000000000000e+00 1.046389877028195770e+01 1.501405686365033034e+02 2.144206988002588332e+02 2.080367331085890328e+02
2.662162162162161962e+02 0.000000000000000000e+00 1.048576844752278703e+01 1.500114042652185162e+02 2.144249498864974157e+02 2.080708465565021470e+02
2.666666666666666856e+02 0.000000000000000000e+00 1.050739719823832274e+01 1.498637292714647629e+02 2.144291503553049552e+02 2.081046969659128081e+02
2.671171171171171181e+02 0.000000000000000000e+00 1.052875434432826296e+01 1.495834518013725756e+02 2.144332781979592255e+02 2.081382550853904831e+02
2.675675675675675507e+02 0.000000000000000000e+00 1.054981619696809503e+01 1.491429371730610001e+02 2.144373183950247039e+02 2.081714994808844494e+02
2.680180180180180400e+02 0.000000000000000000e+00 1.057057191997046175e+01 1.486241268137873703e+02 2.144412685970382881e+02 2.082044224199489690e+02
2.684684684684684726e+02 0.000000000000000000e+00 1.059101205765364284e+01 1.481154394211371255e+02 2.144451268459379207e+02 2.082370175895030115e+02
2.689189189189189051e+02 0.000000000000000000e+00 1.061112715425588249e+01 1.477052936926938855e+02 2.144488908503044513e+02 2.082692786764328048e+02
2.693693693693693945e+02 0.000000000000000000e+00 1.063090775401724386e+01 1.474821083260594605e+02 2.144525583184968127e+02 2.083011993675954727e+02
2.698198198198198270e+02 0.000000000000000000e+00 1.065034445339006197e+01 1.475343020710115525e+02 2.144561270110498299e+02 2.083327733194309985e+02
2.702702702702702595e+02 0.000000000000000000e+00 1.066943303840707813e+01 1.479502989089851326e+02 2.144595999200646474e+02 2.083639991710915638e+02
2.707207207207206920e+02 0.000000000000000000e+00 1.068817809453321388e+01 1.488152638207411655e+02 2.144629877565112110e+02 2.083948851381865097e+02
2.711711711711711814e+02 0.000000000000000000e+00 1.070658449022266723e+01 1.501282954168509605e+02 2.144662954056329909e+02 2.084254404704497574e+02
2.716216216216216139e+02 0.000000000000000000e+00 1.072465706639923155e+01 1.517959020776434045e+02 2.144695262084969727e+02 2.084556744176261418e+02
2.720720720720720465e+02 0.000000000000000000e+00 1.074240066401580407e+01 1.537200168116305576e+02 2.144726835061901511e+02 2.084855962300862302e+02
2.725225225225225358e+02 0.000000000000000000e+00 1.075982012189342640e+01 1.558025726248761202e+02 2.144757706373547990e+02 2.085152151642178069e+02
2.729729729729729684e+02 0.000000000000000000e+00 1.077692093594669132e+01 1.579455016268548206e+02 2.144787900440969679e+02 2.085445395858696429e+02
2.734234234234234009e+02 0.000000000000000000e+00 1.079371152015664848e+01 1.600507336966620642e+02 2.144817420996823785e+02 2.085735756306639814e+02
2.738738738738738903e+02 0.000000000000000000e+00 1.081020101250942389e+01 1.620201983723909507e+02 2.144846273397615732e+02 2.086023290932134842e+02
2.743243243243243228e+02 0.000000000000000000e+00 1.082639855099660053e+01 1.637558251921818737e+02 2.144874463977757841e+02 2.086308057681344508e+02
2.747747747747747553e+02 0.000000000000000000e+00 1.084231327361158037e+01 1.651595436941352091e+02 2.144901999071498722e+02 2.086590113614165602e+02
2.752252252252252447e+02 0.000000000000000000e+00 1.085795443843926478e+01 1.661332834163804364e+02 2.144928885013232502e+02 2.086869512999037397e+02
2.756756756756756772e+02 0.000000000000000000e+00 1.087333418078924296e+01 1.665789741669250361e+02 2.144955130834841839e+02 2.087146312254899385e+02
2.761261261261261097e+02 0.000000000000000000e+00 1.088846813838608796e+01 1.663985467319544114e+02 2.144980753118397843e+02 2.087420577582470287e+02
2.765765765765765991e+02 0.000000000000000000e+00 1.090337227398777031e+01 1.654939321192232455e+02 2.145005763923545601e+02 2.087692377398052486e+02
2.770270270270270316e+02 0.000000000000000000e+00 1.091806255033407069e+01 1.637670613364662131e+02 2.145030174043040461e+02 2.087961780084788188e+02
2.774774774774774642e+02 0.000000000000000000e+00 1.093255493016295077e+01 1.611198653914270835e+02 2.145053994269746909e+02 2.088228853080763656e+02
2.779279279279279535e+02 0.000000000000000000e+00 1.094686506294783612e+01 1.574542752918569022e+02 2.145077235396474862e+02 2.088493662765686167e+02
2.783783783783783861e+02 0.000000000000000000e+00 1.096100605197898403e+01 1.526722216299658612e+02 2.145099904063263239e+02 2.088756271307829593e+02
2.788288288288288186e+02 0.000000000000000000e+00 1.097498777089822397e+01 1.466756326555096166e+02 2.145121990839761565e+02 2.089016717450722354e+02
2.792792792792793080e+02 0.000000000000000000e+00 1.098881927028196515e+01 1.393940804913199827e+02 2.145143501625552744e+02 2.089275031736669916e+02
2.797297297297297405e+02 0.000000000000000000e+00 1.100250959982804488e+01 1.309417599781390891e+02 2.145164447007791750e+02 2.089531244159115886e+02
2.801801801801801730e+02 0.000000000000000000e+00 1.101606780924521445e+01 1.215084926701383665e+02 2.145184837573742698e+02 2.089785380096382141e+02
2.806306306306306055e+02 0.000000000000000000e+00 1.102950320029776776e+01 1.112843282940630161e+02 2.145204683910633321e+02 2.090037462584950845e+02
2.810810810810810949e+02 0.000000000000000000e+00 1.104282607000641292e+01 1.004593164884281578e+02 2.145223995723335975e+02 2.090287513760613365e+02
2.815315315315315274e+02 0.000000000000000000e+00 1.105604610797490750e+01 8.922350599326637166e+01 2.145242782779405388e+02 2.090535546774390241e+02
2.819819819819819600e+02 0.000000000000000000e+00 1.106917247943056282e+01 7.776694502424470556e+01 2.145261085425136116e+02 2.090781569533646689e+02
2.824324324324324493e+02 0.000000000000000000e+00 1.108221434303413844e+01 6.627968179045819852e+01 2.145278952805983863e+02 2.091025589277905965e+02
2.828828828828828819e+02 0.000000000000000000e+00 1.109518085745548888e+01 5.495176450101098453e+01 2.145296434067313385e+02 2.091267610680333746e+02
2.833333333333333144e+02 0.000000000000000000e+00 1.110807850103083183e+01 4.397324136499264569e+01 2.145313578354434867e+02 2.091507637730119313e+02
2.837837837837838038e+02 0.000000000000000000e+00 1.112090203646039299e+01 3.353416060222843953e+01 2.145330434920015250e+02 2.091745674523954222e+02
2.842342342342342363e+02 0.000000000000000000e+00 1.113364332509991073e+01 2.382457073717705498e+01 2.145347054395551822e+02 2.091981728204646060e+02
2.846846846846846688e+02 0.000000000000000000e+00 1.114629456891088921e+01 1.503452063497024938e+01 2.145363479643128812e+02 2.092215809321205597e+02
2.851351351351351582e+02 0.000000000000000000e+00 1.115884798782099097e+01 7.354059178707757383e+00 2.145379749111743877e+02 2.092447928188921651e+02
2.855855855855855907e+02 0.000000000000000000e+00 1.117129580175060255e+01 9.732352514874946792e-01 2.145395901236261125e+02 2.092678093995691597e+02
2.860360360360360232e+02 0.000000000000000000e+00 1.118362962344690459e+01 -3.917902263587166090e+00 2.145411974451581045e+02 2.092906315739273850e+02
2.864864864864864558e+02 0.000000000000000000e+00 1.119583773520571413e+01 -7.129304483527448610e+00 2.145428007191476354e+02 2.093132602416171721e+02
2.869369369369369451e+02 0.000000000000000000e+00 1.120790721458615735e+01 -8.470922594191506505e+00 2.145444037188863149e+02 2.093356962334546552e+02
2.873873873873873777e+02 0.000000000000000000e+00 1.121982495293923421e+01 -7.752707966677917284e+00 2.145460100071923080e+02 2.093579401946280996e+02
2.878378378378378102e+02 0.000000000000000000e+00 1.123157781080408313e+01 -4.784612002906214911e+00 2.145476230925014534e+02 2.093799926694846363e+02
2.882882882882882996e+02 0.000000000000000000e+00 1.124315264869255770e+01 6.234138952004286693e-01 2.145492464823310002e+02 2.094018540498236689e+02
2.887387387387387321e+02 0.000000000000000000e+00 1.125453632575408847e+01 8.661418325709746568e+00 2.145508836842018354e+02 2.094235247074284416e+02
2.891891891891891646e+02 0.000000000000000000e+00 1.126571569294901565e+01 1.951944988670402381e+01 2.145525382056403032e+02 2.094450050140585518e+02
2.896396396396396540e+02 0.000000000000000000e+00 1.127667870188815868e+01 3.338755827990826219e+01 2.145542146574352955e+02 2.094662964451435982e+02
2.900900900900900865e+02 0.000000000000000000e+00 1.128742281635823019e+01 5.045580271923790860e+01 2.145559264758594509e+02 2.094874099909611687e+02
2.905405405405405190e+02 0.000000000000000000e+00 1.129795035846473183e+01 7.091424727690719010e+01 2.145576898550170881e+02 2.095083619757242559e+02
2.909909909909910084e+02 0.000000000000000000e+00 1.130826368932321202e+01 9.495295606417312229e+01 2.145595206278212572e+02 2.095291697816355736e+02
2.914414414414414409e+02 0.000000000000000000e+00 1.131836558547183813e+01 1.227619931922272372e+02 2.145614346271504473e+02 2.095498509224180452e+02
2.918918918918918735e+02 0.000000000000000000e+00 1.132826084213047579e+01 1.531865441260997613e+02 2.145634476859122515e+02 2.095704229118364310e+02
2.923423423423423628e+02 0.000000000000000000e+00 1.133795485514747270e+01 1.651617697612782649e+02 2.145655756254200242e+02 2.095909032520576147e+02
2.927927927927927954e+02 0.000000000000000000e+00 1.134745259014744079e+01 1.595866763234316750e+02 2.145678338187772169e+02 2.096113090147391631e+02
2.932432432432432279e+02 0.000000000000000000e+00 1.135675846446793003e+01 1.475184169829935854e+02 2.145702367481753754e+02 2.096316566448203957e+02
2.936936936936937173e+02 0.000000000000000000e+00 1.136587686048733303e+01 1.381729234991398698e+02 2.145727985515950422e+02 2.096519623421318101e+02
2.941441441441441498e+02 0.000000000000000000e+00 1.137481708029736183e+01 1.328967300394506310e+02 2.145755333559645806e+02 2.096722422719030874e+02
2.945945945945945823e+02 0.000000000000000000e+00 1.138360525648022303e+01 1.309343716434559610e+02 2.145784552882214484e+02 2.096925125993711845e+02
2.950450450450450717e+02 0.000000000000000000e+00 1.139227112765365746e+01 1.315303621683196980e+02 2.145815784852493380e+02 2.097127894997029216e+02
2.954954954954955042e+02 0.000000000000000000e+00 1.140084673332421517e+01 1.339292177720926702e+02 2.145849193848080176e+02 2.097330914489575662e+02
2.959459459459459367e+02 0.000000000000000000e+00 1.140936934495766764e+01 1.373754598447867465e+02 2.145884996999739087e+02 2.097534421139826009e+02
2.963963963963964261e+02 0.000000000000000000e+00 1.141787695705534134e+01 1.411136104998022347e+02 2.145923421041970869e+02 2.097738657021782274e+02
2.968468468468468586e+02 0.000000000000000000e+00 1.142640663082784158e+01 1.443881918505667272e+02 2.145964693514906685e+02 2.097943863702075760e+02
2.972972972972972912e+02 0.000000000000000000e+00 1.143499246792271151e+01 1.464524962080940895e+02 2.146009041959387105e+02 2.098150282747155870e+02
2.977477477477477237e+02 0.000000000000000000e+00 1.144366797396651236e+01 1.470348597225711273e+02 2.146056693808568525e+02 2.098358155616042495e+02
2.981981981981982130e+02 0.000000000000000000e+00 1.145245843235534267e+01 1.465719232527280838e+02 2.146107794273266336e+02 2.098567641545268998e+02
2.986486486486486456e+02 0.000000000000000000e+00 1.146136625090366579e+01 1.455580753848207678e+02 2.146162259790708049e+02 2.098778670734936895e+02
2.990990990990990781e+02 0.000000000000000000e+00 1.147038989091561234e+01 1.444875528767879587e+02 2.146219961214901559e+02 2.098991130996691936e+02
2.995495495495495675e+02 0.000000000000000000e+00 1.147952772453936632e+01 1.437264940595578082e+02 2.146280754384879401e+02 2.099204908405954484e+02
3.000000000000000000e+02 0.000000000000000000e+00 1.148877762664051261e+01 1.432788187391834072e+02 2.146344492877851735e+02 2.099419889015043736e+02
3.004504504504504325e+02 0.000000000000000000e+00 1.149813729975358001e+01 1.430848734391765902e+02 2.146411030270955962e+02 2.099635958876297082e+02
3.009009009009009219e+02 0.000000000000000000e+00 1.150760027706564870e+01 1.430850005138945562e+02 2.146480178449473897e+02 2.099852962350214511e+02
3.013513513513513544e+02 0.000000000000000000e+00 1.151714400443052000e+01 1.432195262303484924e+02 2.146551588425518275e+02 2.100070582889457000e+02
3.018018018018017870e+02 0.000000000000000000e+00 1.152674204807226488e+01 1.434287729759271315e+02 2.146624872245101869e+02 2.100288463102751848e+02
3.022522522522522763e+02 0.000000000000000000e+00 1.153636790363816544e+01 1.436530631380101113e+02 2.146699633774387621e+02 2.100506242441406357e+02
3.027027027027027088e+02 0.000000000000000000e+00 1.154599321267414780e+01 1.438327191039679747e+02 2.146775465235132287e+02 2.100723560087026272e+02
3.031531531531531414e+02 0.000000000000000000e+00 1.155558762432519870e+01 1.439080632611694455e+02 2.146851957959315769e+02 2.100940055220999056e+02
3.036036036036035739e+02 0.000000000000000000e+00 1.156512098447456083e+01 1.438194182919814921e+02 2.146928706228773081e+02 2.101155369974803762e+02
3.040540540540540633e+02 0.000000000000000000e+00 1.157456973774424114e+01 1.435071134775025712e+02 2.147005370312781452e+02 2.101369212467234320e+02
3.045045045045044958e+02 0.000000000000000000e+00 1.158391682613182638e+01 1.429114845962121763e+02 2.147081675454410288e+02 2.101581355593480112e+02
3.049549549549549283e+02 0.000000000000000000e+00 1.159314546630230325e+01 1.419769694824371982e+02 2.147157349631179386e+02 2.101791573864775273e+02
3.054054054054054177e+02 0.000000000000000000e+00 1.160223862878956425e+01 1.413081543469361350e+02 2.147232120572298300e+02 2.101999641391139448e+02
3.058558558558558502e+02 0.000000000000000000e+00 1.161117769463271543e+01 1.415999539982240094e+02 2.147305715774655255e+02 2.102205332282010204e+02
3.063063063063062827e+02 0.000000000000000000e+00 1.161994341332319891e+01 1.423796134501953929e+02 2.147377862726207240e+02 2.102408420646752347e+02
3.067567567567567721e+02 0.000000000000000000e+00 1.162851665715606941e+01 1.431230127100989193e+02 2.147448290158918098e+02 2.102608681838646589e+02
3.072072072072072046e+02 0.000000000000000000e+00 1.163688267949146393e+01 1.433152609072058112e+02 2.147516770615493442e+02 2.102805935007108928e+02
3.076576576576576372e+02 0.000000000000000000e+00 1.164503217509445676e+01 1.428030560938350391e+02 2.147583131052579120e+02 2.103000052852385124e+02
3.081081081081081265e+02 0.000000000000000000e+00 1.165295617829360708e+01 1.419045328234969929e+02 2.147647202727439435e+02 2.103190910150024138e+02
3.085585585585585591e+02 0.000000000000000000e+00 1.166064604534403770e+01 1.409695067873744847e+02 2.147708827491296688e+02 2.103378381563779840e+02
3.090090090090089916e+02 0.000000000000000000e+00 1.166809432300578919e+01 1.403251091747133614e+02 2.147767854065914435e+02 2.103562341757678951e+02
3.094594594594594810e+02 0.000000000000000000e+00 1.167529383319015324e+01 1.400257745342587441e+02 2.147824131288598437e+02 2.103742665395329823e+02
3.099099099099099135e+02 0.000000000000000000e+00 1.168223739781933546e+01 1.399456393691671110e+02 2.147877507997109205e+02 2.103919227140722796e+02
3.103603603603603460e+02 0.000000000000000000e+00 1.168892316327946901e+01 1.399556382143910014e+02 2.147927886273810145e+02 2.104091954744508257e+02
3.108108108108108354e+02 0.000000000000000000e+00 1.169537913172098342e+01 1.399267354606490699e+02 2.147975466758543917e+02 2.104261072913923272e+02
3.112612612612612679e+02 0.000000000000000000e+00 1.170164370481143123e+01 1.397299058982589486e+02 2.148020558335447276e+02 2.104426909420562879e+02
3.117117117117117004e+02 0.000000000000000000e+00 1.170775345660331368e+01 1.392657995008557918e+02 2.148063505639656796e+02 2.104589792130391288e+02
3.121621621621621898e+02 0.000000000000000000e+00 1.171373834473524767e+01 1.386444764479201694e+02 2.148104671110431809e+02 2.104750048909627367e+02
3.126126126126126223e+02 0.000000000000000000e+00 1.171962683871061017e+01 1.380661137124516245e+02 2.148144417318580963e+02 2.104908007624289894e+02
3.130630630630630549e+02 0.000000000000000000e+00 1.172544740805642505e+01 1.377312390537772444e+02 2.148183106834712817e+02 2.105063996140434028e+02
3.135135135135135442e+02 0.000000000000000000e+00 1.173122855560905009e+01 1.378403802645716496e+02 2.148221102562929445e+02 2.105218342401749396e+02
3.139639639639639768e+02 0.000000000000000000e+00 1.173699973344264436e+01 1.385940660867181577e+02 2.148258776899438089e+02 2.105371382768262265e+02
3.144144144144144093e+02 0.000000000000000000e+00 1.174279145724722184e+01 1.400343270485973335e+02 2.148296512031774910e+02 2.105523463953340979e+02
3.148648648648648987e+02 0.000000000000000000e+00 1.174863189062489255e+01 1.415622463182644424e+02 2.148334683398079505e+02 2.105674933233149204e+02
3.153153153153153312e+02 0.000000000000000000e+00 1.175453840789305104e+01 1.424777109757978906e+02 2.148373662689791672e+02 2.105826137883668707e+02
3.157657657657657637e+02 0.000000000000000000e+00 1.176052536327733833e+01 1.424847303853275662e+02 2.148413821567937703e+02 2.105977425181135914e+02
3.162162162162161962e+02 0.000000000000000000e+00 1.176660711083241040e+01 1.414701001750891010e+02 2.148455531693452940e+02 2.106129142399131524e+02
3.166666666666666856e+02 0.000000000000000000e+00 1.177279841888412193e+01 1.395237420501944143e+02 2.148499168869821006e+02 2.106281640182132833e+02
3.171171171171171181e+02 0.000000000000000000e+00 1.177912107872725755e+01 1.368638941291937954e+02 2.148545179130396718e+02 2.106435337543516653e+02
3.175675675675675507e+02 0.000000000000000000e+00 1.178560274325354840e+01 1.338476469448942225e+02 2.148594066801542795e+02 2.106590711837998242e+02
3.180180180180180400e+02 0.000000000000000000e+00 1.179227093497866008e+01 1.311716238829358190e+02 2.148646332989064831e+02 2.106748242216217477e+02
3.184684684684684726e+02 0.000000000000000000e+00 1.179915201363110100e+01 1.295842106362179038e+02 2.148702474840010836e+02 2.106908407829141652e+02
3.189189189189189051e+02 0.000000000000000000e+00 1.180627206632016168e+01 1.298337928976179683e+02 2.148762989393580938e+02 2.107071687827428832e+02
3.193693693693693376e+02 0.000000000000000000e+00 1.181365708466728393e+01 1.326687562645365688e+02 2.148828372734114964e+02 2.107238560427522316e+02
3.198198198198198270e+02 0.000000000000000000e+00 1.182130646619407344e+01 1.388374597402707877e+02 2.148898855005099904e+02 2.107409239899934619e+02
3.202702702702702595e+02 0.000000000000000000e+00 1.182915680194128072e+01 1.438229468350455136e+02 2.148974038285086863e+02 2.107583316090858716e+02
3.207207207207206920e+02 0.000000000000000000e+00 1.183713568029634189e+01 1.191120401051430235e+02 2.149053433854314790e+02 2.107760288598128682e+02
3.211711711711711814e+02 0.000000000000000000e+00 1.184517405933547707e+01 1.037140836803537240e+02 2.149136538801849383e+02 2.107939657019487640e+02
3.216216216216216139e+02 0.000000000000000000e+00 1.185320796191626869e+01 9.791336887536817812e+01 2.149222825192737218e+02 2.108120920952733286e+02
3.220720720720720465e+02 0.000000000000000000e+00 1.186117382857628400e+01 9.948841554657337838e+01 2.149311762542038196e+02 2.108303579995608743e+02
3.225225225225225358e+02 0.000000000000000000e+00 1.186900895917096932e+01 1.062177444096359977e+02 2.149402828957718157e+02 2.108487142338635749e+02
3.229729729729729684e+02 0.000000000000000000e+00 1.187665996073155839e+01 1.158798854874312383e+02 2.149495595619719097e+02 2.108671209216336138e+02
3.234234234234234009e+02 0.000000000000000000e+00 1.188407913611081312e+01 1.262533744986430975e+02 2.149589690666089155e+02 2.108855438771388435e+02
3.238738738738738903e+02 0.000000000000000000e+00 1.189122254766152764e+01 1.351168959489150438e+02 2.149684743054858700e+02 2.109039489961214713e+02
3.243243243243243228e+02 0.000000000000000000e+00 1.189807067419678788e+01 1.408219031176304270e+02 2.149780381709588255e+02 2.109223021742873243e+02
3.247747747747747553e+02 0.000000000000000000e+00 1.190461394341946288e+01 1.435892617758436245e+02 2.149876235357860423e+02 2.109405693073640577e+02
3.252252252252252447e+02 0.000000000000000000e+00 1.191084281218536489e+01 1.440206052601279225e+02 2.149971932657917932e+02 2.109587162910720508e+02
3.256756756756756772e+02 0.000000000000000000e+00 1.191674788850468758e+01 1.427175670581891609e+02 2.150067103779219906e+02 2.109767091720477765e+02
3.261261261261261097e+02 0.000000000000000000e+00 1.192232415908438270e+01 1.402817850364554033e+02 2.150161422678247618e+02 2.109945183104791795e+02
3.265765765765765991e+02 0.000000000000000000e+00 1.192757155255458201e+01 1.373149020091477723e+02 2.150254612789631210e+02 2.110121188604007330e+02
3.270270270270270316e+02 0.000000000000000000e+00 1.193248799351385969e+01 1.344185610559798079e+02 2.150346400202815857e+02 2.110294862190967251e+02
3.274774774774774642e+02 0.000000000000000000e+00 1.193706571469920164e+01 1.321750735274617909e+02 2.150436511174521002e+02 2.110465957838587201e+02
3.279279279279279535e+02 0.000000000000000000e+00 1.194129607085415046e+01 1.307867630299679149e+02 2.150524677881785465e+02 2.110634229519819201e+02
3.283783783783783861e+02 0.000000000000000000e+00 1.194517041672042978e+01 1.301087458474776213e+02 2.150610639874848857e+02 2.110799431207506132e+02
3.288288288288288186e+02 0.000000000000000000e+00 1.194868010703066830e+01 1.299833793511224940e+02 2.150694137165919528e+02 2.110961316874563636e+02
3.292792792792793080e+02 0.000000000000000000e+00 1.195181692270671192e+01 1.302530213381996873e+02 2.150774914029007050e+02 2.111119644119280565e+02
3.297297297297297405e+02 0.000000000000000000e+00 1.195458825989589968e+01 1.307600452216065605e+02 2.150852870894050284e+02 2.111274323954221472e+02
3.301801801801801730e+02 0.000000000000000000e+00 1.195702000661549391e+01 1.313468441656550567e+02 2.150928105705079361e+02 2.111425464167368773e+02
3.306306306306306624e+02 0.000000000000000000e+00 1.195913523182753124e+01 1.318558126022962824e+02 2.151000729082679754e+02 2.111573185223296605e+02
3.310810810810810949e+02 0.000000000000000000e+00 1.196095617713035608e+01 1.321538947148583247e+02 2.151070857950035133e+02 2.111717607586597296e+02
3.315315315315315274e+02 0.000000000000000000e+00 1.196250508410776092e+01 1.322379347960795712e+02 2.151138646676536155e+02 2.111858851721790415e+02
3.319819819819820168e+02 0.000000000000000000e+00 1.196380419436536613e+01 1.321475811297877954e+02 2.151204263407016697e+02 2.111997038093486481e+02
3.324324324324324493e+02 0.000000000000000000e+00 1.196487574948514521e+01 1.319225082733428280e+02 2.151267876307447295e+02 2.112132287032818567e+02
3.328828828828828819e+02 0.000000000000000000e+00 1.196574199109272740e+01 1.316023907841172331e+02 2.151329653544271423e+02 2.112264717318412295e+02
3.333333333333333144e+02 0.000000000000000000e+00 1.196642522249385365e+01 1.312269039445582166e+02 2.151389770534351555e+02 2.112394453977558442e+02
3.337837837837838038e+02 0.000000000000000000e+00 1.196694075643608812e+01 1.308357256602976122e+02 2.151448428926687484e+02 2.112521648252659361e+02
3.342342342342342363e+02 0.000000000000000000e+00 1.196729725452314597e+01 1.304685344300123688e+02 2.151505836302185344e+02 2.112646457316513988e+02
3.346846846846846688e+02 0.000000000000000000e+00 1.196750320085084240e+01 1.301577320270971541e+02 2.151562200901353208e+02 2.112769038342066779e+02
3.351351351351351013e+02 0.000000000000000000e+00 1.196756707951135468e+01 1.299027838958299981e+02 2.151617732624472410e+02 2.112889548502153048e+02
3.355855855855855907e+02 0.000000000000000000e+00 1.196749737458412710e+01 1.296938413465068152e+02 2.151672641628429119e+02 2.113008144964478561e+02
3.360360360360360232e+02 0.000000000000000000e+00 1.196730257016497490e+01 1.295210551138243318e+02 2.151727138070455112e+02 2.113124984319056239e+02
3.364864864864864558e+02 0.000000000000000000e+00 1.196699115033334238e+01 1.293745759324756364e+02 2.151781432107563887e+02 2.113240222053755133e+02
3.369369369369369451e+02 0.000000000000000000e+00 1.196657204587791057e+01 1.292445547263196204e+02 2.151835735788445163e+02 2.113354015424301906e+02
3.373873873873873777e+02 0.000000000000000000e+00 1.196605636784624949e+01 1.291211435413060826e+02 2.151890272382715921e+02 2.113466532907277724e+02
3.378378378378378102e+02 0.000000000000000000e+00 1.196545591121684993e+01 1.289944948355696397e+02 2.151945269154875859e+02 2.113577947101330210e+02
3.382882882882882996e+02 0.000000000000000000e+00 1.196478247160302999e+01 1.288552310370941996e+02 2.152000930750964471e+02 2.113688430611200602e+02
3.387387387387387321e+02 0.000000000000000000e+00 1.196404784460719384e+01 1.287006989333713136e+02 2.152057413308175455e+02 2.113798156041757466e+02
3.391891891891891646e+02 0.000000000000000000e+00 1.196326382584811654e+01 1.285332687092886772e+02 2.152114866695155797e+02 2.113907296054803737e+02
3.396396396396396540e+02 0.000000000000000000e+00 1.196244221092638327e+01 1.283554312308569934e+02 2.152173440780279634e+02 2.114016023814438086e+02
3.400900900900900865e+02 0.000000000000000000e+00 1.196159481424911064e+01 1.281696773640742322e+02 2.152233285431702825e+02 2.114124512745147513e+02
3.405405405405405190e+02 0.000000000000000000e+00 1.196073037442147324e+01 1.279784941239868203e+02 2.152294512008247693e+02 2.114232897764431982e+02
3.409909909909910084e+02 0.000000000000000000e+00 1.195984406057505112e+01 1.277843539231707837e+02 2.152357085843796085e+02 2.114341167764887359e+02
3.414414414414414409e+02 0.000000000000000000e+00 1.195892765298958693e+01 1.275897257136130065e+02 2.152420937588467496e+02 2.114449277033418184e+02
3.418918918918918735e+02 0.000000000000000000e+00 1.195797293193754740e+01 1.273970784473094682e+02 2.152485959751811606e+02 2.114557179856892617e+02
3.423423423423423628e+02 0.000000000000000000e+00 1.195697167769685620e+01 1.272085484785748122e+02 2.152551945378108940e+02 2.114664830521942349e+02
3.427927927927927954e+02 0.000000000000000000e+00 1.195591567053816107e+01 1.270242644745940197e+02 2.152618671501568315e+02 2.114772183184813912e+02
3.432432432432432279e+02 0.000000000000000000e+00 1.195479669073756668e+01 1.268436055224065058e+02 2.152685915156471310e+02 2.114879191650106804e+02
3.436936936936937173e+02 0.000000000000000000e+00 1.195360703433107119e+01 1.266659494195791922e+02 2.152753453364312008e+02 2.114985809651207092e+02
3.441441441441441498e+02 0.000000000000000000e+00 1.195234271267509030e+01 1.264906737698238430e+02 2.152821061208105675e+02 2.115091988982894691e+02
3.445945945945945823e+02 0.000000000000000000e+00 1.195100112430554873e+01 1.263171557769110223e+02 2.152888509771437384e+02 2.115197677440610278e+02
3.450450450450450717e+02 0.000000000000000000e+00 1.194957962757689529e+01 1.261447725952475594e+02 2.152955569482855935e+02 2.115302822326102614e+02
3.454954954954955042e+02 0.000000000000000000e+00 1.194807558084175980e+01 1.259729013792239130e+02 2.153021989798126015e+02 2.115407370940902183e+02
3.459459459459459367e+02 0.000000000000000000e+00 1.194648634245277208e+01 1.258009192832232657e+02 2.153087478641627968e+02 2.115511270562565187e+02
3.463963963963964261e+02 0.000000000000000000e+00 1.194480927075710497e+01 1.256282566534118814e+02 2.153151739052609628e+02 2.115614467603645608e+02
3.468468468468468586e+02 0.000000000000000000e+00 1.194304172390911845e+01 1.254548160335289140e+02 2.153214474070300639e+02 2.115716907394562440e+02
3.472972972972972912e+02 0.000000000000000000e+00 1.194118084390356671e+01 1.252807470729003398e+02 2.153275386777568201e+02 2.115818535240887286e+02
3.477477477477477805e+02 0.000000000000000000e+00 1.193922375187503349e+01 1.251062022040641750e+02 2.153334186452957510e+02 2.115919302644069830e+02
3.481981981981982130e+02 0.000000000000000000e+00 1.193716871001925028e+01 1.249313351162545587e+02 2.153390594941938616e+02 2.116019173672320903e+02
3.486486486486486456e+02 0.000000000000000000e+00 1.193501413263766153e+01 1.247562996508077049e+02 2.153444354956063762e+02 2.116118113915053982e+02
3.490990990990991349e+02 0.000000000000000000e+00 1.193275843405353953e+01 1.245812496490707417e+02 2.153495418946295104e+02 2.116216088961773494e+02
3.495495495495495675e+02 0.000000000000000000e+00 1.193040002857196669e+01 1.244063389523926162e+02 2.153543867818170838e+02 2.116313064386849874e+02
3.500000000000000000e+02 0.000000000000000000e+00 1.192793733050348237e+01 1.242317214021113614e+02 2.153589784330015391e+02 2.116409005528312264e+02
3.504504504504504325e+02 0.000000000000000000e+00 1.192536874771212752e+01 1.240575376618289738e+02 2.153633251240171376e+02 2.116503877535615175e+02
3.509009009009009219e+02 0.000000000000000000e+00 1.192269205412230804e+01 1.238837823457743070e+02 2.153674351306945027e+02 2.116597645552974427e+02
3.513513513513513544e+02 0.000000000000000000e+00 1.191990497185906861e+01 1.237103602341703663e+02 2.153713178362031613e+02 2.116690285797994875e+02
3.518018018018017870e+02 0.000000000000000000e+00 1.191700950076119625e+01 1.235371791338457115e+02 2.153749870327465032e+02 2.116781818501895032e+02
3.522522522522522195e+02 0.000000000000000000e+00 1.191400873406382743e+01 1.233641479450325278e+02 2.153784617414785316e+02 2.116872274829875096e+02
3.527027027027027088e+02 0.000000000000000000e+00 1.191090576500209863e+01 1.231911755679630005e+02 2.153817719340368058e+02 2.116961685947080696e+02
3.531531531531531414e+02 0.000000000000000000e+00 1.190770368680750835e+01 1.230181709028602199e+02 2.153849493739326135e+02 2.117050082957448467e+02
3.536036036036035739e+02 0.000000000000000000e+00 1.190440559271883103e+01 1.228450428499600093e+02 2.153880258246790618e+02 2.117137496206978540e+02
3.540540540540540633e+02 0.000000000000000000e+00 1.190101456702723226e+01 1.226717009943531593e+02 2.153910330497819814e+02 2.117223955530334933e+02
3.545045045045044958e+02 0.000000000000000000e+00 1.189753301860037027e+01 1.224980838884912373e+02 2.153940028127435653e+02 2.117309490752650163e+02
3.549549549549549283e+02 0.000000000000000000e+00 1.189396221999595582e+01 1.223241691286220885e+02 2.153969668765457754e+02 2.117394131693563395e+02
3.554054054054054177e+02 0.000000000000000000e+00 1.189030332785841892e+01 1.221499370607052697e+02 2.153999569971274468e+02 2.117477908102682704e+02
3.558558558558558502e+02 0.000000000000000000e+00 1.188655749389909033e+01 1.219753680257545057e+02 2.154030029641962756e+02 2.117560849679957755e+02
3.563063063063062827e+02 0.000000000000000000e+00 1.188272586972198042e+01 1.218004423646889336e+02 2.154061265504733456e+02 2.117642986124428717e+02
3.567567567567567721e+02 0.000000000000000000e+00 1.187880960692564258e+01 1.216251404184131388e+02 2.154093474805922597e+02 2.117724347082603344e+02
3.572072072072072046e+02 0.000000000000000000e+00 1.187480985711226822e+01 1.214494425278408016e+02 2.154126854791902588e+02 2.117804961420697509e+02
3.576576576576576372e+02 0.000000000000000000e+00 1.187072777199136908e+01 1.212733370049118093e+02 2.154161602709154977e+02 2.117884857408007520e+02
3.581081081081081265e+02 0.000000000000000000e+00 1.186656451692397241e+01 1.210968538637662277e+02 2.154197915804033983e+02 2.117964063298531983e+02
3.585585585585585591e+02 0.000000000000000000e+00 1.186232128047231527e+01 1.209200367069861386e+02 2.154235991286586795e+02 2.118042607310017047e+02
3.590090090090089916e+02 0.000000000000000000e+00 1.185799863542888488e+01 1.207429285257003357e+02 2.154276020177858300e+02 2.118120511471115606e+02
3.594594594594594810e+02 0.000000000000000000e+00 1.185359584131583688e+01 1.205655709977727383e+02 2.154318180363788997e+02 2.118197784677777236e+02
3.599099099099099135e+02 0.000000000000000000e+00 1.184911198998634063e+01 1.203880056333873654e+02 2.154362599507985578e+02 2.118274434149188892e+02
3.603603603603603460e+02 0.000000000000000000e+00 1.184454617331721238e+01 1.202102739427682536e+02 2.154409231758691021e+02 2.118350467111795297e+02
3.608108108108108354e+02 0.000000000000000000e+00 1.183989748315434554e+01 1.200324173686549329e+02 2.154457992512016062e+02 2.118425891002807475e+02
3.612612612612612679e+02 0.000000000000000000e+00 1.183516501208578120e+01 1.198544720099980623e+02 2.154508797164307907e+02 2.118500713504836312e+02
3.617117117117117004e+02 0.000000000000000000e+00 1.183034845596739615e+01 1.196764648355456302e+02 2.154561561111877381e+02 2.118574942314244254e+02
3.621621621621621898e+02 0.000000000000000000e+00 1.182544920944746991e+01 1.194984219205343834e+02 2.154616199750944361e+02 2.118648585127375554e+02
3.626126126126126223e+02 0.000000000000000000e+00 1.182046876905587851e+01 1.193203691452326893e+02 2.154672626528135879e+02 2.118721647690927057e+02
3.630630630630630549e+02 0.000000000000000000e+00 1.181540682453123736e+01 1.191423305831231119e+02 2.154730736822111794e+02 2.118794117683610239e+02
3.635135135135135442e+02 0.000000000000000000e+00 1.181026208659568510e+01 1.189643293286681001e+02 2.154790416221458145e+02 2.118865972994117328e+02
3.639639639639639768e+02 0.000000000000000000e+00 1.180503325631252665e+01 1.187863884666694503e+02 2.154851547221660439e+02 2.118937191413406254e+02
3.644144144144144093e+02 0.000000000000000000e+00 1.179971903473779093e+01 1.186085310819198639e+02 2.154913987118052319e+02 2.119007750400105579e+02
3.648648648648648987e+02 0.000000000000000000e+00 1.179431812293114490e+01 1.184307791561568592e+02 2.154977580594131723e+02 2.119077626602029341e+02
3.653153153153153312e+02 0.000000000000000000e+00 1.178882927440281492e+01 1.182531451230534003e+02 2.155042172239427600e+02 2.119146796545628604e+02
3.657657657657657637e+02 0.000000000000000000e+00 1.178325153696277994e+01 1.180756365223260218e+02 2.155107606643578038e+02 2.119215236757136154e+02
3.662162162162162531e+02 0.000000000000000000e+00 1.177758406108841882e+01 1.178982608539899957e+02 2.155173728397003288e+02 2.119282923763985309e+02
3.666666666666666856e+02 0.000000000000000000e+00 1.177182613404329459e+01 1.177210257547394576e+02 2.155240383456912241e+02 2.119349835460052418e+02
3.671171171171171181e+02 0.000000000000000000e+00 1.176597745606522949e+01 1.175439392742573546e+02 2.155307421910420089e+02 2.119415953869302029e+02
3.675675675675675507e+02 0.000000000000000000e+00 1.176003780510836805e+01 1.173670095399211277e+02 2.155374694621586968e+02 2.119481261792570876e+02
3.680180180180180400e+02 0.000000000000000000e+00 1.175400695912139781e+01 1.171902446791136754e+02 2.155442055674593576e+02 2.119545741835918307e+02
3.684684684684684726e+02 0.000000000000000000e+00 1.174788469605482533e+01 1.170136528192233527e+02 2.155509391500272613e+02 2.119609375050840754e+02
3.689189189189189051e+02 0.000000000000000000e+00 1.174167077639503987e+01 1.168372420620817138e+02 2.155576607212260569e+02 2.119672141744995315e+02
3.693693693693693376e+02 0.000000000000000000e+00 1.173536457562113355e+01 1.166610188959002699e+02 2.155643608150840009e+02 2.119734022221564373e+02
3.698198198198198270e+02 0.000000000000000000e+00 1.172896509297606826e+01 1.164849872599734226e+02 2.155710299656020652e+02 2.119794996783512033e+02
3.702702702702702595e+02 0.000000000000000000e+00 1.172247132165648509e+01 1.163091508782727033e+02 2.155776587164236844e+02 2.119855045830208837e+02
3.707207207207206920e+02 0.000000000000000000e+00 1.171588327109384409e+01 1.161335144910026429e+02 2.155842386274198361e+02 2.119914159923300758e+02
3.711711711711711814e+02 0.000000000000000000e+00 1.170920284867497685e+01 1.159580847363213252e+02 2.155907631564223266e+02 2.119972348604042054e+02
3.716216216216216139e+02 0.000000000000000000e+00 1.170243216964991007e+01 1.157828684602573048e+02 2.155972259691297950e+02 2.120029623482914758e+02
3.720720720720720465e+02 0.000000000000000000e+00 1.169557334927230841e+01 1.156078725088427746e+02 2.156036220661262632e+02 2.120085995220633777e+02
3.725225225225225358e+02 0.000000000000000000e+00 1.168862850279583654e+01 1.154331037281062891e+02 2.156099535996963823e+02 2.120141472725554195e+02
3.729729729729729684e+02 0.000000000000000000e+00 1.168159949009168486e+01 1.152585689640673081e+02 2.156162251070636557e+02 2.120196064717110858e+02
3.734234234234234009e+02 0.000000000000000000e+00 1.167448707353287318e+01 1.150842750429910666e+02 2.156224411271086865e+02 2.120249779914629471e+02
3.738738738738738903e+02 0.000000000000000000e+00 1.166729172073792142e+01 1.149102269756385795e+02 2.156286061987048015e+02 2.120302627037472121e+02
3.743243243243243228e+02 0.000000000000000000e+00 1.166001390426390572e+01 1.147364265262294794e+02 2.156347248656711599e+02 2.120354614854422834e+02
3.747747747747747553e+02 0.000000000000000000e+00 1.165265451079721970e+01 1.145628755352117878e+02 2.156408020859580574e+02 2.120405756275577005e+02
3.752252252252252447e+02 0.000000000000000000e+00 1.164521514822990866e+01 1.143895765642155311e+02 2.156468435387196223e+02 2.120456071423050162e+02
3.756756756756756772e+02 0.000000000000000000e+00 1.163769749677521759e+01 1.142165322471992113e+02 2.156528549752474646e+02 2.120505581087472819e+02
3.761261261261261097e+02 0.000000000000000000e+00 1.163010323662456358e+01 1.140437452181140543e+02 2.156588416940576280e+02 2.120554305381374434e+02
3.765765765765765991e+02 0.000000000000000000e+00 1.162243404821856529e+01 1.138712181109167432e+02 2.156648075631092070e+02 2.120602263959408447e+02
3.770270270270270316e+02 0.000000000000000000e+00 1.161469162671528466e+01 1.136989535595639609e+02 2.156707561684743268e+02 2.120649476467442582e+02
3.774774774774774642e+02 0.000000000000000000e+00 1.160687769104879408e+01 1.135269541980014765e+02 2.156766910962414840e+02 2.120695962551399134e+02
3.779279279279279535e+02 0.000000000000000000e+00 1.159899396230866842e+01 1.133552226601896109e+02 2.156826159324846230e+02 2.120741741857164016e+02
3.783783783783783861e+02 0.000000000000000000e+00 1.159104215769912116e+01 1.131837592971478443e+02 2.156885342593996029e+02 2.120786833991696767e+02
3.788288288288288186e+02 0.000000000000000000e+00 1.158302346568416397e+01 1.130125526450083271e+02 2.156944491304384428e+02 2.120831253274773189e+02
3.792792792792793080e+02 0.000000000000000000e+00 1.157493801547025214e+01 1.128415866933628422e+02 2.157003625397992437e+02 2.120875003433320671e+02
3.797297297297297405e+02 0.000000000000000000e+00 1.156678580990410410e+01 1.126708453043884219e+02 2.157062763552403339e+02 2.120918087403151731e+02
3.801801801801801730e+02 0.000000000000000000e+00 1.155856685183971422e+01 1.125003123403130303e+02 2.157121921667494462e+02 2.120960510526001599e+02
3.806306306306306624e+02 0.000000000000000000e+00 1.155028114875130996e+01 1.123299716633373464e+02 2.157181106620773789e+02 2.121002278907762957e+02
3.810810810810810949e+02 0.000000000000000000e+00 1.154192879024776630e+01 1.121598071356584114e+02 2.157240323461046501e+02 2.121043398654510383e+02
3.815315315315315274e+02 0.000000000000000000e+00 1.153350993647109135e+01 1.119898026194914564e+02 2.157299577237245103e+02 2.121083875872536737e+02
3.819819819819820168e+02 0.000000000000000000e+00 1.152502474983339198e+01 1.118199419770353416e+02 2.157358872998247534e+02 2.121123716667952976e+02
3.824324324324323925e+02 0.000000000000000000e+00 1.151647339221744915e+01 1.116502090699505061e+02 2.157418215787438385e+02 2.121162927141449472e+02
3.828828828828828819e+02 0.000000000000000000e+00 1.150785516095129424e+01 1.114805871665685117e+02 2.157477602002873027e+02 2.121201504748441948e+02
3.833333333333333712e+02 0.000000000000000000e+00 1.149916674149244500e+01 1.113110587051942275e+02 2.157537001923683420e+02 2.121239420825368143e+02
3.837837837837837469e+02 0.000000000000000000e+00 1.149040432792207866e+01 1.111416063519336603e+02 2.157596380915329064e+02 2.121276641998156265e+02
3.842342342342342363e+02 0.000000000000000000e+00 1.148156411433046742e+01 1.109722127748955245e+02 2.157655703424188687e+02 2.121313135547698039e+02
3.846846846846847257e+02 0.000000000000000000e+00 1.147264228976200684e+01 1.108028606421885343e+02 2.157714928822315414e+02 2.121348868886525452e+02
3.851351351351351013e+02 0.000000000000000000e+00 1.146363499023209442e+01 1.106335326219214039e+02 2.157774014740953135e+02 2.121383809427425149e+02
3.855855855855855907e+02 0.000000000000000000e+00 1.145453831998020178e+01 1.104642113821973908e+02 2.157832918809599505e+02 2.121417924582965497e+02
3.860360360360360801e+02 0.000000000000000000e+00 1.144534838282925193e+01 1.102948795911361231e+02 2.157891598657897703e+02 2.121451181765951333e+02
3.864864864864864558e+02 0.000000000000000000e+00 1.143606128258397803e+01 1.101255199168390391e+02 2.157950011915381765e+02 2.121483548388896452e+02
3.869369369369369451e+02 0.000000000000000000e+00 1.142667317085943068e+01 1.099561151305915701e+02 2.158008116689579765e+02 2.121514992342526966e+02
3.873873873873873777e+02 0.000000000000000000e+00 1.141718061861865863e+01 1.097866570983096608e+02 2.158065875281517947e+02 2.121545485709848435e+02
3.878378378378378102e+02 0.000000000000000000e+00 1.140758041414665058e+01 1.096171559348622395e+02 2.158123252165496524e+02 2.121575001188030001e+02
3.882882882882882996e+02 0.000000000000000000e+00 1.139786934755829861e+01 1.094476240039184631e+02 2.158180212418810697e+02 2.121603506809988176e+02
3.887387387387387321e+02 0.000000000000000000e+00 1.138804422791872639e+01 1.092780736691292987e+02 2.158236730475455261e+02 2.121630969733287202e+02
3.891891891891891646e+02 0.000000000000000000e+00 1.137810204643756151e+01 1.091085172941639030e+02 2.158292788296985236e+02 2.121657357115436753e+02
3.896396396396396540e+02 0.000000000000000000e+00 1.136803989602231013e+01 1.089389672426932520e+02 2.158348368058323103e+02 2.121682636114110210e+02
3.900900900900900865e+02 0.000000000000000000e+00 1.135785487066823407e+01 1.087694358783737698e+02 2.158403451934318582e+02 2.121706773886799056e+02
3.905405405405405190e+02 0.000000000000000000e+00 1.134754406438150909e+01 1.085999355648636993e+02 2.158458022099930531e+02 2.121729737591067533e+02
3.909909909909910084e+02 0.000000000000000000e+00 1.133710457295092056e+01 1.084304786676239019e+02 2.158512060747834767e+02 2.121751494402433309e+02
3.914414414414414409e+02 0.000000000000000000e+00 1.132653463637143432e+01 1.082610786339500919e+02 2.158565561512878048e+02 2.121772022938275768e+02
3.918918918918918735e+02 0.000000000000000000e+00 1.131583560061517346e+01 1.080917500073246629e+02 2.158618549089605949e+02 2.121791330935848237e+02
3.923423423423423628e+02 0.000000000000000000e+00 1.130500933368966798e+01 1.079225054595426627e+02 2.158671053396847128e+02 2.121809423626946227e+02
3.927927927927927954e+02 0.000000000000000000e+00 1.129405774413316976e+01 1.077533575225115783e+02 2.158723108490594313e+02 2.121826304320002237e+02
3.932432432432432279e+02 0.000000000000000000e+00 1.128298329392418964e+01 1.075843187281479914e+02 2.158774760397463979e+02 2.121841976323830750e+02
3.936936936936937173e+02 0.000000000000000000e+00 1.127178884516979451e+01 1.074154016083703027e+02 2.158826057296282670e+02 2.121856442947009782e+02
3.941441441441441498e+02 0.000000000000000000e+00 1.126047726888100442e+01 1.072466186950841802e+02 2.158877047366058832e+02 2.121869707498281059e+02
3.945945945945945823e+02 0.000000000000000000e+00 1.124905143607611535e+01 1.070779825202207576e+02 2.158927778785655391e+02 2.121881773286222597e+02
3.950450450450450717e+02 0.000000000000000000e+00 1.123751421776614734e+01 1.069095056156820647e+02 2.158978299733935273e+02 2.121892643619521550e+02
3.954954954954955042e+02 0.000000000000000000e+00 1.122586849384424568e+01 1.067412005222649896e+02 2.159028658478673606e+02 2.121902321895613568e+02
3.959459459459459367e+02 0.000000000000000000e+00 1.121411765767697943e+01 1.065730802942343871e+02 2.159078908422216045e+02 2.121910816793042613e+02
3.963963963963964261e+02 0.000000000000000000e+00 1.120226588798504963e+01 1.064051537990690122e+02 2.159129110820576898e+02 2.121918145867366547e+02
3.968468468468468586e+02 0.000000000000000000e+00 1.119031742782681249e+01 1.062374094958486239e+02 2.159179327324272890e+02 2.121924327774631820e+02
3.972972972972972912e+02 0.000000000000000000e+00 1.117827642999327509e+01 1.060698305741334480e+02 2.159229608956211450e+02 2.121929381172540161e+02
3.977477477477477805e+02 0.000000000000000000e+00 1.116614692201255821e+01 1.059024002234782529e+02 2.159279992828542163e+02 2.121933324718702352e+02
3.981981981981982130e+02 0.000000000000000000e+00 1.115393292217777343e+01 1.057351016334396263e+02 2.159330515113288129e+02 2.121936177070820122e+02
3.986486486486486456e+02 0.000000000000000000e+00 1.114163844879294629e+01 1.055679179935832508e+02 2.159381211982345121e+02 2.121937956886540633e+02
3.990990990990991349e+02 0.000000000000000000e+00 1.112926752014573140e+01 1.054008324934638949e+02 2.159432119607718050e+02 2.121938682823547424e+02
3.995495495495495106e+02 0.000000000000000000e+00 1.111682415454197326e+01 1.052338283226399653e+02 2.159483274161248119e+02 2.121938373539524036e+02
4.000000000000000000e+02 0.000000000000000000e+00 1.110431232430892123e+01 1.050668886247003684e+02 2.159534711355227046e+02 2.121937046822458797e+02
4.004504504504504894e+02 0.000000000000000000e+00 1.109173491940237000e+01 1.048999954608661938e+02 2.159586456078232004e+02 2.121934702650578402e+02
4.009009009009008651e+02 0.000000000000000000e+00 1.107909373317488644e+01 1.047331293893694237e+02 2.159638522252698749e+02 2.121931324185770791e+02
4.013513513513513544e+02 0.000000000000000000e+00 1.106638991578802234e+01 1.045662661960195692e+02 2.159690921882574912e+02 2.121926893921463488e+02
4.018018018018018438e+02 0.000000000000000000e+00 1.105362198699549481e+01 1.043993786193459528e+02 2.159743630753710022e+02 2.121921394350993069e+02
4.022522522522522195e+02 0.000000000000000000e+00 1.104078773921355605e+01 1.042324393471044459e+02 2.159796586491720518e+02 2.121914807967859815e+02
4.027027027027027088e+02 0.000000000000000000e+00 1.102788496480752656e+01 1.040654210670436441e+02 2.159849724902724120e+02 2.121907117265400302e+02
4.031531531531531414e+02 0.000000000000000000e+00 1.101491145616637368e+01 1.038982964669303328e+02 2.159902981792965875e+02 2.121898304737096623e+02
4.036036036036035739e+02 0.000000000000000000e+00 1.100186500565905590e+01 1.037310382345076505e+02 2.159956292968563503e+02 2.121888352876285353e+02
4.040540540540540633e+02 0.000000000000000000e+00 1.098874340566544561e+01 1.035636190575423825e+02 2.160009594235634722e+02 2.121877244132265332e+02
4.045045045045044958e+02 0.000000000000000000e+00 1.097554437687722384e+01 1.033960115520894760e+02 2.160062820683542668e+02 2.121864956353620073e+02
4.049549549549549283e+02 0.000000000000000000e+00 1.096226452533301199e+01 1.032281872255789494e+02 2.160115896255028929e+02 2.121851449380301347e+02
4.054054054054054177e+02 0.000000000000000000e+00 1.094889955015423766e+01 1.030601320601217594e+02 2.160168736092036852e+02 2.121836673550369596e+02
4.058558558558558502e+02 0.000000000000000000e+00 1.093544444865437981e+01 1.028918805645098473e+02 2.160221255274427676e+02 2.121820578962378931e+02
4.063063063063062827e+02 0.000000000000000000e+00 1.092189350473017839e+01 1.027234768202979467e+02 2.160273371725415927e+02 2.121803115714992600e+02
4.067567567567567721e+02 0.000000000000000000e+00 1.090824096831238421e+01 1.025549649090316962e+02 2.160325005657705333e+02 2.121784233906691952e+02
4.072072072072072046e+02 0.000000000000000000e+00 1.089448108935357595e+01 1.023863889122803812e+02 2.160376077349246771e+02 2.121763883636176615e+02
4.076576576576576372e+02 0.000000000000000000e+00 1.088060811778996140e+01 1.022177929115860024e+02 2.160426507077881979e+02 2.121742015001964319e+02
4.081081081081081265e+02 0.000000000000000000e+00 1.086661630356320529e+01 1.020492209885069315e+02 2.160476215121398127e+02 2.121718578102645552e+02
4.085585585585585591e+02 0.000000000000000000e+00 1.085249989660951542e+01 1.018807172245942638e+02 2.160525121757727902e+02 2.121693531429318682e+02
4.090090090090089916e+02 0.000000000000000000e+00 1.083825316751790524e+01 1.017123257220482628e+02 2.160573147471095581e+02 2.121666867741278111e+02
4.094594594594594810e+02 0.000000000000000000e+00 1.082387080798616807e+01 1.015440910041761526e+02 2.160620216956958757e+02 2.121638592649342172e+02
4.099099099099099135e+02 0.000000000000000000e+00 1.080934899335443333e+01 1.013760564354743110e+02 2.160666258844612457e+02 2.121608715697948355e+02
4.103603603603603460e+02 0.000000000000000000e+00 1.079468825442017987e+01 1.012082506502792967e+02 2.160711214460061456e+02 2.121577246582382941e+02
4.108108108108108354e+02 0.000000000000000000e+00 1.077989020196400816e+01 1.010406941332093993e+02 2.160755111173039040e+02 2.121544194998059538e+02
4.112612612612612679e+02 0.000000000000000000e+00 1.076495644674650976e+01 1.008734072829756769e+02 2.160798012451159593e+02 2.121509570640191669e+02
4.117117117117117004e+02 0.000000000000000000e+00 1.074988859954464715e+01 1.007064104983001016e+02 2.160839981885765155e+02 2.121473383204138372e+02
4.121621621621621898e+02 0.000000000000000000e+00 1.073468827113356383e+01 1.005397241778973694e+02 2.160881083068215958e+02 2.121435642385204119e+02
4.126126126126126223e+02 0.000000000000000000e+00 1.071935707226839440e+01 1.003733687204803573e+02 2.160921379589726712e+02 2.121396359440586821e+02
4.130630630630630549e+02 0.000000000000000000e+00 1.070389661373701529e+01 1.002073645247746754e+02 2.160960935041730409e+02 2.121355568392609712e+02
4.135135135135135442e+02 0.000000000000000000e+00 1.068830850851918512e+01 1.000417319917069108e+02 2.160999813037597050e+02 2.121313320504486910e+02
4.139639639639639768e+02 0.000000000000000000e+00 1.067259466544055613e+01 9.987649177632920328e+01 2.161038079732043116e+02 2.121269670006404340e+02
4.144144144144144093e+02 0.000000000000000000e+00 1.065675890293459815e+01 9.971166501927837089e+01 2.161075806135595485e+02 2.121224675984358328e+02
4.148648648648648987e+02 0.000000000000000000e+00 1.064080683696920460e+01 9.954727291591188987e+01 2.161113063321463414e+02 2.121178398071497213e+02
4.153153153153153312e+02 0.000000000000000000e+00 1.062474418981219060e+01 9.938333663088087633e+01 2.161149919780327764e+02 2.121130895901023905e+02
4.157657657657657637e+02 0.000000000000000000e+00 1.060857668373682827e+01 9.921986718178413867e+01 2.161186443145325029e+02 2.121082229105995793e+02
4.162162162162162531e+02 0.000000000000000000e+00 1.059231004100547580e+01 9.905685082628042437e+01 2.161222701049173338e+02 2.121032457319633977e+02
4.166666666666666288e+02 0.000000000000000000e+00 1.057594998389140528e+01 9.889427011647421750e+01 2.161258761124481680e+02 2.120981640175032226e+02
4.171171171171171181e+02 0.000000000000000000e+00 1.055950223466425086e+01 9.873210760447909706e+01 2.161294691003822663e+02 2.120929833435766341e+02
4.175675675675676075e+02 0.000000000000000000e+00 1.054297251558818971e+01 9.857034584238681418e+01 2.161330558320005366e+02 2.120877073785450193e+02
4.180180180180179832e+02 0.000000000000000000e+00 1.052636654893831292e+01 9.840896738230730989e+01 2.161366430705584207e+02 2.120823392036818404e+02
4.184684684684684726e+02 0.000000000000000000e+00 1.050968993968854193e+01 9.824795477959924028e+01 2.161402375825764466e+02 2.120768819033783075e+02
4.189189189189189619e+02 0.000000000000000000e+00 1.049294602131340071e+01 9.808729061358826584e+01 2.161438461585476034e+02 2.120713385859799018e+02
4.193693693693693376e+02 0.000000000000000000e+00 1.047613607983294060e+01 9.792695747427569586e+01 2.161474754012979247e+02 2.120657123704986589e+02
4.198198198198198270e+02 0.000000000000000000e+00 1.045926132846943801e+01 9.776693795172832324e+01 2.161511278098914772e+02 2.120600063760357443e+02
4.202702702702702595e+02 0.000000000000000000e+00 1.044232298041060858e+01 9.760721463599475101e+01 2.161548020187619841e+02 2.120542237216541253e+02
4.207207207207206920e+02 0.000000000000000000e+00 1.042532224886417680e+01 9.744777011713995307e+01 2.161584965119200206e+02 2.120483675264458725e+02
4.211711711711711814e+02 0.000000000000000000e+00 1.040826034703059122e+01 9.728858698341355193e+01 2.161622097733597911e+02 2.120424409094739531e+02
4.216216216216216139e+02 0.000000000000000000e+00 1.039113848811211938e+01 9.712964590994852188e+01 2.161659402871009661e+02 2.120364465722213936e+02
4.220720720720720465e+02 0.000000000000000000e+00 1.037395788530557184e+01 9.697092202635758440e+01 2.161696865371413878e+02 2.120303850017626246e+02
4.225225225225225358e+02 0.000000000000000000e+00 1.035671975182049209e+01 9.681238946322991978e+01 2.161734470074989076e+02 2.120242559540529328e+02
4.229729729729729684e+02 0.000000000000000000e+00 1.033942527012914070e+01 9.665402235112924245e+01 2.161772201821531780e+02 2.120180591845528397e+02
4.234234234234234009e+02 0.000000000000000000e+00 1.032207406503584934e+01 9.649579481552609650e+01 2.161810045399997762e+02 2.120117944436224207e+02
4.238738738738738903e+02 0.000000000000000000e+00 1.030466349614471255e+01 9.633768096992207575e+01 2.161847985479635099e+02 2.120054614696709905e+02
4.243243243243243228e+02 0.000000000000000000e+00 1.028719074437321979e+01 9.617965492609619105e+01 2.161886005318465322e+02 2.119990599993798241e+02
4.247747747747747553e+02 0.000000000000000000e+00 1.026965299065341242e+01 9.602169079584564315e+01 2.161924078468236985e+02 2.119925897694374726e+02
4.252252252252252447e+02 0.000000000000000000e+00 1.025204741590641788e+01 9.586376269094944291e+01 2.161962174353229784e+02 2.119860505165288487e+02
4.256756756756756772e+02 0.000000000000000000e+00 1.023437120106245857e+01 9.570584472319933411e+01 2.162000262382716755e+02 2.119794419773425034e+02
4.261261261261261097e+02 0.000000000000000000e+00 1.021662152704084292e+01 9.554791100437614659e+01 2.162038311965752655e+02 2.119727639046031982e+02
4.265765765765765991e+02 0.000000000000000000e+00 1.019879557476815535e+01 9.538993617231608368e+01 2.162076292511628708e+02 2.119660162571781257e+02
4.270270270270270316e+02 0.000000000000000000e+00 1.018089052516916126e+01 9.523190668334427755e+01 2.162114173429472430e+02 2.119591991368888557e+02
4.274774774774774642e+02 0.000000000000000000e+00 1.016290355920318689e+01 9.507382065856108966e+01 2.162151924128465907e+02 2.119523126484327804e+02
4.279279279279279535e+02 0.000000000000000000e+00 1.014483217752058408e+01 9.491567671534539841e+01 2.162189514027795667e+02 2.119453568974950031e+02
4.283783783783783861e+02 0.000000000000000000e+00 1.012667502574731770e+01 9.475747351109384908e+01 2.162226912946644006e+02 2.119383320297856699e+02
4.288288288288288186e+02 0.000000000000000000e+00 1.010843104154446337e+01 9.459920975593740877e+01 2.162264091232100327e+02 2.119312382437456108e+02
4.292792792792793080e+02 0.000000000000000000e+00 1.009009916619288560e+01 9.444088416361410054e+01 2.162301022149604250e+02 2.119240757414281688e+02
4.297297297297297405e+02 0.000000000000000000e+00 1.007167834096253500e+01 9.428249544788559433e+01 2.162337688799343596e+02 2.119168447248939628e+02
4.301801801801801730e+02 0.000000000000000000e+00 1.005316750712518115e+01 9.412404232247899927e+01 2.162374076376945595e+02 2.119095453961872408e+02
4.306306306306306624e+02 0.000000000000000000e+00 1.003456560595441260e+01 9.396552350113961438e+01 2.162410170078110241e+02 2.119021779578688438e+02
4.310810810810810949e+02 0.000000000000000000e+00 1.001587157871654199e+01 9.380693769761091971e+01 2.162445955098537524e+02 2.118947427135990438e+02
4.315315315315315274e+02 0.000000000000000000e+00 9.997084366701528779e+00 9.364828373548880336e+01 2.162481416633872868e+02 2.118872401893240749e+02
4.319819819819820168e+02 0.000000000000000000e+00 9.978202911166590638e+00 9.348956111652296386e+01 2.162516539879852644e+02 2.118796709405360161e+02
4.324324324324323925e+02 0.000000000000000000e+00 9.959226255001340178e+00 9.333076960101971054e+01 2.162551310032158653e+02 2.118720355227469554e+02
4.328828828828828819e+02 0.000000000000000000e+00 9.940154561507370090e+00 9.317190895203384571e+01 2.162585712308773509e+02 2.118643344936954236e+02
4.333333333333333712e+02 0.000000000000000000e+00 9.920988757661689306e+00 9.301297900370445859e+01 2.162619732638722780e+02 2.118565684822115145e+02
4.337837837837837469e+02 0.000000000000000000e+00 9.901729865072411485e+00 9.285397967450808210e+01 2.162653357778399368e+02 2.118487382014536706e+02
4.342342342342342363e+02 0.000000000000000000e+00 9.882378910240731784e+00 9.269491088779795973e+01 2.162686573069422593e+02 2.118408443694788730e+02
4.346846846846847257e+02 0.000000000000000000e+00 9.862936919660569401e+00 9.253577256693097297e+01 2.162719361226863839e+02 2.118328877043240936e+02
4.351351351351351013e+02 0.000000000000000000e+00 9.843404919842214440e+00 9.237656463526946027e+01 2.162751704692327621e+02 2.118248689240353997e+02
4.355855855855855907e+02 0.000000000000000000e+00 9.823783937270491151e+00 9.221728701616302715e+01 2.162783585907163797e+02 2.118167887408508250e+02
4.360360360360360801e+02 0.000000000000000000e+00 9.804074998442956712e+00 9.205793961857852992e+01 2.162814987312940502e+02 2.118086477779525012e+02
4.364864864864864558e+02 0.000000000000000000e+00 9.784279129871720215e+00 9.189852100285133929e+01 2.162845891351153114e+02 2.118004465889007406e+02
4.369369369369369451e+02 0.000000000000000000e+00 9.764397357523193932e+00 9.173902729800647649e+01 2.162876280463224248e+02 2.117921857253968483e+02
4.373873873873873777e+02 0.000000000000000000e+00 9.744430569977339474e+00 9.157945437829584989e+01 2.162906137090631091e+02 2.117838657391421293e+02
4.378378378378378102e+02 0.000000000000000000e+00 9.724379335342746344e+00 9.141979811859710026e+01 2.162935443681053584e+02 2.117754871824581642e+02
4.382882882882882996e+02 0.000000000000000000e+00 9.704244221751650912e+00 9.126005443961003039e+01 2.162964183140375098e+02 2.117670506534886954e+02
4.387387387387387321e+02 0.000000000000000000e+00 9.684025874128565192e+00 9.110021933882489975e+01 2.162992339784595970e+02 2.117585568271679222e+02
4.391891891891891646e+02 0.000000000000000000e+00 9.663724944724890520e+00 9.094028882105158118e+01 2.163019917305900890e+02 2.117500063857551140e+02
4.396396396396396540e+02 0.000000000000000000e+00 9.643342085788390250e+00 9.078025889110176649e+01 2.163046941613738454e+02 2.117414000115040835e+02
4.400900900900900865e+02 0.000000000000000000e+00 9.622877949565008748e+00 9.062012555379988044e+01 2.163073439846630208e+02 2.117327383866850141e+02
4.405405405405405190e+02 0.000000000000000000e+00 9.602333188309785328e+00 9.045988481394851988e+01 2.163099439142752090e+02 2.117240221635674970e+02
4.409909909909910084e+02 0.000000000000000000e+00 9.581708454263207386e+00 9.029953331902470381e+01 2.163124966640370985e+02 2.117152517665763298e+02
4.414414414414414409e+02 0.000000000000000000e+00 9.561004399683952215e+00 9.013907735939392296e+01 2.163150049477935681e+02 2.117064275155207724e+02
4.418918918918918735e+02 0.000000000000000000e+00 9.540221673201813246e+00 8.997853066222342022e+01 2.163174714793640305e+02 2.116975497296280082e+02
4.423423423423423628e+02 0.000000000000000000e+00 9.519360839589353418e+00 8.981790714676571952e+01 2.163198989725806314e+02 2.116886187281488674e+02
4.427927927927927954e+02 0.000000000000000000e+00 9.498422379274416016e+00 8.965722073227516375e+01 2.163222901412827923e+02 2.116796348303232662e+02
4.432432432432432279e+02 0.000000000000000000e+00 9.477406723548483569e+00 8.949648529257683549e+01 2.163246476538552088e+02 2.116705983099545847e+02
4.436936936936937173e+02 0.000000000000000000e+00 9.456314123963238671e+00 8.933571452174874139e+01 2.163269740206105780e+02 2.116615092611209548e+02
4.441441441441441498e+02 0.000000000000000000e+00 9.435144787619719864e+00 8.917492206944189093e+01 2.163292725479714136e+02 2.116523677334389504e+02
4.445945945945945823e+02 0.000000000000000000e+00 9.413898921635336592e+00 8.901412158528546570e+01 2.163315476335264975e+02 2.116431737765415164e+02
4.450450450450450717e+02 0.000000000000000000e+00 9.392576733120222343e+00 8.885332671893047518e+01 2.163338037477333273e+02 2.116339274400579598e+02
4.454954954954955042e+02 0.000000000000000000e+00 9.371178429188148584e+00 8.869255112001337693e+01 2.163360453610384866e+02 2.116246287649300939e+02
4.459459459459459367e+02 0.000000000000000000e+00 9.349704216945610824e+00 8.853180845143833722e+01 2.163382769438958348e+02 2.116152777284023614e+02
4.463963963963964261e+02 0.000000000000000000e+00 9.328154303506380529e+00 8.837111532273229386e+01 2.163405029667592316e+02 2.116058742793393321e+02
4.468468468468468586e+02 0.000000000000000000e+00 9.306528888961111079e+00 8.821049498570755532e+01 2.163427279000734416e+02 2.115964183664509619e+02
4.472972972972972912e+02 0.000000000000000000e+00 9.284828078421924147e+00 8.804997160157290637e+01 2.163449562142886862e+02 2.115869099384744914e+02
4.477477477477477805e+02 0.000000000000000000e+00 9.263051908556008129e+00 8.788956933151894191e+01 2.163471923798551870e+02 2.115773489441253332e+02
4.481981981981982130e+02 0.000000000000000000e+00 9.241200414080594783e+00 8.772931233629060443e+01 2.163494408667702373e+02 2.115677353316805238e+02
4.486486486486486456e+02 0.000000000000000000e+00 9.219273619975865586e+00 8.756922476687395829e+01 2.163517061352795281e+02 2.115580690396564023e+02
4.490990990990991349e+02 0.000000000000000000e+00 9.197271541997906752e+00 8.740933076506553334e+01 2.163539915907222166e+02 2.115483499973670405e+02
4.495495495495495106e+02 0.000000000000000000e+00 9.175194195540825604e+00 8.724965447226895776e+01 2.163562958910206362e+02 2.115385781337536173e+02
4.500000000000000000e+02 0.000000000000000000e+00 9.153041595996910473e+00 8.709022002990786859e+01 2.163586163477139053e+02 2.115287533777591307e+02
4.504504504504504894e+02 0.000000000000000000e+00 9.130813758756630705e+00 8.693105157939498895e+01 2.163609502722702018e+02 2.115188756593361177e+02
4.509009009009008651e+02 0.000000000000000000e+00 9.108510699221369578e+00 8.677217326214667992e+01 2.163632949761486088e+02 2.115089449216247885e+02
4.513513513513513544e+02 0.000000000000000000e+00 9.086132432768863509e+00 8.661360921957566461e+01 2.163656477707991144e+02 2.114989611171004071e+02
4.518018018018018438e+02 0.000000000000000000e+00 9.063678965783765307e+00 8.645538359310376109e+01 2.163680059676989913e+02 2.114889241984255932e+02
4.522522522522522195e+02 0.000000000000000000e+00 9.041150153736452921e+00 8.629751711195967800e+01 2.163703668782964087e+02 2.114788341182556906e+02
4.527027027027027088e+02 0.000000000000000000e+00 9.018545727192758932e+00 8.614000898398080608e+01 2.163727278140522685e+02 2.114686908292551379e+02
4.531531531531531982e+02 0.000000000000000000e+00 8.995865412987768650e+00 8.598285004882563953e+01 2.163750860864311107e+02 2.114584942840883741e+02
4.536036036036035739e+02 0.000000000000000000e+00 8.973109008200481185e+00 8.582603119771010824e+01 2.163774390771541221e+02 2.114482445056764846e+02
4.540540540540540633e+02 0.000000000000000000e+00 8.950276765930539113e+00 8.566954377789443242e+01 2.163797846133038547e+02 2.114379419729666552e+02
4.545045045045044958e+02 0.000000000000000000e+00 8.927369121311130584e+00 8.551337931864691200e+01 2.163821197148554347e+02 2.114275873469305225e+02
4.549549549549549283e+02 0.000000000000000000e+00 8.904386509959294926e+00 8.535752934973061201e+01 2.163844396248059638e+02 2.114171812890272122e+02
4.554054054054054177e+02 0.000000000000000000e+00 8.881329367473881575e+00 8.520198540088495065e+01 2.163867394006356335e+02 2.114067244603102154e+02
4.558558558558558502e+02 0.000000000000000000e+00 8.858198129473748850e+00 8.504673900187481195e+01 2.163890140998319112e+02 2.113962174862517713e+02
4.563063063063062827e+02 0.000000000000000000e+00 8.834993231563203153e+00 8.489178168245052802e+01 2.163912587798749882e+02 2.113856609288031905e+02
4.567567567567567721e+02 0.000000000000000000e+00 8.811715109241049504e+00 8.473710497237152595e+01 2.163934684982577892e+02 2.113750553433401365e+02
4.572072072072072046e+02 0.000000000000000000e+00 8.788364191766959266e+00 8.458270040138449986e+01 2.163956383124568674e+02 2.113644012852400920e+02
4.576576576576576372e+02 0.000000000000000000e+00 8.764940899094654014e+00 8.442855949924341985e+01 2.163977632799542334e+02 2.113536993098750827e+02
4.581081081081081265e+02 0.000000000000000000e+00 8.741445650421155733e+00 8.427467379570589401e+01 2.163998384582428116e+02 2.113429499726225913e+02
4.585585585585585591e+02 0.000000000000000000e+00 8.717878864927115501e+00 8.412103374268735934e+01 2.164018589047973364e+02 2.113321538288582815e+02
4.590090090090089916e+02 0.000000000000000000e+00 8.694241004197465372e+00 8.396761603579034272e+01 2.164038197195022803e+02 2.113213114763530029e+02
4.594594594594594810e+02 0.000000000000000000e+00 8.670532707810707507e+00 8.381438800414616708e+01 2.164057165525737219e+02 2.113104236908584426e+02
4.599099099099099135e+02 0.000000000000000000e+00 8.646754662047897000e+00 8.366131683302228339e+01 2.164075494846165384e+02 2.112994912948524870e+02
4.603603603603603460e+02 0.000000000000000000e+00 8.622907553191907937e+00 8.350836970767704770e+01 2.164093214507793164e+02 2.112885151108002901e+02
4.608108108108108354e+02 0.000000000000000000e+00 8.598992067534709349e+00 8.335551381337609200e+01 2.164110354349813861e+02 2.112774959561556898e+02
4.612612612612612679e+02 0.000000000000000000e+00 8.575008891353718354e+00 8.320271633538686729e+01 2.164126944211402588e+02 2.112664346033870970e+02
4.617117117117117004e+02 0.000000000000000000e+00 8.550958710939084995e+00 8.304994445896772959e+01 2.164143013931679889e+02 2.112553318011996453e+02
4.621621621621621898e+02 0.000000000000000000e+00 8.526842205272259889e+00 8.289716536938794889e+01 2.164158593349984585e+02 2.112441882980947412e+02
4.626126126126126223e+02 0.000000000000000000e+00 8.502660019803442992e+00 8.274434625190770021e+01 2.164173712305382651e+02 2.112330048425719724e+02
4.630630630630630549e+02 0.000000000000000000e+00 8.478412790334914462e+00 8.259145429179625353e+01 2.164188400637140148e+02 2.112217821831309266e+02
4.635135135135135442e+02 0.000000000000000000e+00 8.454101152672592434e+00 8.243845667430832691e+01 2.164202688184359431e+02 2.112105210682639154e+02
4.639639639639639768e+02 0.000000000000000000e+00 8.429725742629671004e+00 8.228532058472228528e+01 2.164216604786379321e+02 2.111992222464759834e+02
4.644144144144144093e+02 0.000000000000000000e+00 8.405286973527836381e+00 8.213202149731841928e+01 2.164230178057441663e+02 2.111878862437843054e+02
4.648648648648648987e+02 0.000000000000000000e+00 8.380784281105661648e+00 8.197857060292699316e+01 2.164243427103556314e+02 2.111765126086174860e+02
4.653153153153153312e+02 0.000000000000000000e+00 8.356216832684367546e+00 8.182498871020288789e+01 2.164256373792886734e+02 2.111651006209885963e+02
4.657657657657657637e+02 0.000000000000000000e+00 8.331583795545157045e+00 8.167129662791558076e+01 2.164269041456027480e+02 2.111536495608706900e+02
4.662162162162162531e+02 0.000000000000000000e+00 8.306884336989242001e+00 8.151751516484910098e+01 2.164281453423809580e+02 2.111421586907854362e+02
4.666666666666666288e+02 0.000000000000000000e+00 8.282117624321472249e+00 8.136366512977838283e+01 2.164293633026991301e+02 2.111306272056481248e+02
4.671171171171171181e+02 0.000000000000000000e+00 8.257282825457878062e+00 8.120976733148563653e+01 2.164305603596276342e+02 2.111190542840413400e+02
4.675675675675676075e+02 0.000000000000000000e+00 8.232379134275106480e+00 8.105584257874761533e+01 2.164317388462459348e+02 2.111074391045440279e+02
4.680180180180179832e+02 0.000000000000000000e+00 8.207405779436157900e+00 8.090191168034652947e+01 2.164329010956298589e+02 2.110957808457333158e+02
4.684684684684684726e+02 0.000000000000000000e+00 8.182361992036021547e+00 8.074799544506277016e+01 2.164340494408570521e+02 2.110840786861881497e+02
4.689189189189189619e+02 0.000000000000000000e+00 8.157247003158772714e+00 8.059411468166763370e+01 2.164351862149960652e+02 2.110723318044856569e+02
4.693693693693693376e+02 0.000000000000000000e+00 8.132060043910314562e+00 8.044029019895242527e+01 2.164363137511318200e+02 2.110605393792156974e+02
4.698198198198198270e+02 0.000000000000000000e+00 8.106800343217400950e+00 8.028654179775912780e+01 2.164374343801773648e+02 2.110487005867908010e+02
4.702702702702702595e+02 0.000000000000000000e+00 8.081467110623634653e+00 8.013288086570901214e+01 2.164385497900238988e+02 2.110368145842385275e+02
4.707207207207206920e+02 0.000000000000000000e+00 8.056059545389871346e+00 7.997931460623294697e+01 2.164396585751219391e+02 2.110248805183109653e+02
4.711711711711711814e+02 0.000000000000000000e+00 8.030576846684198244e+00 7.982585019235739310e+01 2.164407583787269687e+02 2.110128975356437877e+02
4.716216216216216139e+02 0.000000000000000000e+00 8.005018213672883576e+00 7.967249479709789739e+01 2.164418468438270793e+02 2.110008647556078358e+02
4.720720720720720465e+02 0.000000000000000000e+00 7.979382845527652535e+00 7.951925559348455863e+01 2.164429216134158196e+02 2.109887812144606869e+02
4.725225225225225358e+02 0.000000000000000000e+00 7.953669943821296329e+00 7.936613975454565661e+01 2.164439803304740053e+02 2.109766459326801851e+02
4.729729729729729684e+02 0.000000000000000000e+00 7.927878740843880223e+00 7.921315445329673821e+01 2.164450206379951851e+02 2.109644579307423555e+02
4.734234234234234009e+02 0.000000000000000000e+00 7.902008490014850395e+00 7.906030686276790220e+01 2.164460401789710886e+02 2.109522162291268614e+02
4.738738738738738903e+02 0.000000000000000000e+00 7.876058445168382605e+00 7.890760415598742838e+01 2.164470365963788936e+02 2.109399198483042710e+02
4.743243243243243228e+02 0.000000000000000000e+00 7.850027860155023518e+00 7.875505350597450160e+01 2.164480075332194247e+02 2.109275678087560664e+02
4.747747747747747553e+02 0.000000000000000000e+00 7.823915988801672938e+00 7.860266208575194469e+01 2.164489506324734975e+02 2.109151591309509968e+02
4.752252252252252447e+02 0.000000000000000000e+00 7.797722092585900100e+00 7.845043707598051697e+01 2.164498635447616834e+02 2.109026928430066619e+02
4.756756756756756772e+02 0.000000000000000000e+00 7.771446377524625859e+00 7.829838657851723838e+01 2.164507448726290022e+02 2.108901689175745560e+02
4.761261261261261097e+02 0.000000000000000000e+00 7.745090895446992363e+00 7.814651607940868416e+01 2.164515951727516949e+02 2.108775891731129377e+02
4.765765765765765991e+02 0.000000000000000000e+00 7.718657911838818109e+00 7.799482155328769295e+01 2.164524152978756319e+02 2.108649556417531130e+02
4.770270270270270316e+02 0.000000000000000000e+00 7.692149692185921595e+00 7.784329769373835006e+01 2.164532061027948657e+02 2.108522703478938638e+02
4.774774774774774642e+02 0.000000000000000000e+00 7.665568501990492223e+00 7.769193919435383577e+01 2.164539684423198196e+02 2.108395352833540528e+02
4.779279279279279535e+02 0.000000000000000000e+00 7.638916612577304477e+00 7.754074074872733036e+01 2.164547031712481839e+02 2.108267524313778267e+02
4.783783783783783861e+02 0.000000000000000000e+00 7.612196355394189595e+00 7.738969705045565206e+01 2.164554111443903821e+02 2.108139237752093322e+02
4.788288288288288186e+02 0.000000000000000000e+00 7.585410097233761917e+00 7.723880279311924824e+01 2.164560932165404665e+02 2.108010512980836211e+02
4.792792792792793080e+02 0.000000000000000000e+00 7.558560205350659089e+00 7.708805267030948016e+01 2.164567502425015846e+02 2.107881369832448399e+02
4.797297297297297405e+02 0.000000000000000000e+00 7.531649047010432696e+00 7.693744137562498508e+01 2.164573830770823406e+02 2.107751828139298595e+02
4.801801801801801730e+02 0.000000000000000000e+00 7.504678989456806448e+00 7.678696360265348630e+01 2.164579925750822440e+02 2.107621907733864646e+02
4.806306306306306624e+02 0.000000000000000000e+00 7.477652399949874962e+00 7.663661404498452612e+01 2.164585795913008042e+02 2.107491628448497067e+02
4.810810810810810949e+02 0.000000000000000000e+00 7.450571599434624659e+00 7.648638734990527155e+01 2.164591449348845345e+02 2.107361009652559005e+02
4.815315315315315274e+02 0.000000000000000000e+00 7.423438213676490705e+00 7.633627746950696746e+01 2.164596889184031170e+02 2.107230063763490762e+02
4.819819819819820168e+02 0.000000000000000000e+00 7.396253332135529490e+00 7.618627782217663480e+01 2.164602117957601877e+02 2.107098797835806181e+02
4.824324324324324493e+02 0.000000000000000000e+00 7.369018030394727248e+00 7.603638237274390121e+01 2.164607138773098995e+02 2.106967218781701376e+02
4.828828828828828819e+02 0.000000000000000000e+00 7.341733384038889199e+00 7.588658634278908721e+01 2.164611954734191386e+02 2.106835333475319203e+02
4.833333333333333712e+02 0.000000000000000000e+00 7.314400472560009803e+00 7.573688512495937175e+01 2.164616568944547907e+02 2.106703148767483071e+02
4.837837837837837469e+02 0.000000000000000000e+00 7.287020448300609132e+00 7.558727411189283885e+01 2.164620984507837420e+02 2.106570671508652595e+02
4.842342342342342363e+02 0.000000000000000000e+00 7.259594528197339969e+00 7.543774869622393453e+01 2.164625204527692404e+02 2.106437908549232816e+02
4.846846846846847257e+02 0.000000000000000000e+00 7.232123931433307007e+00 7.528830427060711372e+01 2.164629232107763528e+02 2.106304866739756108e+02
4.851351351351351013e+02 0.000000000000000000e+00 7.204609877193433931e+00 7.513893622766954650e+01 2.164633070351737842e+02 2.106171552930572943e+02
4.855855855855855907e+02 0.000000000000000000e+00 7.177053584655368468e+00 7.498963996006568777e+01 2.164636722363229637e+02 2.106037973972179316e+02
4.860360360360360801e+02 0.000000000000000000e+00 7.149456273004034301e+00 7.484041086042634561e+01 2.164640191245944152e+02 2.105904136714998458e+02
4.864864864864864558e+02 0.000000000000000000e+00 7.121819161417079158e+00 7.469124432139506098e+01 2.164643480103441107e+02 2.105770048009471793e+02
4.869369369369369451e+02 0.000000000000000000e+00 7.094142835579987150e+00 7.454213510211957328e+01 2.164646585977898212e+02 2.105635708371082728e+02
4.873873873873873777e+02 0.000000000000000000e+00 7.066423028772987891e+00 7.439307310933145345e+01 2.164649461109274853e+02 2.105501069791298505e+02
4.878378378378378102e+02 0.000000000000000000e+00 7.038653230849376996e+00 7.424404600634989038e+01 2.164652037991381803e+02 2.105366061826716759e+02
4.882882882882882996e+02 0.000000000000000000e+00 7.010826919518876821e+00 7.409504145665232500e+01 2.164654249056111439e+02 2.105230613802359585e+02
4.887387387387387321e+02 0.000000000000000000e+00 6.982937571721777203e+00 7.394604726177385601e+01 2.164656026735501655e+02 2.105094654791973880e+02
4.891891891891891646e+02 0.000000000000000000e+00 6.954978386929724365e+00 7.379705130996080698e+01 2.164657303461517586e+02 2.104958113834381948e+02
4.896396396396396540e+02 0.000000000000000000e+00 6.926941878959041787e+00 7.364804149079282070e+01 2.164658011666160746e+02 2.104820919968442468e+02
4.900900900900900865e+02 0.000000000000000000e+00 6.898820457572583109e+00 7.349900569386954885e+01 2.164658083781432651e+02 2.104683002233068692e+02
4.905405405405405190e+02 0.000000000000000000e+00 6.870606532525926013e+00 7.334993180876517727e+01 2.164657452239280246e+02 2.104544289667028352e+02
4.909909909909910084e+02 0.000000000000000000e+00 6.842292513591019087e+00 7.320080772507935762e+01 2.164656049471741426e+02 2.104404711309325648e+02
4.914414414414414409e+02 0.000000000000000000e+00 6.813870810516164056e+00 7.305162133239537070e+01 2.164653807910763135e+02 2.104264196198673744e+02
4.918918918918918735e+02 0.000000000000000000e+00 6.785333833067852538e+00 7.290236052029467828e+01 2.164650659988383268e+02 2.104122673373985890e+02
4.923423423423423628e+02 0.000000000000000000e+00 6.756673991003481206e+00 7.275301317837329407e+01 2.164646538136530580e+02 2.103980071874157147e+02
4.927927927927927954e+02 0.000000000000000000e+00 6.727883783609286183e+00 7.260356728574333829e+01 2.164641377430889406e+02 2.103836321633316402e+02
4.932432432432432279e+02 0.000000000000000000e+00 6.698958995635621250e+00 7.245401410697559186e+01 2.164635156416334212e+02 2.103691385440088197e+02
4.936936936936937173e+02 0.000000000000000000e+00 6.669899570375491749e+00 7.230434906519258220e+01 2.164627899207753217e+02 2.103545267665303982e+02
4.941441441441441498e+02 0.000000000000000000e+00 6.640705718316894490e+00 7.215456748039650847e+01 2.164619632598787575e+02 2.103397975271091127e+02
4.945945945945945823e+02 0.000000000000000000e+00 6.611377648590860190e+00 7.200466101848360267e+01 2.164610383383369481e+02 2.103249515139104915e+02
4.950450450450450717e+02 0.000000000000000000e+00 6.581915548911638325e+00 7.185461926411699096e+01 2.164600178355158278e+02 2.103099894147435407e+02
4.954954954954955042e+02 0.000000000000000000e+00 6.552319589913167874e+00 7.170443177780543920e+01 2.164589044307922450e+02 2.102949119174136285e+02
4.959459459459459367e+02 0.000000000000000000e+00 6.522589941789192380e+00 7.155408812007408415e+01 2.164577008035466861e+02 2.102797197097388562e+02
4.963963963963964261e+02 0.000000000000000000e+00 6.492726774706170545e+00 7.140357785143896763e+01 2.164564096331523615e+02 2.102644134795245918e+02
4.968468468468468586e+02 0.000000000000000000e+00 6.462730258837837027e+00 7.125289053240703652e+01 2.164550335989861196e+02 2.102489939145816606e+02
4.972972972972972912e+02 0.000000000000000000e+00 6.432600564356107498e+00 7.110201572349797061e+01 2.164535753804229898e+02 2.102334617027208878e+02
4.977477477477477805e+02 0.000000000000000000e+00 6.402337861445630551e+00 7.095094298523326870e+01 2.164520376568416395e+02 2.102178175317585556e+02
4.981981981981982130e+02 0.000000000000000000e+00 6.371942320274683880e+00 7.079966187812351563e+01 2.164504231076225551e+02 2.102020620895018510e+02
4.986486486486486456e+02 0.000000000000000000e+00 6.341414111017002142e+00 7.064816196268293425e+01 2.164487341574604216e+02 2.101861960637597804e+02
4.990990990990991349e+02 0.000000000000000000e+00 6.310754165460821241e+00 7.049643356104570557e+01 2.164469719777789578e+02 2.101702209039576701e+02
4.995495495495495106e+02 0.000000000000000000e+00 6.279973232425618335e+00 7.034447686208841333e+01 2.164451465992697194e+02 2.101541478725666821e+02
5.000000000000000000e+02 0.000000000000000000e+00 6.249088883849253762e+00 7.019230814208458469e+01 2.164432748699291551e+02 2.101379949957281497e+02
5.004504504504504894e+02 0.000000000000000000e+00 6.218118948612755048e+00 7.003996389041640214e+01 2.164413737756294722e+02 2.101217803917261335e+02
5.009009009009008651e+02 0.000000000000000000e+00 6.187082013721010298e+00 6.988748322295396065e+01 2.164394603022501542e+02 2.101055221776932740e+02
5.013513513513513544e+02 0.000000000000000000e+00 6.155996963465440786e+00 6.973490525557826913e+01 2.164375514356815984e+02 2.100892384707549354e+02
5.018018018018018438e+02 0.000000000000000000e+00 6.124882682846873649e+00 6.958226910414850863e+01 2.164356641617905552e+02 2.100729473880255682e+02
5.022522522522522195e+02 0.000000000000000000e+00 6.093758056860679062e+00 6.942961388454568805e+01 2.164338154664656031e+02 2.100566670466378127e+02
5.027027027027027088e+02 0.000000000000000000e+00 6.062641970507684164e+00 6.927697871263626439e+01 2.164320223355789494e+02 2.100404155637024814e+02
5.031531531531531982e+02 0.000000000000000000e+00 6.031553308777802158e+00 6.912440270428487565e+01 2.164303017550082586e+02 2.100242110563485767e+02
5.036036036036035739e+02 0.000000000000000000e+00 6.000510956688231090e+00 6.897192497537798772e+01 2.164286707106457470e+02 2.100080716417032818e+02
5.040540540540540633e+02 0.000000000000000000e+00 5.969533799221608206e+00 6.881958464177478163e+01 2.164271461883563461e+02 2.099920154368846852e+02
5.045045045045044958e+02 0.000000000000000000e+00 5.938640721376941656e+00 6.866742081934717135e+01 2.164257451587800460e+02 2.099760605590126943e+02
5.049549549549549283e+02 0.000000000000000000e+00 5.907849945475390996e+00 6.851547196129104123e+01 2.164244834868004546e+02 2.099602244625311869e+02
5.054054054054054177e+02 0.000000000000000000e+00 5.877167408243622049e+00 6.836376423519686796e+01 2.164233642501476425e+02 2.099445123149544088e+02
5.058558558558558502e+02 0.000000000000000000e+00 5.846588208223693073e+00 6.821231287320006231e+01 2.164223796614041930e+02 2.099289184138142446e+02
5.063063063063062827e+02 0.000000000000000000e+00 5.816107007143727969e+00 6.806113110648220754e+01 2.164215215613749024e+02 2.099134366524340294e+02
5.067567567567567721e+02 0.000000000000000000e+00 5.785718108094442869e+00 6.791023081698040187e+01 2.164207817908900324e+02 2.098980609226873639e+02
5.072072072072072046e+02 0.000000000000000000e+00 5.755415691299276659e+00 6.775962384595186450e+01 2.164201521907671122e+02 2.098827851164351159e+02
5.076576576576576372e+02 0.000000000000000000e+00 5.725193936877985834e+00 6.760932203465745260e+01 2.164196246018145757e+02 2.098676031255472481e+02
5.081081081081081265e+02 0.000000000000000000e+00 5.695047024941231939e+00 6.745933722437075630e+01 2.164191908648535900e+02 2.098525088418864470e+02
5.085585585585585591e+02 0.000000000000000000e+00 5.664969135603314498e+00 6.730968125633262389e+01 2.164188428207035031e+02 2.098374961573172186e+02
5.090090090090089916e+02 0.000000000000000000e+00 5.634954448989446973e+00 6.716036597182210244e+01 2.164185723101800249e+02 2.098225589637113444e+02
5.094594594594594810e+02 0.000000000000000000e+00 5.604997145204833942e+00 6.701140321209095418e+01 2.164183711741006846e+02 2.098076911529333302e+02
5.099099099099099135e+02 0.000000000000000000e+00 5.575091404369231896e+00 6.686280481841095025e+01 2.164182312532830110e+02 2.097928866168440436e+02
5.103603603603603460e+02 0.000000000000000000e+00 5.545231406591483392e+00 6.671458263202839589e+01 2.164181443886500347e+02 2.097781392473152664e+02
5.108108108108108354e+02 0.000000000000000000e+00 5.515410853147841408e+00 6.656674801536973973e+01 2.164181025742382189e+02 2.097634424573643628e+02
5.112612612612612679e+02 0.000000000000000000e+00 5.485620056530024158e+00 6.641930894207143865e+01 2.164180965272789763e+02 2.097487862712096103e+02
5.117117117117117004e+02 0.000000000000000000e+00 5.455847867237025639e+00 6.627227192377904430e+01 2.164181159436975577e+02 2.097341592434895574e+02
5.121621621621621898e+02 0.000000000000000000e+00 5.426083110420222511e+00 6.612564346637191193e+01 2.164181505136657506e+02 2.097195499049721548e+02
5.126126126126125655e+02 0.000000000000000000e+00 5.396314399760740343e+00 6.597943007572212082e+01 2.164181899273444287e+02 2.097049467837805423e+02
5.130630630630630549e+02 0.000000000000000000e+00 5.366530219800552004e+00 6.583363824610751180e+01 2.164182238749017415e+02 2.096903384080433170e+02
5.135135135135135442e+02 0.000000000000000000e+00 5.336719053237175103e+00 6.568826436141171143e+01 2.164182420465022005e+02 2.096757133058872569e+02
5.139639639639640336e+02 0.000000000000000000e+00 5.306869382755394327e+00 6.554327619648211112e+01 2.164182341323084984e+02 2.096610600054264069e+02
5.144144144144144093e+02 0.000000000000000000e+00 5.276969691060003242e+00 6.539863650120605598e+01 2.164181898224869656e+02 2.096463670348002779e+02
5.148648648648647850e+02 0.000000000000000000e+00 5.247008460844881483e+00 6.525430802547271014e+01 2.164180988072057517e+02 2.096316229221320100e+02
5.153153153153152743e+02 0.000000000000000000e+00 5.216974174802089692e+00 6.511025351915668580e+01 2.164179507766239112e+02 2.096168161955411051e+02
5.157657657657657637e+02 0.000000000000000000e+00 5.186855315625507501e+00 6.496643573214350909e+01 2.164177354209132318e+02 2.096019353831597982e+02
5.162162162162162531e+02 0.000000000000000000e+00 5.156640366005376563e+00 6.482281741431506816e+01 2.164174424302345869e+02 2.095869690131094103e+02
5.166666666666667425e+02 0.000000000000000000e+00 5.126317808650128427e+00 6.467936131556416512e+01 2.164170614779050084e+02 2.095719056135185383e+02
5.171171171171171181e+02 0.000000000000000000e+00 5.095877240019035526e+00 6.453603129953989992e+01 2.164165829852845491e+02 2.095567348262848100e+02
5.175675675675674938e+02 0.000000000000000000e+00 5.065313296412568889e+00 6.439279626972893311e+01 2.164160020595791138e+02 2.095414513318064564e+02
5.180180180180179832e+02 0.000000000000000000e+00 5.034622038121597143e+00 6.424962655445415294e+01 2.164153152183389466e+02 2.095260512187542190e+02
5.184684684684684726e+02 0.000000000000000000e+00 5.003799430334765930e+00 6.410649248212030216e+01 2.164145189791943267e+02 2.095105305646993656e+02
5.189189189189189619e+02 0.000000000000000000e+00 4.972841256205356331e+00 6.396336438113576150e+01 2.164136098597737146e+02 2.094948854469930666e+02
5.193693693693694513e+02 0.000000000000000000e+00 4.941743278373905923e+00 6.382021257990163576e+01 2.164125843777037517e+02 2.094791119429810351e+02
5.198198198198198270e+02 0.000000000000000000e+00 4.910501259484590264e+00 6.367700740682994365e+01 2.164114390506147174e+02 2.094632061300144414e+02
5.202702702702702027e+02 0.000000000000000000e+00 4.879110962192498846e+00 6.353371919032542792e+01 2.164101703961459862e+02 2.094471640854535508e+02
5.207207207207206920e+02 0.000000000000000000e+00 4.847568149127255310e+00 6.339031998280370317e+01 2.164087749319223803e+02 2.094309818866440764e+02
5.211711711711711814e+02 0.000000000000000000e+00 4.815868582940311171e+00 6.324679229270805081e+01 2.164072491755741794e+02 2.094146556109408266e+02
5.216216216216216708e+02 0.000000000000000000e+00 4.784008026275841985e+00 6.310312254947893962e+01 2.164055896447334817e+02 2.093981813356876955e+02
5.220720720720721602e+02 0.000000000000000000e+00 4.751982241776204319e+00 6.295929718950537790e+01 2.164037928570269287e+02 2.093815551382449485e+02
5.225225225225225358e+02 0.000000000000000000e+00 4.719786992087392719e+00 6.281530264917455497e+01 2.164018553300884378e+02 2.093647730959619366e+02
5.229729729729729115e+02 0.000000000000000000e+00 4.687418039849944762e+00 6.267112536486820318e+01 2.163997735489901970e+02 2.093478312861898303e+02
5.234234234234234009e+02 0.000000000000000000e+00 4.654871147709854995e+00 6.252675177296259790e+01 2.163975436283672025e+02 2.093307257862797996e+02
5.238738738738738903e+02 0.000000000000000000e+00 4.622142306772730080e+00 6.238216853831545450e+01 2.163951616761223704e+02 2.093134528996524750e+02
5.243243243243243796e+02 0.000000000000000000e+00 4.589230126555776224e+00 6.223736493694377714e+01 2.163926264075798827e+02 2.092960115281366598e+02
5.247747747747747553e+02 0.000000000000000000e+00 4.556134975488021155e+00 6.209233190852501139e+01 2.163899382017170865e+02 2.092784022329615254e+02
5.252252252252252447e+02 0.000000000000000000e+00 4.522857316042063758e+00 6.194706041953577369e+01 2.163870974643068621e+02 2.092606256021645095e+02
5.256756756756756204e+02 0.000000000000000000e+00 4.489397612094762735e+00 6.180154143643994757e+01 2.163841046011239087e+02 2.092426822237757733e+02
5.261261261261261097e+02 0.000000000000000000e+00 4.455756327533890726e+00 6.165576592572688241e+01 2.163809600179447443e+02 2.092245726858236594e+02
5.265765765765765991e+02 0.000000000000000000e+00 4.421933926229030476e+00 6.150972485385500477e+01 2.163776641205440683e+02 2.092062975763437862e+02
5.270270270270270885e+02 0.000000000000000000e+00 4.387930872067954624e+00 6.136341223611088935e+01 2.163742173146911227e+02 2.091878574833608582e+02
5.274774774774774642e+02 0.000000000000000000e+00 4.353747628927521873e+00 6.121683764198314748e+01 2.163706200061697018e+02 2.091692529949141317e+02
5.279279279279279535e+02 0.000000000000000000e+00 4.319384660691866884e+00 6.107001558850060974e+01 2.163668726007454097e+02 2.091504846990319493e+02
5.283783783783783292e+02 0.000000000000000000e+00 4.284842431236029370e+00 6.092296059474574577e+01 2.163629755041984026e+02 2.091315531837371964e+02
5.288288288288288186e+02 0.000000000000000000e+00 4.250121404445962980e+00 6.077568717981739610e+01 2.163589291223015607e+02 2.091124590370727674e+02
5.292792792792793080e+02 0.000000000000000000e+00 4.215222044196707429e+00 6.062820986279621138e+01 2.163547338571825094e+02 2.090932028470615478e+02
5.297297297297297973e+02 0.000000000000000000e+00 4.180144814379673335e+00 6.048054316279558407e+01 2.163503900510222593e+02 2.090737852017446130e+02
5.301801801801801730e+02 0.000000000000000000e+00 4.144890178860805463e+00 6.033270159888525086e+01 2.163458979968563654e+02 2.090542066819380125e+02
5.306306306306306624e+02 0.000000000000000000e+00 4.109458703969721682e+00 6.018469969024044985e+01 2.163412579863797873e+02 2.090344678337278310e+02
5.310810810810810381e+02 0.000000000000000000e+00 4.073856021374012926e+00 6.003655628078922746e+01 2.163364746360366553e+02 2.090145735174337460e+02
5.315315315315315274e+02 0.000000000000000000e+00 4.038104064427898265e+00 5.988830619036343705e+01 2.163315685381712683e+02 2.089945445692828798e+02
5.319819819819820168e+02 0.000000000000000000e+00 4.002228456023658509e+00 5.973998792693600990e+01 2.163265639732762793e+02 2.089744055136397947e+02
5.324324324324325062e+02 0.000000000000000000e+00 3.966254819051755476e+00 5.959163999846168736e+01 2.163214852218188753e+02 2.089541808748490439e+02
5.328828828828828819e+02 0.000000000000000000e+00 3.930208776408107951e+00 5.944330073477067344e+01 2.163163565642917092e+02 2.089338951772788278e+02
5.333333333333332575e+02 0.000000000000000000e+00 3.894115950984996744e+00 5.929499314385066100e+01 2.163112022811747011e+02 2.089135729452827945e+02
5.337837837837837469e+02 0.000000000000000000e+00 3.858001965674702660e+00 5.914671334995910001e+01 2.163060466529423138e+02 2.088932387032145925e+02
5.342342342342342363e+02 0.000000000000000000e+00 3.821892443362230551e+00 5.899845475510846882e+01 2.163009139600726485e+02 2.088729169754278701e+02
5.346846846846847257e+02 0.000000000000000000e+00 3.785813006958051119e+00 5.885021076132943563e+01 2.162958284830619959e+02 2.088526322862981033e+02
5.351351351351352150e+02 0.000000000000000000e+00 3.749789279345350224e+00 5.870197477061992686e+01 2.162908145023811812e+02 2.088324091601662076e+02
5.355855855855855907e+02 0.000000000000000000e+00 3.713846883407313726e+00 5.855374018498514488e+01 2.162858962988120766e+02 2.088122721213876503e+02
5.360360360360359664e+02 0.000000000000000000e+00 3.678011442054412328e+00 5.840550040645757690e+01 2.162810981832844845e+02 2.087922456943324505e+02
5.364864864864864558e+02 0.000000000000000000e+00 3.642308578171650879e+00 5.825724883704242529e+01 2.162764445219181653e+02 2.087723544003529241e+02
5.369369369369369451e+02 0.000000000000000000e+00 3.606763831712669344e+00 5.810897887874671142e+01 2.162719596867264045e+02 2.087526227338767058e+02
5.373873873873874345e+02 0.000000000000000000e+00 3.571399213473341661e+00 5.796068126293539535e+01 2.162676653790786077e+02 2.087330725044903375e+02
5.378378378378379239e+02 0.000000000000000000e+00 3.536214579497027444e+00 5.781232507378990704e+01 2.162635616531606502e+02 2.087137038744531310e+02
5.382882882882882996e+02 0.000000000000000000e+00 3.501199275915496401e+00 5.766386889217210410e+01 2.162596380598442920e+02 2.086945065027157398e+02
5.387387387387386752e+02 0.000000000000000000e+00 3.466342579509728239e+00 5.751527129913483805e+01 2.162558840806541411e+02 2.086754699788853031e+02
5.391891891891891646e+02 0.000000000000000000e+00 3.431633767064340645e+00 5.736650718258897541e+01 2.162522891971166246e+02 2.086565838925671414e+02
5.396396396396396540e+02 0.000000000000000000e+00 3.397062115363951307e+00 5.721758861365196935e+01 2.162488428907636262e+02 2.086378378333738510e+02
5.400900900900901433e+02 0.000000000000000000e+00 3.362616901187720941e+00 5.706853282101474178e+01 2.162455346431106591e+02 2.086192213908943813e+02
5.405405405405405190e+02 0.000000000000000000e+00 3.328287401327543193e+00 5.691935703339004249e+01 2.162423539356877882e+02 2.086007241547467856e+02
5.409909909909910084e+02 0.000000000000000000e+00 3.294062892553483834e+00 5.677007847945606045e+01 2.162392902500141645e+02 2.085823357145254704e+02
5.414414414414413841e+02 0.000000000000000000e+00 3.259932651659255498e+00 5.662071438792736444e+01 2.162363330676253099e+02 2.085640456598448509e+02
5.418918918918918735e+02 0.000000000000000000e+00 3.225885955425837892e+00 5.647128198749669536e+01 2.162334718700385565e+02 2.085458435803066095e+02
5.423423423423423628e+02 0.000000000000000000e+00 3.191912080630572746e+00 5.632179850685861311e+01 2.162306961809408676e+02 2.085277190655106097e+02
5.427927927927928522e+02 0.000000000000000000e+00 3.158000304059896735e+00 5.617228117471131554e+01 2.162279958914950839e+02 2.085096617048639018e+02
5.432432432432432279e+02 0.000000000000000000e+00 3.124139900675800163e+00 5.602274721911453526e+01 2.162253610816933360e+02 2.084916610729142121e+02
5.436936936936937173e+02 0.000000000000000000e+00 3.090319947528769262e+00 5.587321374914245098e+01 2.162227817141065316e+02 2.084737066019933991e+02
5.441441441441440929e+02 0.000000000000000000e+00 3.056529137074903701e+00 5.572369761654954345e+01 2.162202474939986132e+02 2.084557874649453879e+02
5.445945945945945823e+02 0.000000000000000000e+00 3.022756116661184933e+00 5.557421563951538701e+01 2.162177480930458842e+02 2.084378928010373784e+02
5.450450450450450717e+02 0.000000000000000000e+00 2.988989533607309568e+00 5.542478440988816146e+01 2.162152731829191907e+02 2.084200117495365703e+02
5.454954954954955610e+02 0.000000000000000000e+00 2.955218035243888153e+00 5.527541552862203389e+01 2.162128124352875602e+02 2.084021334496919735e+02
5.459459459459459367e+02 0.000000000000000000e+00 2.921430268908807193e+00 5.512611572208697908e+01 2.162103555218309339e+02 2.083842470407798828e+02
5.463963963963964261e+02 0.000000000000000000e+00 2.887614881927220267e+00 5.497689151357189985e+01 2.162078921142110630e+02 2.083663416620565840e+02
5.468468468468468018e+02 0.000000000000000000e+00 2.853760521635194891e+00 5.482774942639480287e+01 2.162054118841115269e+02 2.083484064527910959e+02
5.472972972972972912e+02 0.000000000000000000e+00 2.819855835365160601e+00 5.467869598385004792e+01 2.162029045032013528e+02 2.083304305522433424e+02
5.477477477477477805e+02 0.000000000000000000e+00 2.785889470440451987e+00 5.452973770923745178e+01 2.162003596431495680e+02 2.083124030996768852e+02
5.481981981981982699e+02 0.000000000000000000e+00 2.751850074200774543e+00 5.438088112586774514e+01 2.161977669756306568e+02 2.082943132343552861e+02
5.486486486486486456e+02 0.000000000000000000e+00 2.717726293976738816e+00 5.423213275704438274e+01 2.161951161723227415e+02 2.082761500955402880e+02
5.490990990990990213e+02 0.000000000000000000e+00 2.683506777091679396e+00 5.408349912605626741e+01 2.161923967544589686e+02 2.082579028224918147e+02
5.495495495495495106e+02 0.000000000000000000e+00 2.649180170888939756e+00 5.393498675622504379e+01 2.161895975718362024e+02 2.082395605534602510e+02
5.500000000000000000e+02 0.000000000000000000e+00 2.614735196963010821e+00 5.378660217085598561e+01 2.161867072869481490e+02 2.082211124140212632e+02
5.504504504504504894e+02 0.000000000000000000e+00 2.580161956930169254e+00 5.363835260402993299e+01 2.161837152730677190e+02 2.082025482319459115e+02
5.509009009009009787e+02 0.000000000000000000e+00 2.545453529548467486e+00 5.349024791239753540e+01 2.161806135260285373e+02 2.081838604574113560e+02
5.513513513513513544e+02 0.000000000000000000e+00 2.510603601518596406e+00 5.334229855732337455e+01 2.161773946463763423e+02 2.081650421453050512e+02
5.518018018018017301e+02 0.000000000000000000e+00 2.475605859572169720e+00 5.319451500019204104e+01 2.161740512346805190e+02 2.081460863505453744e+02
5.522522522522522195e+02 0.000000000000000000e+00 2.440453990409878315e+00 5.304690770236629760e+01 2.161705758914886246e+02 2.081269861280179612e+02
5.527027027027027088e+02 0.000000000000000000e+00 2.405141680759697920e+00 5.289948526033003873e+01 2.161669612173664063e+02 2.081077345326284558e+02
5.531531531531531982e+02 0.000000000000000000e+00 2.369662617322319420e+00 5.275223423579518567e+01 2.161631998128686973e+02 2.080883246192715887e+02
5.536036036036036876e+02 0.000000000000000000e+00 2.334010486827537534e+00 5.260512680392275797e+01 2.161592842785466928e+02 2.080687494428548234e+02
5.540540540540540633e+02 0.000000000000000000e+00 2.298178975979681127e+00 5.245813489230022242e+01 2.161552072149625019e+02 2.080490020582710713e+02
5.545045045045044390e+02 0.000000000000000000e+00 2.262161771504906937e+00 5.231123042853687366e+01 2.161509612226782338e+02 2.080290755204314337e+02
5.549549549549549283e+02 0.000000000000000000e+00 2.225952560105724842e+00 5.216438534021472151e+01 2.161465389022396266e+02 2.080089628842215461e+02
5.554054054054054177e+02 0.000000000000000000e+00 2.189545028506472590e+00 5.201757155493396567e+01 2.161419328542124276e+02 2.079886572045488720e+02
5.558558558558559071e+02 0.000000000000000000e+00 2.152932863424211973e+00 5.187076100029298686e+01 2.161371356973631919e+02 2.079681515363135986e+02
5.563063063063062827e+02 0.000000000000000000e+00 2.116109751568728825e+00 5.172392560388652782e+01 2.161321401400655304e+02 2.079474389322767820e+02
5.567567567567567721e+02 0.000000000000000000e+00 2.079069293251450290e+00 5.157703729330387432e+01 2.161269389182125451e+02 2.079265124260673474e+02
5.572072072072071478e+02 0.000000000000000000e+00 2.041804642471106490e+00 5.143006799614886404e+01 2.161215247677264415e+02 2.079053650413043215e+02
5.576576576576576372e+02 0.000000000000000000e+00 2.004308809518988710e+00 5.128298964001078275e+01 2.161158904245021404e+02 2.078839898015012295e+02
5.581081081081081265e+02 0.000000000000000000e+00 1.966578251229293528e+00 5.113577759908548614e+01 2.161100320710556844e+02 2.078623831767690717e+02
5.585585585585586159e+02 0.000000000000000000e+00 1.928624302739990526e+00 5.098842212587624090e+01 2.161039607681959751e+02 2.078405565155335353e+02
5.590090090090089916e+02 0.000000000000000000e+00 1.890462313027455821e+00 5.084091748672290123e+01 2.160976915905794158e+02 2.078185251800568949e+02
5.594594594594594810e+02 0.000000000000000000e+00 1.852107631142644095e+00 5.069325794803808094e+01 2.160912396129297122e+02 2.077963045326741849e+02
5.599099099099098567e+02 0.000000000000000000e+00 1.813575606125596096e+00 5.054543777622347989e+01 2.160846199099651130e+02 2.077739099357058876e+02
5.603603603603603460e+02 0.000000000000000000e+00 1.774881587019990548e+00 5.039745134738586785e+01 2.160778475563984102e+02 2.077513567514870374e+02
5.608108108108108354e+02 0.000000000000000000e+00 1.736040922864049207e+00 5.024930411848617950e+01 2.160709376269605855e+02 2.077286603423417546e+02
5.612612612612613248e+02 0.000000000000000000e+00 1.697068962710545748e+00 5.010102197820378933e+01 2.160639051963644306e+02 2.077058360705977975e+02
5.617117117117117004e+02 0.000000000000000000e+00 1.657981055588606978e+00 4.995263301753766427e+01 2.160567653393300134e+02 2.076828992985865625e+02
5.621621621621621898e+02 0.000000000000000000e+00 1.618792550554644549e+00 4.980416532749222824e+01 2.160495331305755826e+02 2.076598653886321699e+02
5.626126126126125655e+02 0.000000000000000000e+00 1.579518796648699208e+00 4.965564699906826718e+01 2.160422236867580068e+02 2.076367497030678351e+02
5.630630630630630549e+02 0.000000000000000000e+00 1.540175142905354733e+00 4.950710612325747206e+01 2.160348525730878464e+02 2.076135676033154596e+02
5.635135135135135442e+02 0.000000000000000000e+00 1.500776898203184828e+00 4.935857079107699974e+01 2.160274356267473195e+02 2.075903344368107355e+02
5.639639639639640336e+02 0.000000000000000000e+00 1.461339084649807774e+00 4.921006909352036018e+01 2.160199886887185130e+02 2.075670655398444069e+02
5.644144144144144093e+02 0.000000000000000000e+00 1.421876599737515789e+00 4.906162912158106337e+01 2.160125275999707810e+02 2.075437762483907136e+02
5.648648648648647850e+02 0.000000000000000000e+00 1.382404340454741032e+00 4.891327896626717120e+01 2.160050682014934864e+02 2.075204818984457233e+02
5.653153153153152743e+02 0.000000000000000000e+00 1.342937268675086671e+00 4.876504678347009758e+01 2.159976263991557062e+02 2.074971978908870369e+02
5.657657657657657637e+02 0.000000000000000000e+00 1.303491587295866339e+00 4.861696197011951881e+01 2.159902193398665986e+02 2.074739408676214225e+02
5.662162162162162531e+02 0.000000000000000000e+00 1.264084614809689810e+00 4.846905503871494147e+01 2.159828652861106093e+02 2.074507285861436685e+02
5.666666666666667425e+02 0.000000000000000000e+00 1.224733709401334636e+00 4.832135654146986781e+01 2.159755825400716276e+02 2.074275788436443690e+02
5.671171171171171181e+02 0.000000000000000000e+00 1.185456229271949269e+00 4.817389703059416206e+01 2.159683894039499137e+02 2.074045094373250322e+02
5.675675675675674938e+02 0.000000000000000000e+00 1.146269532611768227e+00 4.802670705830496445e+01 2.159613041799366329e+02 2.073815381643835281e+02
5.680180180180179832e+02 0.000000000000000000e+00 1.107190977605569060e+00 4.787981717033289897e+01 2.159543451702138555e+02 2.073586828220086318e+02
5.684684684684684726e+02 0.000000000000000000e+00 1.068237922456319211e+00 4.773325463587570994e+01 2.159475306769854797e+02 2.073359612074091274e+02
5.689189189189189619e+02 0.000000000000000000e+00 1.029427725346977240e+00 4.758703813041574904e+01 2.159408790024372138e+02 2.073133911177737900e+02
5.693693693693694513e+02 0.000000000000000000e+00 9.907777444805105915e-01 4.744118493761561695e+01 2.159344084478489094e+02 2.072909903503041278e+02
5.698198198198198270e+02 0.000000000000000000e+00 9.523053380435158033e-01 4.729571234114337130e+01 2.159281370695753139e+02 2.072687767021579930e+02
5.702702702702702027e+02 0.000000000000000000e+00 9.140278245067747775e-01 4.715063762465615582e+01 2.159220823501236737e+02 2.072467679598958057e+02
5.707207207207206920e+02 0.000000000000000000e+00 8.759616946881578770e-01 4.700597807182384713e+01 2.159162616899138811e+02 2.072249818849413714e+02
5.711711711711711814e+02 0.000000000000000000e+00 8.381226568144484190e-01 4.686175096630722692e+01 2.159106924893640098e+02 2.072034362350859737e+02
5.716216216216216708e+02 0.000000000000000000e+00 8.005263807772280416e-01 4.671797358412914036e+01 2.159053921412469208e+02 2.071821487604647700e+02
5.720720720720721602e+02 0.000000000000000000e+00 7.631766760823666118e-01 4.657465134090671199e+01 2.159003661779479444e+02 2.071611253508253867e+02
5.725225225225225358e+02 0.000000000000000000e+00 7.260415355340228416e-01 4.643175383557900204e+01 2.158955843151597946e+02 2.071403360792246531e+02
5.729729729729729115e+02 0.000000000000000000e+00 6.890822175009816419e-01 4.628924393263150705e+01 2.158910095341198030e+02 2.071197442842712917e+02
5.734234234234234009e+02 0.000000000000000000e+00 6.522599803283810616e-01 4.614708449654062861e+01 2.158866048160634818e+02 2.070993133045631112e+02
5.738738738738738903e+02 0.000000000000000000e+00 6.155360823795490433e-01 4.600523839178822527e+01 2.158823331422299816e+02 2.070790064787051961e+02
5.743243243243243796e+02 0.000000000000000000e+00 5.788717819978046464e-01 4.586366848284887965e+01 2.158781574938529957e+02 2.070587871452917170e+02
5.747747747747747553e+02 0.000000000000000000e+00 5.422283375410188455e-01 4.572233763420445030e+01 2.158740408521643985e+02 2.070386186429259396e+02
5.752252252252252447e+02 0.000000000000000000e+00 5.055670073725195834e-01 4.558120871033497679e+01 2.158699461984124355e+02 2.070184643102184054e+02
5.756756756756756204e+02 0.000000000000000000e+00 4.688490498410828877e-01 4.544024457571867970e+01 2.158658365138198860e+02 2.069982874857614661e+02
5.761261261261261097e+02 0.000000000000000000e+00 4.320357233009417541e-01 4.529940809483923658e+01 2.158616747796295385e+02 2.069780515081547492e+02
5.765765765765765991e+02 0.000000000000000000e+00 3.950882861117861466e-01 4.515866067350361845e+01 2.158574239791942091e+02 2.069577197160142532e+02
5.770270270270270885e+02 0.000000000000000000e+00 3.579679991344164591e-01 4.501795639806368854e+01 2.158530471757621854e+02 2.069372554469009629e+02
5.774774774774774642e+02 0.000000000000000000e+00 3.206375190384278540e-01 4.487724706392327789e+01 2.158485075351673004e+02 2.069166220158058422e+02
5.779279279279279535e+02 0.000000000000000000e+00 2.830632144323317334e-01 4.473648446570041415e+01 2.158437682299518201e+02 2.068957827155572886e+02
5.783783783783783292e+02 0.000000000000000000e+00 2.452120641846704530e-01 4.459562039801312494e+01 2.158387924326780194e+02 2.068747008380723855e+02
5.788288288288288186e+02 0.000000000000000000e+00 2.070510471476154635e-01 4.445460665546488599e+01 2.158335433158845262e+02 2.068533396752482076e+02
5.792792792792793080e+02 0.000000000000000000e+00 1.685505303776153596e-01 4.431339842087254510e+01 2.158279874403233407e+02 2.068316659072042967e+02
5.797297297297297973e+02 0.000000000000000000e+00 1.297120120889303507e-01 4.417198200821258069e+01 2.158221224979024555e+02 2.068096773451943591e+02
5.801801801801801730e+02 0.000000000000000000e+00 9.055374313902575523e-02 4.403036048409012437e+01 2.158159629331657925e+02 2.067873885531298583e+02
5.806306306306306624e+02 0.000000000000000000e+00 5.109413593709177803e-02 4.388853707667112758e+01 2.158095233522199123e+02 2.067648142564721638e+02
5.810810810810810381e+02 0.000000000000000000e+00 1.135160289777559228e-02 4.374651501413427468e+01 2.158028183611677377e+02 2.067419691806862829e+02
5.815315315315315274e+02 0.000000000000000000e+00 -2.865544356791360769e-02 4.360429752463824116e+01 2.157958625661176484e+02 2.067188680512317660e+02
5.819819819819820168e+02 0.000000000000000000e+00 -6.890859103805269115e-02 4.346188783636534936e+01 2.157886705731762049e+02 2.066955255935827154e+02
5.824324324324325062e+02 0.000000000000000000e+00 -1.093894271034514531e-01 4.331928917747427477e+01 2.157812569884445111e+02 2.066719565331932245e+02
5.828828828828828819e+02 0.000000000000000000e+00 -1.500795393494627206e-01 4.317650477614733973e+01 2.157736364180345845e+02 2.066481755955373956e+02
5.833333333333332575e+02 0.000000000000000000e+00 -1.909605153668962885e-01 4.303353786054503871e+01 2.157658234680493479e+02 2.066241975060711411e+02
5.837837837837837469e+02 0.000000000000000000e+00 -2.320139427320100367e-01 4.289039165884241811e+01 2.157578327465307666e+02 2.066000369902649254e+02
5.842342342342342363e+02 0.000000000000000000e+00 -2.732214356819895329e-01 4.274706966102894512e+01 2.157496789406432072e+02 2.065757087724432495e+02
5.846846846846847257e+02 0.000000000000000000e+00 -3.145660625741584226e-01 4.260357833433954511e+01 2.157413768425303715e+02 2.065512275579694688e+02
5.851351351351352150e+02 0.000000000000000000e+00 -3.560330663767672377e-01 4.245992603569902712e+01 2.157329412515937292e+02 2.065266080365254311e+02
5.855855855855855907e+02 0.000000000000000000e+00 -3.976078681480430532e-01 4.231612115215648373e+01 2.157243869672274741e+02 2.065018648973200470e+02
5.860360360360359664e+02 0.000000000000000000e+00 -4.392758889480319340e-01 4.217217207076646446e+01 2.157157287888276187e+02 2.064770128295640461e+02
5.864864864864864558e+02 0.000000000000000000e+00 -4.810225498349609552e-01 4.202808717857988086e+01 2.157069815157810808e+02 2.064520665224663389e+02
5.869369369369369451e+02 0.000000000000000000e+00 -5.228332718670571921e-01 4.188387486265310145e+01 2.156981599474966060e+02 2.064270406652358361e+02
5.873873873873874345e+02 0.000000000000000000e+00 -5.646936101729806978e-01 4.173954337596478581e+01 2.156892787492924981e+02 2.064019498130201100e+02
5.878378378378379239e+02 0.000000000000000000e+00 -6.065918406638957094e-01 4.159509825071472733e+01 2.156803498657118325e+02 2.063768058001678583e+02
5.882882882882882996e+02 0.000000000000000000e+00 -6.485187725611467613e-01 4.145054248579981504e+01 2.156713827079911425e+02 2.063516179277321498e+02
5.887387387387386752e+02 0.000000000000000000e+00 -6.904653115670953412e-01 4.130587898362136912e+01 2.156623865908786684e+02 2.063263954002741229e+02
5.891891891891891646e+02 0.000000000000000000e+00 -7.324223634113877779e-01 4.116111064656070084e+01 2.156533708290990035e+02 2.063011474223349069e+02
5.896396396396396540e+02 0.000000000000000000e+00 -7.743808338182134321e-01 4.101624037700457848e+01 2.156443447373858362e+02 2.062758831984629069e+02
5.900900900900901433e+02 0.000000000000000000e+00 -8.163316284935717704e-01 4.087127107735796017e+01 2.156353176304783119e+02 2.062506119332156231e+02
5.905405405405405190e+02 0.000000000000000000e+00 -8.582656531743850792e-01 4.072620565000033821e+01 2.156262988231046620e+02 2.062253428311287280e+02
5.909909909909910084e+02 0.000000000000000000e+00 -9.001738135739287827e-01 4.058104699732393783e+01 2.156172976299112634e+02 2.062000850967579026e+02
5.914414414414413841e+02 0.000000000000000000e+00 -9.420470154382201144e-01 4.043580024515540572e+01 2.156083232925575430e+02 2.061748479346788372e+02
5.918918918918918735e+02 0.000000000000000000e+00 -9.838767019700753735e-01 4.029048523579149332e+01 2.155993848470061494e+02 2.061496405508551106e+02
5.923423423423423628e+02 0.000000000000000000e+00 -1.025656217532741721e+00 4.014512779115466401e+01 2.155904912932619482e+02 2.061244721531911637e+02
5.927927927927928522e+02 0.000000000000000000e+00 -1.067379326670561568e+00 3.999975375040958170e+01 2.155816516313425382e+02 2.060993519497460511e+02
5.932432432432432279e+02 0.000000000000000000e+00 -1.109039793931515305e+00 3.985438895274091919e+01 2.155728748612527852e+02 2.060742891485806467e+02
5.936936936936937173e+02 0.000000000000000000e+00 -1.150631383863583324e+00 3.970905923732607334e+01 2.155641699830030120e+02 2.060492929577467294e+02
5.941441441441440929e+02 0.000000000000000000e+00 -1.192147861016565003e+00 3.956379044333698403e+01 2.155555459965999034e+02 2.060243725853051728e+02
5.945945945945945823e+02 0.000000000000000000e+00 -1.233582989934802754e+00 3.941860840994922910e+01 2.155470119020537823e+02 2.059995372393077560e+02
5.950450450450450717e+02 0.000000000000000000e+00 -1.274932347590947757e+00 3.927353716391735361e+01 2.155385748869503004e+02 2.059747943153979577e+02
5.954954954954955610e+02 0.000000000000000000e+00 -1.316207620915520238e+00 3.912858462203257659e+01 2.155302260289136029e+02 2.059501350992431981e+02
5.959459459459459367e+02 0.000000000000000000e+00 -1.357428936018550303e+00 3.898375026190842618e+01 2.155219479663956008e+02 2.059255424373386631e+02
5.963963963963964261e+02 0.000000000000000000e+00 -1.398616493172085029e+00 3.883903348699823255e+01 2.155137232636734552e+02 2.059009991020211601e+02
5.968468468468468018e+02 0.000000000000000000e+00 -1.439790492660904420e+00 3.869443370073713595e+01 2.155055344850279653e+02 2.058764878656056680e+02
5.972972972972972912e+02 0.000000000000000000e+00 -1.480971134762512520e+00 3.854995030657300958e+01 2.154973641947326541e+02 2.058519915004235372e+02
5.977477477477477805e+02 0.000000000000000000e+00 -1.522178619743499439e+00 3.840558270796100260e+01 2.154891949570737779e+02 2.058274927788115747e+02
5.981981981981982699e+02 0.000000000000000000e+00 -1.563433147888645181e+00 3.826133030834171223e+01 2.154810093363266787e+02 2.058029744730883976e+02
5.986486486486486456e+02 0.000000000000000000e+00 -1.604754919479091768e+00 3.811719251115755469e+01 2.154727898986202490e+02 2.057784193555835373e+02
5.990990990990990213e+02 0.000000000000000000e+00 -1.646163875542697497e+00 3.797316865500943095e+01 2.154645192401258100e+02 2.057538101934223960e+02
5.995495495495495106e+02 0.000000000000000000e+00 -1.687676847410330083e+00 3.782925392742617987e+01 2.154561799814146070e+02 2.057291297243955341e+02
6.000000000000000000e+02 0.000000000000000000e+00 -1.729308613628745661e+00 3.768543692761704733e+01 2.154477547437636531e+02 2.057043606760071270e+02
6.004504504504504894e+02 0.000000000000000000e+00 -1.771073916372188251e+00 3.754170566964239697e+01 2.154392261484445044e+02 2.056794857757449790e+02
6.009009009009009787e+02 0.000000000000000000e+00 -1.812987497818539850e+00 3.739804816756986838e+01 2.154305768167305359e+02 2.056544877510968945e+02
6.013513513513513544e+02 0.000000000000000000e+00 -1.855064100136587513e+00 3.725445243546892016e+01 2.154217893699060369e+02 2.056293493295670487e+02
6.018018018018017301e+02 0.000000000000000000e+00 -1.897318465511489194e+00 3.711090648738900200e+01 2.154128464292389253e+02 2.056040532386432460e+02
6.022522522522522195e+02 0.000000000000000000e+00 -1.939765336113850935e+00 3.696739833740321046e+01 2.154037306160062144e+02 2.055785822058114718e+02
6.027027027027027088e+02 0.000000000000000000e+00 -1.982417693594470620e+00 3.682391776010081230e+01 2.153944263120083633e+02 2.055529207190993475e+02
6.031531531531531982e+02 0.000000000000000000e+00 -2.025265296048019081e+00 3.668047775362174434e+01 2.153849411226037773e+02 2.055270764900706126e+02
6.036036036036036876e+02 0.000000000000000000e+00 -2.068281495961855398e+00 3.653710772172780707e+01 2.153752990587563545e+02 2.055010736359199655e+02
6.040540540540540633e+02 0.000000000000000000e+00 -2.111439300731944968e+00 3.639383741325218580e+01 2.153655244765195675e+02 2.054749366189043940e+02
6.045045045045044390e+02 0.000000000000000000e+00 -2.154711717766986112e+00 3.625069657702988479e+01 2.153556417319341563e+02 2.054486899012899812e+02
6.049549549549549283e+02 0.000000000000000000e+00 -2.198071754472039174e+00 3.610771496189954632e+01 2.153456751810481364e+02 2.054223579453409911e+02
6.054054054054054177e+02 0.000000000000000000e+00 -2.241492418255802477e+00 3.596492231668162276e+01 2.153356491799095238e+02 2.053959652133162308e+02
6.058558558558559071e+02 0.000000000000000000e+00 -2.284946716516060405e+00 3.582234839023112727e+01 2.153255880845626962e+02 2.053695361674854212e+02
6.063063063063063964e+02 0.000000000000000000e+00 -2.328407656976196449e+00 3.568002293137215020e+01 2.153155162598995958e+02 2.053430952700928174e+02
6.067567567567567721e+02 0.000000000000000000e+00 -2.371849125063818065e+00 3.553797568894515280e+01 2.153054581394899287e+02 2.053166669705533423e+02
6.072072072072071478e+02 0.000000000000000000e+00 -2.415247800114229904e+00 3.539623641177786340e+01 2.152954381890122022e+02 2.052902756820822106e+02
6.076576576576576372e+02 0.000000000000000000e+00 -2.458580916127175442e+00 3.525483484871074324e+01 2.152854808743322792e+02 2.052639458115918387e+02
6.081081081081081265e+02 0.000000000000000000e+00 -2.501825707104217145e+00 3.511380074858243461e+01 2.152756106613214797e+02 2.052377017659910052e+02
6.085585585585586159e+02 0.000000000000000000e+00 -2.544959407061469392e+00 3.497316189342927828e+01 2.152658520158420288e+02 2.052115679521757556e+02
6.090090090090089916e+02 0.000000000000000000e+00 -2.587959249998675659e+00 3.483293240357306786e+01 2.152562294037652464e+02 2.051855687770512304e+02
6.094594594594594810e+02 0.000000000000000000e+00 -2.630802469919217401e+00 3.469312060216543614e+01 2.152467672909606335e+02 2.051597286475316650e+02
6.099099099099098567e+02 0.000000000000000000e+00 -2.673466300833752030e+00 3.455373479130867054e+01 2.152374901432831393e+02 2.051340719705149240e+02
6.103603603603603460e+02 0.000000000000000000e+00 -2.715932404065824812e+00 3.441477884578853264e+01 2.152284179992930149e+02 2.051086187255859841e+02
6.108108108108108354e+02 0.000000000000000000e+00 -2.758207916280298377e+00 3.427623116505128564e+01 2.152195454221891850e+02 2.050833634169903235e+02
6.112612612612613248e+02 0.000000000000000000e+00 -2.800309067839407362e+00 3.413806105484218278e+01 2.152108578814804787e+02 2.050582914552760485e+02
6.117117117117117004e+02 0.000000000000000000e+00 -2.842252100414043525e+00 3.400023780961237208e+01 2.152023408353779814e+02 2.050333882396826084e+02
6.121621621621621898e+02 0.000000000000000000e+00 -2.884053255658727721e+00 3.386273072380754456e+01 2.151939797420909599e+02 2.050086391694676422e+02
6.126126126126125655e+02 0.000000000000000000e+00 -2.925728775240713730e+00 3.372550909187702928e+01 2.151857600598304998e+02 2.049840296438724181e+02
6.130630630630630549e+02 0.000000000000000000e+00 -2.967294900818160386e+00 3.358854220827379322e+01 2.151776672468095057e+02 2.049595450621509372e+02
6.135135135135135442e+02 0.000000000000000000e+00 -3.008767874054683489e+00 3.345179936744352744e+01 2.151696867612317874e+02 2.049351708235462866e+02
6.139639639639640336e+02 0.000000000000000000e+00 -3.050163934667580179e+00 3.331524986384101794e+01 2.151618040625144204e+02 2.049108923273142864e+02
6.144144144144144093e+02 0.000000000000000000e+00 -3.091498661262448877e+00 3.317886299190831778e+01 2.151540046220889053e+02 2.048866949639232189e+02
6.148648648648647850e+02 0.000000000000000000e+00 -3.132786010735799209e+00 3.304260804610566993e+01 2.151462739183498343e+02 2.048625640947630018e+02
6.153153153153152743e+02 0.000000000000000000e+00 -3.174039695870305877e+00 3.290645432086967048e+01 2.151385974297591019e+02 2.048384850751772319e+02
6.157657657657657637e+02 0.000000000000000000e+00 -3.215273429439548636e+00 3.277037111065874342e+01 2.151309606347986119e+02 2.048144432605367911e+02
6.162162162162162531e+02 0.000000000000000000e+00 -3.256500924222564208e+00 3.263432770992221776e+01 2.151233490119357157e+02 2.047904240061889141e+02
6.166666666666667425e+02 0.000000000000000000e+00 -3.297735892998389318e+00 3.249829341310760356e+01 2.151157480396395840e+02 2.047664126674935687e+02
6.171171171171171181e+02 0.000000000000000000e+00 -3.338992048540603719e+00 3.236223758062624256e+01 2.151081431963921204e+02 2.047423945998052659e+02
6.175675675675674938e+02 0.000000000000000000e+00 -3.380283056078042137e+00 3.222613186822854914e+01 2.151005200082036026e+02 2.047183552060305374e+02
6.180180180180179832e+02 0.000000000000000000e+00 -3.421620224957223400e+00 3.208995303661322396e+01 2.150928663569848140e+02 2.046942822449636878e+02
6.184684684684684726e+02 0.000000000000000000e+00 -3.463011473282676889e+00 3.195368140519713052e+01 2.150851735158794327e+02 2.046701668666228215e+02
6.189189189189189619e+02 0.000000000000000000e+00 -3.504464455876586726e+00 3.181729755668129656e+01 2.150774330213153007e+02 2.046460004843283969e+02
6.193693693693694513e+02 0.000000000000000000e+00 -3.545986827570231981e+00 3.168078207375765487e+01 2.150696364097075275e+02 2.046217745113772253e+02
6.198198198198198270e+02 0.000000000000000000e+00 -3.587586243196710711e+00 3.154411553913269017e+01 2.150617752174784982e+02 2.045974803610770323e+02
6.202702702702702027e+02 0.000000000000000000e+00 -3.629270357583664008e+00 3.140727853548924031e+01 2.150538409810487792e+02 2.045731094467337243e+02
6.207207207207206920e+02 0.000000000000000000e+00 -3.671046825551457005e+00 3.127025164554106595e+01 2.150458252368407557e+02 2.045486531816532079e+02
6.211711711711711814e+02 0.000000000000000000e+00 -3.712923301935006748e+00 3.113301545196918596e+01 2.150377195212731749e+02 2.045241029791377514e+02
6.216216216216216708e+02 0.000000000000000000e+00 -3.754907441563773318e+00 3.099555053747644706e+01 2.150295153715360357e+02 2.044994502524950803e+02
6.220720720720721602e+02 0.000000000000000000e+00 -3.797007032020701445e+00 3.085783748476205801e+01 2.150212043788960727e+02 2.044746864153676142e+02
6.225225225225225358e+02 0.000000000000000000e+00 -3.839230402609246084e+00 3.071985687652522756e+01 2.150127782233703329e+02 2.044498028846719535e+02
6.229729729729729115e+02 0.000000000000000000e+00 -3.881586020783288404e+00 3.058158929545425053e+01 2.150042285932195227e+02 2.044247910791727918e+02
6.234234234234234009e+02 0.000000000000000000e+00 -3.924082353993071592e+00 3.044301532425379264e+01 2.149955471767098061e+02 2.043996424176475557e+02
6.238738738738738903e+02 0.000000000000000000e+00 -3.966727869687019847e+00 3.030411554561578669e+01 2.149867256621037086e+02 2.043743483188845858e+02
6.243243243243243796e+02 0.000000000000000000e+00 -4.009531035319014336e+00 3.016487054224126041e+01 2.149777557376619370e+02 2.043489002016594895e+02
6.247747747747747553e+02 0.000000000000000000e+00 -4.052500318333841278e+00 3.002526567897075438e+01 2.149686290916579310e+02 2.043232894847606076e+02
6.252252252252252447e+02 0.000000000000000000e+00 -4.095644186190838809e+00 2.988530755218198465e+01 2.149593374123414833e+02 2.042975075869671855e+02
6.256756756756756204e+02 0.000000000000000000e+00 -4.138971106340250117e+00 2.974500864844958414e+01 2.149498723879878526e+02 2.042715459270602878e+02
6.261261261261261097e+02 0.000000000000000000e+00 -4.182489347238515620e+00 2.960438165353480144e+01 2.149402259058460913e+02 2.042453961228129629e+02
6.265765765765765991e+02 0.000000000000000000e+00 -4.226198887134160032e+00 2.946344754343408567e+01 2.149303981433840818e+02 2.042190580822189077e+02
6.270270270270270885e+02 0.000000000000000000e+00 -4.270088602881514817e+00 2.932223839552170830e+01 2.149204003794566233e+02 2.041925428146478225e+02
6.274774774774774642e+02 0.000000000000000000e+00 -4.314146595015699859e+00 2.918078706349842832e+01 2.149102446692540980e+02 2.041658621057995333e+02
6.279279279279279535e+02 0.000000000000000000e+00 -4.358360964091843925e+00 2.903912640104317688e+01 2.148999430679323268e+02 2.041390277413593139e+02
6.283783783783783292e+02 0.000000000000000000e+00 -4.402719810646885890e+00 2.889728926185489399e+01 2.148895076306635019e+02 2.041120515070142574e+02
6.288288288288288186e+02 0.000000000000000000e+00 -4.447211235223221593e+00 2.875530849962706270e+01 2.148789504126270913e+02 2.040849451884623704e+02
6.292792792792793080e+02 0.000000000000000000e+00 -4.491823338374160812e+00 2.861321696803861414e+01 2.148682834689807351e+02 2.040577205713852891e+02
6.297297297297297973e+02 0.000000000000000000e+00 -4.536544323684211122e+00 2.847104752078485035e+01 2.148575187896203715e+02 2.040303894414701062e+02
6.301801801801801730e+02 0.000000000000000000e+00 -4.581364375466364436e+00 2.832883301156289235e+01 2.148466673985312809e+02 2.040029635899500136e+02
6.306306306306306624e+02 0.000000000000000000e+00 -4.626275463911952102e+00 2.818660629405167128e+01 2.148357395816146891e+02 2.039754548258079012e+02
6.310810810810810381e+02 0.000000000000000000e+00 -4.671269623142507044e+00 2.804440022194830817e+01 2.148247456061289995e+02 2.039478749616155255e+02
6.315315315315315274e+02 0.000000000000000000e+00 -4.716338887299571070e+00 2.790224764894628606e+01 2.148136957393126067e+02 2.039202358099391859e+02
6.319819819819820168e+02 0.000000000000000000e+00 -4.761475290511953062e+00 2.776018142872817407e+01 2.148026002484075434e+02 2.038925491833397246e+02
6.324324324324325062e+02 0.000000000000000000e+00 -4.806670866908461903e+00 2.761823441498563625e+01 2.147914694006667560e+02 2.038648268943870789e+02
6.328828828828828819e+02 0.000000000000000000e+00 -4.851917650627001422e+00 2.747643773000527290e+01 2.147803134633340960e+02 2.038370807556439104e+02
6.333333333333332575e+02 0.000000000000000000e+00 -4.897207675794561510e+00 2.733481067920365604e+01 2.147691427036570531e+02 2.038093225796783372e+02
6.337837837837837469e+02 0.000000000000000000e+00 -4.942532976547227008e+00 2.719336763196224638e+01 2.147579673888812977e+02 2.037815641790548398e+02
6.342342342342342363e+02 0.000000000000000000e+00 -4.987885587017444777e+00 2.705212294112607196e+01 2.147467977862470434e+02 2.037538173663306225e+02
6.346846846846847257e+02 0.000000000000000000e+00 -5.033257543500440079e+00 2.691109095738647738e+01 2.147356441608353634e+02 2.037260939519164822e+02
6.351351351351352150e+02 0.000000000000000000e+00 -5.078644368777531781e+00 2.677028254494507564e+01 2.147245132912503323e+02 2.036984022597280273e+02
6.355855855855855907e+02 0.000000000000000000e+00 -5.124052152716103592e+00 2.662969800092287187e+01 2.147134013889972266e+02 2.036707400465857063e+02
6.360360360360359664e+02 0.000000000000000000e+00 -5.169488979603556800e+00 2.648933562802267261e+01 2.147023026711704006e+02 2.036431030749135971e+02
6.364864864864864558e+02 0.000000000000000000e+00 -5.214962933714559767e+00 2.634919372894546541e+01 2.146912113548678462e+02 2.036154871071212256e+02
6.369369369369369451e+02 0.000000000000000000e+00 -5.260482099334694794e+00 2.620927060639041883e+01 2.146801216571857367e+02 2.035878879056272126e+02
6.373873873873874345e+02 0.000000000000000000e+00 -5.306054557009701966e+00 2.606956456306033942e+01 2.146690277952129691e+02 2.035603012328410841e+02
6.378378378378379239e+02 0.000000000000000000e+00 -5.351686429330584360e+00 2.593007390166349069e+01 2.146579241625568102e+02 2.035327228511450812e+02
6.382882882882882996e+02 0.000000000000000000e+00 -5.397378678408131236e+00 2.579079692489904119e+01 2.146468069023067073e+02 2.035051484879713826e+02
6.387387387387386752e+02 0.000000000000000000e+00 -5.443131426134641515e+00 2.565173193547161645e+01 2.146356731575197045e+02 2.034775737712589034e+02
6.391891891891891646e+02 0.000000000000000000e+00 -5.488944794400595129e+00 2.551287723607492808e+01 2.146245200829853275e+02 2.034499943113496556e+02
6.396396396396396540e+02 0.000000000000000000e+00 -5.534818905089196051e+00 2.537423112942269654e+01 2.146133448334949207e+02 2.034224057185965648e+02
6.400900900900901433e+02 0.000000000000000000e+00 -5.580753880094562192e+00 2.523579191821045242e+01 2.146021445638343721e+02 2.033948036033489188e+02
6.405405405405405190e+02 0.000000000000000000e+00 -5.626749841301716515e+00 2.509755790514282126e+01 2.145909164287932072e+02 2.033671835759505484e+02
6.409909909909910084e+02 0.000000000000000000e+00 -5.672806910599319963e+00 2.495952739292260958e+01 2.145796575831591326e+02 2.033395412467507413e+02
6.414414414414413841e+02 0.000000000000000000e+00 -5.718925209881490446e+00 2.482169868424898596e+01 2.145683651817234932e+02 2.033118722260915092e+02
6.418918918918918735e+02 0.000000000000000000e+00 -5.765104861027793959e+00 2.468407008182657592e+01 2.145570363792739954e+02 2.032841721243330539e+02
6.423423423423423628e+02 0.000000000000000000e+00 -5.811345985930529423e+00 2.454663985372462776e+01 2.145456683306038030e+02 2.032564365518119303e+02
6.427927927927928522e+02 0.000000000000000000e+00 -5.857648706480176770e+00 2.440940136549579620e+01 2.145342581904969848e+02 2.032286611188828829e+02
6.432432432432432279e+02 0.000000000000000000e+00 -5.904013064809987554e+00 2.427233813225029735e+01 2.145228031934948376e+02 2.032008415156433330e+02
6.436936936936937173e+02 0.000000000000000000e+00 -5.950436894294398371e+00 2.413543467771160067e+01 2.145113027829047496e+02 2.031729756409531547e+02
6.441441441441440929e+02 0.000000000000000000e+00 -5.996915589037598693e+00 2.399867796489525062e+01 2.144997588412970799e+02 2.031450638329497451e+02
6.445945945945945823e+02 0.000000000000000000e+00 -6.043444417144200997e+00 2.386205508280363574e+01 2.144881733772490406e+02 2.031171065557646216e+02
6.450450450450450717e+02 0.000000000000000000e+00 -6.090018646711541805e+00 2.372555312044278253e+01 2.144765483993360249e+02 2.030891042735311203e+02
6.454954954954955610e+02 0.000000000000000000e+00 -6.136633544614596758e+00 2.358915916681871749e+01 2.144648859161243308e+02 2.030610574503789394e+02
6.459459459459459367e+02 0.000000000000000000e+00 -6.183283833335735835e+00 2.345286031094474311e+01 2.144531879091464361e+02 2.030329665504432342e+02
6.463963963963964261e+02 0.000000000000000000e+00 -6.229962839275685837e+00 2.331664364181415294e+01 2.144414557064028486e+02 2.030048320444657293e+02
6.468468468468468018e+02 0.000000000000000000e+00 -6.276663668162655085e+00 2.318049624844024947e+01 2.144296899645541998e+02 2.029766544459835131e+02
6.472972972972972912e+02 0.000000000000000000e+00 -6.323379425730308867e+00 2.304440521982905921e+01 2.144178913096257020e+02 2.029484342855739669e+02
6.477477477477477805e+02 0.000000000000000000e+00 -6.370103217714131461e+00 2.290835764498842764e+01 2.144060603676462051e+02 2.029201720938654034e+02
6.481981981981982699e+02 0.000000000000000000e+00 -6.416828149836874218e+00 2.277234061292438128e+01 2.143941977646409214e+02 2.028918684014824976e+02
6.486486486486486456e+02 0.000000000000000000e+00 -6.463547327839478385e+00 2.263634121263748966e+01 2.143823041266387008e+02 2.028635237390517432e+02
6.490990990990990213e+02 0.000000000000000000e+00 -6.510253857446514303e+00 2.250034653314287425e+01 2.143703800796647556e+02 2.028351386371905392e+02
6.495495495495495106e+02 0.000000000000000000e+00 -6.556940844398923218e+00 2.236434366343382862e+01 2.143584262497424788e+02 2.028067136265253794e+02
6.500000000000000000e+02 0.000000000000000000e+00 -6.603601394413999515e+00 2.222831969252911222e+01 2.143464432629079965e+02 2.027782492376882146e+02
6.504504504504504894e+02 0.000000000000000000e+00 -6.650228613236322417e+00 2.209226170942929457e+01 2.143344317451774259e+02 2.027497460012982629e+02
6.509009009009009787e+02 0.000000000000000000e+00 -6.696815606588643277e+00 2.195615680313858320e+01 2.143223923225887120e+02 2.027212044479820179e+02
6.513513513513513544e+02 0.000000000000000000e+00 -6.743355480208265362e+00 2.181999206267028057e+01 2.143103256211616099e+02 2.026926251083623356e+02
6.518018018018017301e+02 0.000000000000000000e+00 -6.789841339808845078e+00 2.168375468621707114e+01 2.142982322669449786e+02 2.026640085130802618e+02
6.522522522522522195e+02 0.000000000000000000e+00 -6.836266289299601340e+00 2.154743995238459320e+01 2.142861128877793817e+02 2.026353551945885556e+02
6.527027027027027088e+02 0.000000000000000000e+00 -6.882623429251907510e+00 2.141105663295456907e+01 2.142739681148559612e+02 2.026066656886614510e+02
6.531531531531531982e+02 0.000000000000000000e+00 -6.928905859875158058e+00 2.127461478149780305e+01 2.142617985797260189e+02 2.025779405314533506e+02
6.536036036036036876e+02 0.000000000000000000e+00 -6.975106681384204421e+00 2.113812445157236652e+01 2.142496049139354000e+02 2.025491802591077430e+02
6.540540540540540633e+02 0.000000000000000000e+00 -7.021218993982984102e+00 2.100159569674724480e+01 2.142373877490354062e+02 2.025203854077699361e+02
6.545045045045044390e+02 0.000000000000000000e+00 -7.067237044659123057e+00 2.086503857058960421e+01 2.142251475849498092e+02 2.024915565135925135e+02
6.549549549549549283e+02 0.000000000000000000e+00 -7.113167008499658550e+00 2.072846312666115409e+01 2.142128839276392682e+02 2.024626941133137734e+02
6.554054054054054177e+02 0.000000000000000000e+00 -7.159022138350337627e+00 2.059187941853269876e+01 2.142005958291629213e+02 2.024337987448107015e+02
6.558558558558559071e+02 0.000000000000000000e+00 -7.204815780127319158e+00 2.045529749976412859e+01 2.141882823392370483e+02 2.024048709460912505e+02
6.563063063063063964e+02 0.000000000000000000e+00 -7.250561279743124032e+00 2.031872742392624787e+01 2.141759425075852050e+02 2.023759112551724684e+02
6.567567567567567721e+02 0.000000000000000000e+00 -7.296271983115730109e+00 2.018217924458622292e+01 2.141635753839291283e+02 2.023469202100586699e+02
6.572072072072071478e+02 0.000000000000000000e+00 -7.341961236168572214e+00 2.004566301530758210e+01 2.141511800179887359e+02 2.023178983487578080e+02
6.576576576576576372e+02 0.000000000000000000e+00 -7.387642384810533258e+00 1.990918878965203476e+01 2.141387554594821268e+02 2.022888462092869304e+02
6.581081081081081265e+02 0.000000000000000000e+00 -7.433328774963229080e+00 1.977276662118674722e+01 2.141263007581346756e+02 2.022597643296467140e+02
6.585585585585586159e+02 0.000000000000000000e+00 -7.479033752533723600e+00 1.963640656348616176e+01 2.141138149636681192e+02 2.022306532478596637e+02
6.590090090090089916e+02 0.000000000000000000e+00 -7.524770663450908614e+00 1.950011867010653077e+01 2.141012971258041944e+02 2.022015135019264562e+02
6.594594594594594810e+02 0.000000000000000000e+00 -7.570552853620029055e+00 1.936391299461865856e+01 2.140887462942610000e+02 2.021723456298605015e+02
6.599099099099098567e+02 0.000000000000000000e+00 -7.616393668966338737e+00 1.922779959057879751e+01 2.140761615187620919e+02 2.021431501696661144e+02
6.603603603603603460e+02 0.000000000000000000e+00 -7.662306455405996530e+00 1.909178851156866585e+01 2.140635418490255688e+02 2.021139276593621616e+02
6.608108108108108354e+02 0.000000000000000000e+00 -7.708304587053135037e+00 1.895588978293926630e+01 2.140508863065733749e+02 2.020846786087477085e+02
6.612612612612613248e+02 0.000000000000000000e+00 -7.754401688693178585e+00 1.882011208450057893e+01 2.140381936622598005e+02 2.020554032769778132e+02
6.617117117117117004e+02 0.000000000000000000e+00 -7.800611516446224414e+00 1.868445647731823556e+01 2.140254625556044630e+02 2.020261017918437574e+02
6.621621621621621898e+02 0.000000000000000000e+00 -7.846947827574695111e+00 1.854892088824271923e+01 2.140126916249773785e+02 2.019967742800217820e+02
6.626126126126125655e+02 0.000000000000000000e+00 -7.893424379344651243e+00 1.841350323351980478e+01 2.139998795087576582e+02 2.019674208681699383e+02
6.630630630630630549e+02 0.000000000000000000e+00 -7.940053211241320241e+00 1.827820142940981896e+01 2.139870251336960791e+02 2.019380416817639343e+02
6.635135135135135442e+02 0.000000000000000000e+00 -7.986836377569488832e+00 1.814301339217126952e+01 2.139741289614958077e+02 2.019086367687377788e+02
6.639639639639640336e+02 0.000000000000000000e+00 -8.033772334038076224e+00 1.800793703805175028e+01 2.139611919625058363e+02 2.018792060526411660e+02
6.644144144144144093e+02 0.000000000000000000e+00 -8.080859531533860718e+00 1.787297028330613102e+01 2.139482151074207650e+02 2.018497494458570145e+02
6.648648648648648987e+02 0.000000000000000000e+00 -8.128096420963629498e+00 1.773811104419291951e+01 2.139351993669206422e+02 2.018202668607427768e+02
6.653153153153152743e+02 0.000000000000000000e+00 -8.175481453221436823e+00 1.760335723696152854e+01 2.139221457116909733e+02 2.017907582096668193e+02
6.657657657657657637e+02 0.000000000000000000e+00 -8.223013079203155939e+00 1.746870677787228487e+01 2.139090551124245394e+02 2.017612234050011466e+02
6.662162162162162531e+02 0.000000000000000000e+00 -8.270689749811936053e+00 1.733415758317642030e+01 2.138959285398032080e+02 2.017316623591195821e+02
6.666666666666667425e+02 0.000000000000000000e+00 -8.318509915938193444e+00 1.719970756913062360e+01 2.138827669645124843e+02 2.017020749843813974e+02
6.671171171171171181e+02 0.000000000000000000e+00 -8.366472028486896306e+00 1.706535465198612656e+01 2.138695713572378736e+02 2.016724611931567779e+02
6.675675675675674938e+02 0.000000000000000000e+00 -8.414574538350279909e+00 1.693109674800143694e+01 2.138563426886721572e+02 2.016428208978195471e+02
6.680180180180179832e+02 0.000000000000000000e+00 -8.462815896427855478e+00 1.679693177342414856e+01 2.138430819294935645e+02 2.016131540107307956e+02
6.684684684684684726e+02 0.000000000000000000e+00 -8.511194553615496261e+00 1.666285764451640716e+01 2.138297900503930578e+02 2.015834604442625277e+02
6.689189189189189619e+02 0.000000000000000000e+00 -8.559708960812713485e+00 1.652887227753126353e+01 2.138164680220579612e+02 2.015537401107849291e+02
6.693693693693694513e+02 0.000000000000000000e+00 -8.608357568915380398e+00 1.639497358871813049e+01 2.138031168151683232e+02 2.015239929226590903e+02
6.698198198198198270e+02 0.000000000000000000e+00 -8.657138841059349943e+00 1.626115948210099305e+01 2.137897373881824024e+02 2.014942187800261308e+02
6.702702702702702027e+02 0.000000000000000000e+00 -8.706051294682765729e+00 1.612742780739426962e+01 2.137763306452397956e+02 2.014644175287103280e+02
6.707207207207206920e+02 0.000000000000000000e+00 -8.755093446579849115e+00 1.599377639937483764e+01 2.137628974754661613e+02 2.014345889995129255e+02
6.711711711711711814e+02 0.000000000000000000e+00 -8.804261346562270774e+00 1.586020337330228358e+01 2.137494387679707870e+02 2.014047330232297099e+02
6.716216216216216708e+02 0.000000000000000000e+00 -8.853545910262255347e+00 1.572670774448488373e+01 2.137359553158057679e+02 2.013748494306692010e+02
6.720720720720721602e+02 0.000000000000000000e+00 -8.902937412583924015e+00 1.559328870839817682e+01 2.137224471327717765e+02 2.013449381087302754e+02
6.725225225225225358e+02 0.000000000000000000e+00 -8.952426128405932104e+00 1.545994546051770158e+01 2.137089138543160516e+02 2.013149991302707349e+02
6.729729729729729115e+02 0.000000000000000000e+00 -9.002002332634219783e+00 1.532667719632263470e+01 2.136953551133810834e+02 2.012850326066454727e+02
6.734234234234234009e+02 0.000000000000000000e+00 -9.051656300158356316e+00 1.519348311128669593e+01 2.136817705429111811e+02 2.012550386492075631e+02
6.738738738738738903e+02 0.000000000000000000e+00 -9.101378305878824904e+00 1.506036240088178602e+01 2.136681597758470161e+02 2.012250173693009856e+02
6.743243243243243796e+02 0.000000000000000000e+00 -9.151158624681556830e+00 1.492731426059981459e+01 2.136545224451383547e+02 2.011949688782879093e+02
6.747747747747747553e+02 0.000000000000000000e+00 -9.200987531465216307e+00 1.479433788590176846e+01 2.136408581837258680e+02 2.011648932875123137e+02
6.752252252252252447e+02 0.000000000000000000e+00 -9.250855301123010577e+00 1.466143247227228130e+01 2.136271666245556844e+02 2.011347907083327300e+02
6.756756756756756204e+02 0.000000000000000000e+00 -9.300752208542689914e+00 1.452859721519052982e+01 2.136134474005757511e+02 2.011046612521004135e+02
6.761261261261261097e+02 0.000000000000000000e+00 -9.350668528628375498e+00 1.439583131012295780e+01 2.135997001447212824e+02 2.010745050301593437e+02
6.765765765765765991e+02 0.000000000000000000e+00 -9.400594536273274571e+00 1.426313395255419891e+01 2.135859244899384066e+02 2.010443221538735088e+02
6.770270270270270885e+02 0.000000000000000000e+00 -9.450520506366956397e+00 1.413050433795979188e+01 2.135721200691750710e+02 2.010141127345832501e+02
6.774774774774774642e+02 0.000000000000000000e+00 -9.500436713802628219e+00 1.399794166181345645e+01 2.135582865153719467e+02 2.009838768836489180e+02
6.779279279279279535e+02 0.000000000000000000e+00 -9.550333433478954248e+00 1.386544511959436932e+01 2.135444234614769812e+02 2.009536147124199488e+02
6.783783783783783292e+02 0.000000000000000000e+00 -9.600200940287322737e+00 1.373301390677625022e+01 2.135305305404290266e+02 2.009233263322457788e+02
6.788288288288288186e+02 0.000000000000000000e+00 -9.650029493346664822e+00 1.360064723461800895e+01 2.135166074009503063e+02 2.008930118702610343e+02
6.792792792792793080e+02 0.000000000000000000e+00 -9.699809250223552226e+00 1.346834441925420833e+01 2.135026537966514297e+02 2.008626715584741760e+02
6.797297297297297973e+02 0.000000000000000000e+00 -9.749534123584453482e+00 1.333610481964024075e+01 2.134886695239492838e+02 2.008323056717199506e+02
6.801801801801801730e+02 0.000000000000000000e+00 -9.799209121112653520e+00 1.320392779484063794e+01 2.134746543801866210e+02 2.008019144849367876e+02
6.806306306306306624e+02 0.000000000000000000e+00 -9.848841265737064532e+00 1.307181270393994055e+01 2.134606082708651229e+02 2.007714982687921292e+02
6.810810810810810381e+02 0.000000000000000000e+00 -9.898437580417521531e+00 1.293975890599540435e+01 2.134465313172531751e+02 2.007410571703585447e+02
6.815315315315315274e+02 0.000000000000000000e+00 -9.948005088082936709e+00 1.280776576008975098e+01 2.134324236662650947e+02 2.007105911974686023e+02
6.819819819819820168e+02 0.000000000000000000e+00 -9.997550811689507100e+00 1.267583262529296917e+01 2.134182854648115608e+02 2.006801003505006520e+02
6.824324324324325062e+02 0.000000000000000000e+00 -1.004708177417160186e+01 1.254395886067322863e+01 2.134041168597868818e+02 2.006495846298312244e+02
6.828828828828828819e+02 0.000000000000000000e+00 -1.009660499847814208e+01 1.241214382531143201e+01 2.133899179981053749e+02 2.006190440358459455e+02
6.833333333333332575e+02 0.000000000000000000e+00 -1.014612750754531589e+01 1.228038687827211106e+01 2.133756890266686241e+02 2.005884785689231649e+02
6.837837837837837469e+02 0.000000000000000000e+00 -1.019565632432204438e+01 1.214868737863071146e+01 2.133614300923782139e+02 2.005578882294485084e+02
6.842342342342342363e+02 0.000000000000000000e+00 -1.024519847175542964e+01 1.201704468545722193e+01 2.133471413421466423e+02 2.005272730178003258e+02
6.846846846846847257e+02 0.000000000000000000e+00 -1.029476097277984081e+01 1.188545815783254511e+01 2.133328229228773125e+02 2.004966329343624238e+02
6.851351351351352150e+02 0.000000000000000000e+00 -1.034435085034238000e+01 1.175392715481575578e+01 2.133184749814681709e+02 2.004659679795095144e+02
6.855855855855855907e+02 0.000000000000000000e+00 -1.039397512738833029e+01 1.162245103549321357e+01 2.133040976648353535e+02 2.004352781536290422e+02
6.860360360360359664e+02 0.000000000000000000e+00 -1.044364082686297479e+01 1.149102915892581223e+01 2.132896911198749876e+02 2.004045634570993570e+02
6.864864864864864558e+02 0.000000000000000000e+00 -1.049335497170432063e+01 1.135966088419809239e+01 2.132752554934977525e+02 2.003738238903060846e+02
6.869369369369369451e+02 0.000000000000000000e+00 -1.054312458486310788e+01 1.122834557036185288e+01 2.132607909326070512e+02 2.003430594536184799e+02
6.873873873873874345e+02 0.000000000000000000e+00 -1.059295668927006773e+01 1.109708257651982422e+01 2.132462975841099251e+02 2.003122701474367204e+02
6.878378378378379239e+02 0.000000000000000000e+00 -1.064285830784319842e+01 1.096587126174927107e+01 2.132317755949461571e+02 2.002814559721664409e+02
6.882882882882882996e+02 0.000000000000000000e+00 -1.069283645106042968e+01 1.083471098749032535e+01 2.132172251143692847e+02 2.002506169305361254e+02
6.887387387387386752e+02 0.000000000000000000e+00 -1.074289571936606080e+01 1.070360111878108000e+01 2.132026462952544534e+02 2.002197530288976850e+02
6.891891891891891646e+02 0.000000000000000000e+00 -1.079303520904250036e+01 1.057254102097431314e+01 2.131880392896819103e+02 2.001888642739195348e+02
6.896396396396396540e+02 0.000000000000000000e+00 -1.084325325029567466e+01 1.044153005942280288e+01 2.131734041990330297e+02 2.001579506764428515e+02
6.900900900900901433e+02 0.000000000000000000e+00 -1.089354817334969994e+01 1.031056759951752611e+01 2.131587410541069403e+02 2.001270123559934291e+02
6.905405405405405190e+02 0.000000000000000000e+00 -1.094391830841959745e+01 1.017965300656214822e+01 2.131440498804640811e+02 2.000960495482777333e+02
6.909909909909910084e+02 0.000000000000000000e+00 -1.099436198571675050e+01 1.004878564594946511e+01 2.131293307036685292e+02 2.000650624946847529e+02
6.914414414414413841e+02 0.000000000000000000e+00 -1.104487753545981832e+01 9.917964883050444769e+00 2.131145835492861806e+02 2.000340514366016578e+02
6.918918918918918735e+02 0.000000000000000000e+00 -1.109546328786746017e+01 9.787190083190580481e+00 2.130998084428774746e+02 2.000030166154137987e+02
6.923423423423423628e+02 0.000000000000000000e+00 -1.114611757315469731e+01 9.656460611744478229e+00 2.130850054100119451e+02 1.999719582725156215e+02
6.927927927927928522e+02 0.000000000000000000e+00 -1.119683872153109405e+01 9.525775834075830062e+00 2.130701744762554881e+02 1.999408766492888390e+02
6.932432432432432279e+02 0.000000000000000000e+00 -1.124762506322440458e+01 9.395135115530138137e+00 2.130553156671630859e+02 1.999097719871260779e+02
6.936936936936937173e+02 0.000000000000000000e+00 -1.129847492843873624e+01 9.264537821474732482e+00 2.130404290083060914e+02 1.998786445274163270e+02
6.941441441441440929e+02 0.000000000000000000e+00 -1.134938664739820524e+01 9.133983317264210200e+00 2.130255145252485818e+02 1.998474945115412993e+02
6.945945945945945823e+02 0.000000000000000000e+00 -1.140035855031419487e+01 9.003470968254987383e+00 2.130105722435546340e+02 1.998163221808936214e+02
6.950450450450450717e+02 0.000000000000000000e+00 -1.145138896740536438e+01 8.873000139839859912e+00 2.129956021887883253e+02 1.997851277768641012e+02
6.954954954954955610e+02 0.000000000000000000e+00 -1.150247622889037302e+01 8.742570197291570366e+00 2.129806043865082756e+02 1.997539115408271755e+02
6.959459459459459367e+02 0.000000000000000000e+00 -1.155361866498242307e+01 8.612180506046570372e+00 2.129655788622894761e+02 1.997226737141863850e+02
6.963963963963964261e+02 0.000000000000000000e+00 -1.160481460589289782e+01 8.481830431428534212e+00 2.129505256416887278e+02 1.996914145383216237e+02
6.968468468468468018e+02 0.000000000000000000e+00 -1.165606238184227550e+01 8.351519338822981808e+00 2.129354447502737457e+02 1.996601342546255182e+02
6.972972972972972912e+02 0.000000000000000000e+00 -1.170736039660914685e+01 8.221246594725016621e+00 2.129203362147745793e+02 1.996288331056512106e+02
6.977477477477477805e+02 0.000000000000000000e+00 -1.175870803045654611e+01 8.091011597116448684e+00 2.129052000933825184e+02 1.995975113654112647e+02
6.981981981981982699e+02 0.000000000000000000e+00 -1.181010535262794292e+01 7.960813778232477489e+00 2.128900364785640704e+02 1.995661693421297969e+02
6.986486486486486456e+02 0.000000000000000000e+00 -1.186155244642759499e+01 7.830652571949030971e+00 2.128748454929809668e+02 1.995348073455679696e+02
6.990990990990990213e+02 0.000000000000000000e+00 -1.191304939517067396e+01 7.700527412178416853e+00 2.128596273315506551e+02 1.995034255407099408e+02
6.995495495495495106e+02 0.000000000000000000e+00 -1.196459628216143756e+01 7.570437732911159401e+00 2.128443822005010588e+02 1.994720236906050559e+02
7.000000000000000000e+02 0.000000000000000000e+00 -1.201619319070232450e+01 7.440382967999539687e+00 2.128291103060619207e+02 1.994406014891064842e+02


==> QMC_staticpd_H.dat <==
#  P [GPa]; C2/c-24 (III)	Cmca-12 (VI)	Cs-IV (atomic)	P62/c-24 (VI)	Cmca-4 (metal)
2.500000000000000000e+02 0.000000000000000000e+00 1.417546268504884210e+01 1.581305507549059257e+02 3.323558511232477031e+01 5.340309785184945213e+01
2.504504504504504609e+02 0.000000000000000000e+00 1.418111267579843116e+01 1.579645343386473542e+02 3.321708630677494511e+01 5.336869489412856638e+01
2.509009009009008935e+02 0.000000000000000000e+00 1.418534129305771785e+01 1.577941799946147512e+02 3.319355840103162336e+01 5.332923262163058098e+01
2.513513513513513544e+02 0.000000000000000000e+00 1.418816677285394690e+01 1.576198669409059221e+02 3.316543729874319979e+01 5.328505596980539849e+01
2.518018018018018154e+02 0.000000000000000000e+00 1.418960735123619088e+01 1.574419703144558298e+02 3.313315890355079318e+01 5.323650987407927460e+01
2.522522522522522479e+02 0.000000000000000000e+00 1.418968126424442744e+01 1.572608652127128153e+02 3.309715822278485575e+01 5.318393939335874165e+01
2.527027027027027088e+02 0.000000000000000000e+00 1.418840674789680634e+01 1.570769267331179435e+02 3.305782946286126389e+01 5.312770066862140084e+01
2.531531531531531414e+02 0.000000000000000000e+00 1.418580203823694319e+01 1.568905299731159175e+02 3.301551009901777434e+01 5.306816954925307073e+01
2.536036036036036023e+02 0.000000000000000000e+00 1.418188537129390170e+01 1.567020500321814325e+02 3.297053341518039815e+01 5.300572391474997858e+01
2.540540540540540633e+02 0.000000000000000000e+00 1.417667498310402152e+01 1.565118656764807383e+02 3.292323269529879326e+01 5.294074164461198961e+01
2.545045045045044958e+02 0.000000000000000000e+00 1.417018910970364232e+01 1.563203669149934285e+02 3.287394122331170365e+01 5.287360060564606101e+01
2.549549549549549567e+02 0.000000000000000000e+00 1.416244598711818981e+01 1.561279459042852977e+02 3.282299640995734080e+01 5.280467607526952634e+01
2.554054054054054177e+02 0.000000000000000000e+00 1.415346385137854668e+01 1.559349948009075888e+02 3.277075348483776907e+01 5.273433760274383530e+01
2.558558558558558502e+02 0.000000000000000000e+00 1.414326417849770223e+01 1.557419057614297344e+02 3.271757248586800415e+01 5.266295396986606647e+01
2.563063063063062827e+02 0.000000000000000000e+00 1.413203856873406039e+01 1.555490709424157103e+02 3.266381345100853650e+01 5.259089395839691861e+01
2.567567567567567721e+02 0.000000000000000000e+00 1.412022923080985493e+01 1.553568824726826278e+02 3.260983641822531354e+01 5.251852635016621207e+01
2.572072072072072046e+02 0.000000000000000000e+00 1.410829846499473206e+01 1.551657158881189389e+02 3.255600205960217863e+01 5.244622028351841436e+01
2.576576576576576372e+02 0.000000000000000000e+00 1.409662672164813557e+01 1.549758202685316064e+02 3.250259796684076719e+01 5.237426428219259833e+01
2.581081081081081265e+02 0.000000000000000000e+00 1.408530761847760004e+01 1.547871506090759794e+02 3.244963142663800681e+01 5.230266046964788984e+01
2.585585585585585591e+02 0.000000000000000000e+00 1.407433849623157585e+01 1.545995991834679444e+02 3.239704714665094798e+01 5.223134824792214204e+01
2.590090090090089916e+02 0.000000000000000000e+00 1.406364297880645609e+01 1.544130582654524915e+02 3.234478983455483103e+01 5.216026701906775997e+01
2.594594594594594810e+02 0.000000000000000000e+00 1.405313489158470475e+01 1.542274201288346376e+02 3.229280420190843870e+01 5.208935614712936513e+01
2.599099099099099135e+02 0.000000000000000000e+00 1.404275231493738829e+01 1.540426013023807172e+02 3.224105976382998051e+01 5.201857899887545500e+01
2.603603603603603460e+02 0.000000000000000000e+00 1.403252617793259560e+01 1.538586436278546898e+02 3.218961999995372025e+01 5.194799168727149663e+01
2.608108108108108354e+02 0.000000000000000000e+00 1.402251467710084398e+01 1.536757761332683003e+02 3.213857073922554264e+01 5.187767253878155316e+01
2.612612612612612679e+02 0.000000000000000000e+00 1.401279650558171852e+01 1.534942801206179865e+02 3.208799781059133238e+01 5.180769987987696368e+01
2.617117117117117004e+02 0.000000000000000000e+00 1.400345544084120775e+01 1.533144368014673091e+02 3.203798693166027078e+01 5.173815192611255043e+01
2.621621621621621898e+02 0.000000000000000000e+00 1.399454978991889220e+01 1.531365019169716106e+02 3.198859823853672424e+01 5.166908143064938486e+01
2.626126126126126223e+02 0.000000000000000000e+00 1.398608008774317568e+01 1.529606734361605049e+02 3.193983300306354067e+01 5.160048338171873183e+01
2.630630630630630549e+02 0.000000000000000000e+00 1.397803829811527976e+01 1.527871361486759270e+02 3.189168391142993642e+01 5.153234480237733806e+01
2.635135135135134874e+02 0.000000000000000000e+00 1.397041059479124669e+01 1.526154127497811714e+02 3.184414364268741338e+01 5.146465271569468314e+01
2.639639639639639768e+02 0.000000000000000000e+00 1.396317943760732305e+01 1.524437224179509940e+02 3.179720437815558398e+01 5.139739364655179088e+01
2.644144144144144093e+02 0.000000000000000000e+00 1.395631143333048385e+01 1.522701163852671016e+02 3.175084248050006863e+01 5.133053817752443138e+01
2.648648648648648418e+02 0.000000000000000000e+00 1.394975447698016069e+01 1.520926271720381919e+02 3.170501530617366370e+01 5.126403788532843464e+01
2.653153153153153312e+02 0.000000000000000000e+00 1.394345538942252460e+01 1.519095620778534794e+02 3.165967809772882902e+01 5.119784322243140195e+01
2.657657657657657637e+02 0.000000000000000000e+00 1.393736129399985657e+01 1.517274110144753649e+02 3.161478587158126174e+01 5.113190464129002066e+01
2.662162162162161962e+02 0.000000000000000000e+00 1.393142004296350933e+01 1.515619828161834448e+02 3.157029397068254184e+01 5.106617292089867988e+01
2.666666666666666856e+02 0.000000000000000000e+00 1.392558849273882515e+01 1.514004783858272276e+02 3.152616671428040718e+01 5.100060780145395256e+01
2.671171171171171181e+02 0.000000000000000000e+00 1.391983337507917895e+01 1.511490004412626149e+02 3.148237827386037679e+01 5.093517876078476547e+01
2.675675675675675507e+02 0.000000000000000000e+00 1.391412192855204921e+01 1.507457174870942254e+02 3.143890008584457973e+01 5.086985570987417304e+01
2.680180180180180400e+02 0.000000000000000000e+00 1.390842139169217262e+01 1.502499670644028811e+02 3.139569703368943010e+01 5.080460855902674666e+01
2.684684684684684726e+02 0.000000000000000000e+00 1.390269900338171283e+01 1.497407552999593463e+02 3.135273321142085479e+01 5.073940721913459129e+01
2.689189189189189051e+02 0.000000000000000000e+00 1.389692233644018415e+01 1.492970886545153917e+02 3.130997304705488204e+01 5.067422193361744576e+01
2.693693693693693945e+02 0.000000000000000000e+00 1.389105985638707352e+01 1.489979744815282174e+02 3.126738186130569375e+01 5.060902359510509996e+01
2.698198198198198270e+02 0.000000000000000000e+00 1.388508017627646041e+01 1.489224202819932543e+02 3.122492512762255501e+01 5.054378272907524661e+01
2.702702702702702595e+02 0.000000000000000000e+00 1.387895185437628243e+01 1.491494335569186660e+02 3.118256861453119200e+01 5.047846979560199543e+01
2.707207207207206920e+02 0.000000000000000000e+00 1.387264257714014093e+01 1.497578553634666605e+02 3.114027853844163474e+01 5.041305525473399030e+01
2.711711711711711814e+02 0.000000000000000000e+00 1.386611966865712020e+01 1.507813608388805733e+02 3.109802148940616462e+01 5.034750990271641058e+01
2.716216216216216139e+02 0.000000000000000000e+00 1.385936020176814054e+01 1.521475150400437997e+02 3.105577382583214785e+01 5.028181428666357533e+01
2.720720720720720465e+02 0.000000000000000000e+00 1.385235230426587805e+01 1.537686681990162469e+02 3.101352296110053430e+01 5.021595977515607956e+01
2.725225225225225358e+02 0.000000000000000000e+00 1.384508470052060147e+01 1.555571711425818648e+02 3.097125689124732162e+01 5.014993816516471270e+01
2.729729729729729684e+02 0.000000000000000000e+00 1.383754789190970769e+01 1.574253746975064132e+02 3.092896316887163266e+01 5.008374125008595001e+01
2.734234234234234009e+02 0.000000000000000000e+00 1.382973746590869268e+01 1.592856296905629279e+02 3.088662878451214056e+01 5.001736082331080979e+01
2.738738738738738903e+02 0.000000000000000000e+00 1.382165024682217336e+01 1.610502872812085116e+02 3.084424102520642919e+01 4.995078901092711021e+01
2.743243243243243228e+02 0.000000000000000000e+00 1.381329083255877777e+01 1.626317064025188301e+02 3.080179495161246450e+01 4.988402568428318773e+01
2.747747747747747553e+02 0.000000000000000000e+00 1.380467166289236047e+01 1.639422538294165861e+02 3.075929346622979210e+01 4.981707843213916931e+01
2.752252252252252447e+02 0.000000000000000000e+00 1.379580568293567922e+01 1.648942966831691592e+02 3.071673987277790729e+01 4.974995515546834213e+01
2.756756756756756772e+02 0.000000000000000000e+00 1.378670860811689636e+01 1.654002020850457484e+02 3.067413910934556043e+01 4.968266375524217437e+01
2.761261261261261097e+02 0.000000000000000000e+00 1.377739850609759742e+01 1.653723371562991815e+02 3.063149798684207781e+01 4.961521213241940131e+01
2.765765765765765991e+02 0.000000000000000000e+00 1.376789347080739390e+01 1.647230689697844355e+02 3.058882337059003476e+01 4.954760813895882166e+01
2.770270270270270316e+02 0.000000000000000000e+00 1.375821004568388162e+01 1.633647630478462816e+02 3.054612057542180992e+01 4.947985799498201231e+01
2.774774774774774642e+02 0.000000000000000000e+00 1.374836293348016625e+01 1.612097830721559149e+02 3.050339307547073986e+01 4.941196591728657950e+01
2.779279279279279535e+02 0.000000000000000000e+00 1.373836635538646078e+01 1.581704926173697459e+02 3.046064431393642735e+01 4.934393599630857352e+01
2.783783783783783861e+02 0.000000000000000000e+00 1.372823235698524513e+01 1.541592552581605560e+02 3.041788015651582100e+01 4.927577232248950168e+01
2.788288288288288186e+02 0.000000000000000000e+00 1.371797220031476172e+01 1.490884345691883937e+02 3.037510933759040199e+01 4.920747898626359529e+01
2.792792792792793080e+02 0.000000000000000000e+00 1.370759715749409224e+01 1.428771185649929976e+02 3.033234076873304730e+01 4.913906011446852062e+01
2.797297297297297405e+02 0.000000000000000000e+00 1.369711907900273218e+01 1.355739619678624877e+02 3.028958393990433251e+01 4.907052120453772659e+01
2.801801801801801730e+02 0.000000000000000000e+00 1.368655066462270042e+01 1.273446105226739746e+02 3.024684919034189079e+01 4.900186953349839314e+01
2.806306306306306055e+02 0.000000000000000000e+00 1.367590497567289276e+01 1.183589110573029757e+02 3.020414691706537269e+01 4.893311249933503859e+01
2.810810810810810949e+02 0.000000000000000000e+00 1.366519615691504441e+01 1.087867103996304650e+02 3.016148686497035669e+01 4.886425750002854329e+01
2.815315315315315274e+02 0.000000000000000000e+00 1.365443860285267874e+01 9.879785537754833058e+01 3.011887773758098774e+01 4.879531193357433949e+01
2.819819819819819600e+02 0.000000000000000000e+00 1.364364669759925164e+01 8.856219280854566023e+01 3.007632813476448064e+01 4.872628317742965010e+01
2.824324324324324493e+02 0.000000000000000000e+00 1.363283365206189046e+01 7.824956833691612701e+01 3.003384548320718750e+01 4.865717725473223254e+01
2.828828828828828819e+02 0.000000000000000000e+00 1.362201044261200877e+01 6.802982537243951811e+01 2.999143497505974665e+01 4.858799779775290517e+01
2.833333333333333144e+02 0.000000000000000000e+00 1.361118466480911593e+01 5.807280707421523402e+01 2.994910155181605660e+01 4.851874818297801539e+01
2.837837837837838038e+02 0.000000000000000000e+00 1.360035217810218455e+01 4.854835660133903730e+01 2.990685014400696673e+01 4.844943178685934981e+01
2.842342342342342363e+02 0.000000000000000000e+00 1.358950609190833347e+01 3.962631711290487146e+01 2.986468564757160493e+01 4.838005198587961786e+01
2.846846846846846688e+02 0.000000000000000000e+00 1.357863951509716571e+01 3.147653176747007819e+01 2.982261295105308818e+01 4.831061214607143484e+01
2.851351351351351582e+02 0.000000000000000000e+00 1.356774518629390514e+01 2.426884335334943898e+01 2.978063657274287834e+01 4.824111510470174835e+01
2.855855855855855907e+02 0.000000000000000000e+00 1.355681482582076569e+01 1.817309364056382037e+01 2.973876001263670332e+01 4.817156255309964763e+01
2.860360360360360232e+02 0.000000000000000000e+00 1.354583926142186101e+01 1.335912422556430101e+01 2.969698659718051204e+01 4.810195600542465399e+01
2.864864864864864558e+02 0.000000000000000000e+00 1.353480595096698380e+01 9.996776704840158345e+00 2.965531946305054589e+01 4.803229697585084068e+01
2.869369369369369451e+02 0.000000000000000000e+00 1.352370136588797322e+01 8.255892674855203950e+00 2.961375980715456535e+01 4.796258697853772901e+01
2.873873873873873777e+02 0.000000000000000000e+00 1.351251197752026201e+01 8.306313732084163348e+00 2.957230769092711853e+01 4.789282751521204773e+01
2.878378378378378102e+02 0.000000000000000000e+00 1.350122435050070635e+01 1.031788156631773745e+01 2.953096325478873041e+01 4.782301991499480209e+01
2.882882882882882996e+02 0.000000000000000000e+00 1.348982550501386868e+01 1.446043832287978148e+01 2.948972709469308029e+01 4.775316570741961186e+01
2.887387387387387321e+02 0.000000000000000000e+00 1.347830259839065548e+01 2.090382628590487002e+01 2.944859994540274784e+01 4.768326655054443108e+01
2.891891891891891646e+02 0.000000000000000000e+00 1.346664277962554479e+01 2.981788773955486249e+01 2.940758254055799625e+01 4.761332410244176572e+01
2.896396396396396540e+02 0.000000000000000000e+00 1.345483319507729902e+01 4.137246496800798923e+01 2.936667540976486634e+01 4.754334002121322555e+01
2.900900900900900865e+02 0.000000000000000000e+00 1.344286099109922361e+01 5.573740025541155774e+01 2.932587864551715029e+01 4.747331596036747214e+01
2.905405405405405190e+02 0.000000000000000000e+00 1.343071329915801471e+01 7.308253587103536120e+01 2.928519226896059990e+01 4.740325332555585192e+01
2.909909909909910084e+02 0.000000000000000000e+00 1.341837707748891262e+01 9.357771391093046986e+01 2.924461612803315802e+01 4.733315300986032526e+01
2.914414414414414409e+02 0.000000000000000000e+00 1.340583966249505465e+01 1.173927763595111173e+02 2.920414995904138777e+01 4.726301576795412984e+01
2.918918918918918735e+02 0.000000000000000000e+00 1.339309041965316283e+01 1.446903570982467500e+02 2.916379349642556917e+01 4.719284235263148730e+01
2.923423423423423628e+02 0.000000000000000000e+00 1.338011924079546588e+01 1.621643588835613627e+02 2.912354649041299126e+01 4.712263351669753320e+01
2.927927927927927954e+02 0.000000000000000000e+00 1.336691601773236471e+01 1.610384031760895596e+02 2.908340889854662237e+01 4.705239001291192835e+01
2.932432432432432279e+02 0.000000000000000000e+00 1.335347075070967549e+01 1.510525501415850158e+02 2.904338093285150535e+01 4.698211266012549459e+01
2.936936936936937173e+02 0.000000000000000000e+00 1.333977947292441968e+01 1.415026981150731444e+02 2.900346883641395834e+01 4.691180818255998020e+01
2.941441441441441498e+02 0.000000000000000000e+00 1.332585298413505370e+01 1.357120705955658195e+02 2.896368793173132872e+01 4.684149236172379460e+01
2.945945945945945823e+02 0.000000000000000000e+00 1.331171946997892519e+01 1.330772156263246870e+02 2.892405429224709223e+01 4.677118173008602753e+01
2.950450450450450717e+02 0.000000000000000000e+00 1.329741014154024015e+01 1.329258617347859399e+02 2.888458399142473354e+01 4.670089282011940668e+01
2.954954954954955042e+02 0.000000000000000000e+00 1.328295620987228176e+01 1.345857374483694002e+02 2.884529274033411639e+01 4.663064216429484077e+01
2.959459459459459367e+02 0.000000000000000000e+00 1.326838888600832433e+01 1.373845712944712432e+02 2.880619464756637171e+01 4.656044627571645833e+01
2.963963963963964261e+02 0.000000000000000000e+00 1.325373917655088007e+01 1.406500915977503610e+02 2.876730317616420507e+01 4.649032130884188518e+01
2.968468468468468586e+02 0.000000000000000000e+00 1.323903633412919589e+01 1.437100260034076200e+02 2.872863110970865819e+01 4.642028266333545616e+01
2.972972972972972912e+02 0.000000000000000000e+00 1.322430655515199760e+01 1.458921099466260785e+02 2.869019108964675979e+01 4.635034559623090900e+01
2.977477477477477237e+02 0.000000000000000000e+00 1.320957554681990587e+01 1.467303011966541817e+02 2.865199575740552973e+01 4.628052536455652444e+01
2.981981981981982130e+02 0.000000000000000000e+00 1.319486901629534259e+01 1.465014799491982558e+02 2.861405775007006014e+01 4.621083722533148830e+01
2.986486486486486456e+02 0.000000000000000000e+00 1.318021267077710945e+01 1.456497652247635415e+02 2.857638905622843595e+01 4.614129643347769161e+01
2.990990990990990781e+02 0.000000000000000000e+00 1.316563328882511996e+01 1.446192771152236674e+02 2.853900140398764051e+01 4.607191920287368703e+01
2.995495495495495675e+02 0.000000000000000000e+00 1.315116319883782126e+01 1.438119861660379684e+02 2.850191201410416397e+01 4.600272723733542080e+01
3.000000000000000000e+02 0.000000000000000000e+00 1.313683608521023416e+01 1.433142182043320645e+02 2.846513996708563354e+01 4.593374408699673950e+01
3.004504504504504325e+02 0.000000000000000000e+00 1.312268548451174865e+01 1.430692075866136292e+02 2.842870434456017392e+01 4.586499330311926315e+01
3.009009009009009219e+02 0.000000000000000000e+00 1.310874493331903068e+01 1.430194783069364348e+02 2.839262422816500475e+01 4.579649843697188771e+01
3.013513513513513544e+02 0.000000000000000000e+00 1.309504796818509931e+01 1.431075543593324255e+02 2.835691869870061055e+01 4.572828303981259523e+01
3.018018018018017870e+02 0.000000000000000000e+00 1.308162368444209278e+01 1.432759552966181218e+02 2.832160237231619249e+01 4.566036620430350013e+01
3.022522522522522763e+02 0.000000000000000000e+00 1.306847724909312092e+01 1.434671768411699304e+02 2.828666600837641454e+01 4.559274308037856827e+01
3.027027027027027088e+02 0.000000000000000000e+00 1.305560387935111066e+01 1.436237067566544283e+02 2.825209240613367001e+01 4.552540081452207232e+01
3.031531531531531414e+02 0.000000000000000000e+00 1.304299693052598741e+01 1.436880328011484380e+02 2.821786435924332181e+01 4.545832654754485702e+01
3.036036036036035739e+02 0.000000000000000000e+00 1.303064968704529747e+01 1.436026427327251440e+02 2.818396466136800882e+01 4.539150742024139618e+01
3.040540540540540633e+02 0.000000000000000000e+00 1.301855543333476817e+01 1.433100243094668258e+02 2.815037610618492181e+01 4.532493057341525855e+01
3.045045045045044958e+02 0.000000000000000000e+00 1.300670480977350962e+01 1.427526626454127836e+02 2.811707893437232997e+01 4.525858050303395430e+01
3.049549549549549283e+02 0.000000000000000000e+00 1.299507227425419842e+01 1.418730266721086082e+02 2.808403829007329477e+01 4.519242542316169420e+01
3.054054054054054177e+02 0.000000000000000000e+00 1.298362586724942958e+01 1.409183757183927810e+02 2.805121391130887787e+01 4.512642723349927110e+01
3.058558558558558502e+02 0.000000000000000000e+00 1.297233199623406108e+01 1.409230597100104205e+02 2.801856553711695597e+01 4.506054779974874691e+01
3.063063063063062827e+02 0.000000000000000000e+00 1.296115651889340370e+01 1.415913039711394958e+02 2.798605290657724254e+01 4.499474898761218356e+01
3.067567567567567721e+02 0.000000000000000000e+00 1.295006529245983984e+01 1.423932361713159480e+02 2.795363575874034723e+01 4.492899266279346193e+01
3.072072072072072046e+02 0.000000000000000000e+00 1.293902435397467343e+01 1.427990850542628323e+02 2.792127401246216323e+01 4.486324087079083256e+01
3.076576576576576372e+02 0.000000000000000000e+00 1.292800583075404575e+01 1.424676095232189255e+02 2.788893422898399876e+01 4.479746176763183030e+01
3.081081081081081265e+02 0.000000000000000000e+00 1.291698927745164838e+01 1.416373162795807730e+02 2.785659419507283019e+01 4.473163128386840981e+01
3.085585585585585591e+02 0.000000000000000000e+00 1.290595507549187460e+01 1.406577879140641016e+02 2.782423374598874943e+01 4.466572609266768268e+01
3.090090090090089916e+02 0.000000000000000000e+00 1.289488478686507733e+01 1.398757140296038415e+02 2.779183272255431802e+01 4.459972287630444043e+01
3.094594594594594810e+02 0.000000000000000000e+00 1.288376020446958137e+01 1.394610473812226701e+02 2.775937096557754558e+01 4.453359831703710370e+01
3.099099099099099135e+02 0.000000000000000000e+00 1.287256312120553048e+01 1.393079674076598167e+02 2.772682831587553665e+01 4.446732909713136905e+01
3.103603603603603460e+02 0.000000000000000000e+00 1.286127544990085880e+01 1.392867159078086843e+02 2.769418473419682414e+01 4.440089201877526648e+01
3.108108108108108354e+02 0.000000000000000000e+00 1.284988355039968155e+01 1.392675391275861330e+02 2.766142448849859647e+01 4.433426833067096595e+01
3.112612612612612679e+02 0.000000000000000000e+00 1.283837943654725677e+01 1.391206889681561734e+02 2.762853669937248924e+01 4.426744493284058990e+01
3.117117117117117004e+02 0.000000000000000000e+00 1.282675334069790551e+01 1.387227460577851161e+02 2.759551056746022368e+01 4.420040908952069003e+01
3.121621621621621898e+02 0.000000000000000000e+00 1.281498894399010169e+01 1.381066473783175752e+02 2.756233529304518015e+01 4.413314806492235221e+01
3.126126126126126223e+02 0.000000000000000000e+00 1.280306868272964493e+01 1.374679350091209926e+02 2.752900007641437696e+01 4.406564912325848127e+01
3.130630630630630549e+02 0.000000000000000000e+00 1.279097499322051590e+01 1.370097297410920874e+02 2.749549411786574638e+01 4.399789952875107701e+01
3.135135135135135442e+02 0.000000000000000000e+00 1.277869031176669523e+01 1.369351523651384923e+02 2.746180661767721176e+01 4.392988654560940631e+01
3.139639639639639768e+02 0.000000000000000000e+00 1.276620389635536412e+01 1.374473304938364890e+02 2.742793351907494070e+01 4.386160422573266260e+01
3.144144144144144093e+02 0.000000000000000000e+00 1.275353626220021397e+01 1.387013745030071732e+02 2.739390141649892030e+01 4.379307770453306148e+01
3.148648648648648987e+02 0.000000000000000000e+00 1.274071401535002224e+01 1.402883891195051547e+02 2.735974557036024635e+01 4.372434100937243784e+01
3.153153153153153312e+02 0.000000000000000000e+00 1.272775295396058937e+01 1.414489120445068693e+02 2.732550124025146943e+01 4.365542816832567041e+01
3.157657657657657637e+02 0.000000000000000000e+00 1.271466632004739949e+01 1.417319303987405874e+02 2.729120368574513122e+01 4.358637320943853410e+01
3.162162162162161962e+02 0.000000000000000000e+00 1.270146735564594564e+01 1.409790995185121574e+02 2.725688816643560131e+01 4.351721016078954563e+01
3.166666666666666856e+02 0.000000000000000000e+00 1.268816930277353094e+01 1.392415167767139792e+02 2.722258994190633530e+01 4.344797305043175584e+01
3.171171171171171181e+02 0.000000000000000000e+00 1.267478548811595829e+01 1.368519425399772445e+02 2.718834423593398242e+01 4.337869592848983302e+01
3.175675675675675507e+02 0.000000000000000000e+00 1.266133049865675275e+01 1.341864402954342950e+02 2.715418533086449315e+01 4.330941380688273057e+01
3.180180180180180400e+02 0.000000000000000000e+00 1.264781952435259882e+01 1.317696786273045291e+02 2.712014655051461887e+01 4.324016257568473520e+01
3.184684684684684726e+02 0.000000000000000000e+00 1.263426662605161255e+01 1.301880299271306285e+02 2.708626117847779824e+01 4.317097814964472491e+01
3.189189189189189051e+02 0.000000000000000000e+00 1.262068563662614906e+01 1.300280667929091578e+02 2.705256249833291804e+01 4.310189644350066374e+01
3.193693693693693376e+02 0.000000000000000000e+00 1.260709038895038248e+01 1.318763618226203107e+02 2.701908379366795998e+01 4.303295337199597270e+01
3.198198198198198270e+02 0.000000000000000000e+00 1.259349471589848690e+01 1.363194876142588328e+02 2.698585834806908679e+01 4.296418484988316777e+01
3.202702702702702595e+02 0.000000000000000000e+00 1.257991364362351305e+01 1.433384317804502643e+02 2.695292063837041496e+01 4.289562795364690828e+01
3.207207207207206920e+02 0.000000000000000000e+00 1.256637125332417781e+01 1.268673250588944938e+02 2.692031409090304805e+01 4.282732852687877312e+01
3.211711711711711814e+02 0.000000000000000000e+00 1.255289940544935234e+01 1.099549428743357566e+02 2.688808618334041967e+01 4.275933641175470257e+01
3.216216216216216139e+02 0.000000000000000000e+00 1.253953477264803951e+01 1.021565910335011722e+02 2.685628441133667366e+01 4.269170147071781685e+01
3.220720720720720465e+02 0.000000000000000000e+00 1.252631434519571485e+01 1.015169393355499778e+02 2.682495627053503995e+01 4.262447356623488304e+01
3.225225225225225358e+02 0.000000000000000000e+00 1.251327511335693998e+01 1.060806575796323159e+02 2.679414925659511937e+01 4.255770256074356439e+01
3.229729729729729684e+02 0.000000000000000000e+00 1.250045205825153971e+01 1.138924135557426780e+02 2.676390885600812908e+01 4.249143630755315826e+01
3.234234234234234009e+02 0.000000000000000000e+00 1.248783164114320243e+01 1.229968265340412472e+02 2.673423203542188276e+01 4.242567412956123007e+01
3.238738738738738903e+02 0.000000000000000000e+00 1.247535498082288541e+01 1.314384659462921263e+02 2.670506605615264561e+01 4.236036539684391755e+01
3.243243243243243228e+02 0.000000000000000000e+00 1.246298588565150567e+01 1.374209471856211167e+02 2.667635682126638130e+01 4.229545713636798610e+01
3.247747747747747553e+02 0.000000000000000000e+00 1.245069677795981988e+01 1.406444687271905423e+02 2.664805061840343114e+01 4.223089637409611896e+01
3.252252252252252447e+02 0.000000000000000000e+00 1.243846008820037241e+01 1.416301397494898993e+02 2.662009373654836963e+01 4.216663013599099941e+01
3.256756756756756772e+02 0.000000000000000000e+00 1.242624824843733222e+01 1.409075089088019013e+02 2.659243246626465407e+01 4.210260544960692641e+01
3.261261261261261097e+02 0.000000000000000000e+00 1.241403721798633342e+01 1.390061283886680030e+02 2.656501662539994868e+01 4.203877286977331096e+01
3.265765765765765991e+02 0.000000000000000000e+00 1.240181395030595013e+01 1.364555613818029087e+02 2.653780704096425325e+01 4.197509396157693118e+01
3.270270270270270316e+02 0.000000000000000000e+00 1.238956494410558662e+01 1.337853732228213630e+02 2.651076672336603224e+01 4.191153247140209714e+01
3.274774774774774642e+02 0.000000000000000000e+00 1.237727117066788196e+01 1.315243618707900168e+02 2.648386093307453848e+01 4.184805219529152964e+01
3.279279279279279535e+02 0.000000000000000000e+00 1.236491289293007867e+01 1.300165537287466577e+02 2.645705828674363147e+01 4.178461693246208597e+01
3.283783783783783861e+02 0.000000000000000000e+00 1.235247037384033320e+01 1.291823109655088047e+02 2.643032767489239632e+01 4.172119048213062342e+01
3.288288288288288186e+02 0.000000000000000000e+00 1.233992387633770704e+01 1.288828593915459351e+02 2.640363798803809914e+01 4.165773664351218031e+01
3.292792792792793080e+02 0.000000000000000000e+00 1.232725507117720554e+01 1.289794262251125474e+02 2.637695952450303594e+01 4.159422062362500583e+01
3.297297297297297405e+02 0.000000000000000000e+00 1.231445236992112768e+01 1.293332454275096097e+02 2.635026932563596347e+01 4.153061437251380994e+01
3.301801801801801730e+02 0.000000000000000000e+00 1.230150472913373960e+01 1.298055529765024403e+02 2.632354644925908360e+01 4.146689184613569523e+01
3.306306306306306624e+02 0.000000000000000000e+00 1.228839708464511205e+01 1.302575848502092413e+02 2.629676996905072883e+01 4.140302696303660923e+01
3.310810810810810949e+02 0.000000000000000000e+00 1.227511369172134437e+01 1.305556550539458840e+02 2.626991911398363300e+01 4.133899363333512156e+01
3.315315315315315274e+02 0.000000000000000000e+00 1.226163880563217390e+01 1.306556051677453070e+02 2.624297320260666311e+01 4.127476576717526768e+01
3.319819819819820168e+02 0.000000000000000000e+00 1.224795668163278606e+01 1.305898546910993900e+02 2.621591155453643296e+01 4.121031727466288430e+01
3.324324324324324493e+02 0.000000000000000000e+00 1.223405157500019413e+01 1.303932913851531339e+02 2.618871348940228927e+01 4.114562206594200688e+01
3.328828828828828819e+02 0.000000000000000000e+00 1.221991394568431133e+01 1.301008092157408100e+02 2.616136453150829766e+01 4.108066025582047587e+01
3.333333333333333144e+02 0.000000000000000000e+00 1.220555893931668834e+01 1.297473277110329946e+02 2.613387576751119923e+01 4.101543751495410106e+01
3.337837837837838038e+02 0.000000000000000000e+00 1.219099811551859602e+01 1.293677729812188772e+02 2.610626486607725383e+01 4.094996598162833834e+01
3.342342342342342363e+02 0.000000000000000000e+00 1.217623648487278842e+01 1.289970711364694580e+02 2.607854871213385195e+01 4.088425769643617969e+01
3.346846846846846688e+02 0.000000000000000000e+00 1.216127894933561038e+01 1.286685124175510282e+02 2.605073906852521759e+01 4.081832469686560216e+01
3.351351351351351013e+02 0.000000000000000000e+00 1.214613041083794087e+01 1.283917004577942862e+02 2.602284564061847050e+01 4.075217902037729800e+01
3.355855855855855907e+02 0.000000000000000000e+00 1.213079577132339182e+01 1.281584010906226467e+02 2.599487812822007982e+01 4.068583270444833033e+01
3.360360360360360232e+02 0.000000000000000000e+00 1.211527993273011816e+01 1.279599436116914148e+02 2.596684623113287671e+01 4.061929778654302936e+01
3.364864864864864558e+02 0.000000000000000000e+00 1.209958804261077603e+01 1.277876575622121891e+02 2.593875989473053778e+01 4.055258654971476062e+01
3.369369369369369451e+02 0.000000000000000000e+00 1.208372800475626718e+01 1.276328749328113190e+02 2.591063151380330964e+01 4.048571371917569195e+01
3.373873873873873777e+02 0.000000000000000000e+00 1.206771018436847953e+01 1.274869291210052324e+02 2.588247489000423229e+01 4.041869539617255214e+01
3.378378378378378102e+02 0.000000000000000000e+00 1.205154518976814870e+01 1.273411535410632496e+02 2.585430225701566087e+01 4.035154769049586321e+01
3.382882882882882996e+02 0.000000000000000000e+00 1.203524362926873437e+01 1.271869125962966791e+02 2.582611566082960053e+01 4.028428671192523325e+01
3.387387387387387321e+02 0.000000000000000000e+00 1.201881611119824811e+01 1.270190481335812365e+02 2.579791311642111395e+01 4.021692857023481338e+01
3.391891891891891646e+02 0.000000000000000000e+00 1.200227324386651162e+01 1.268390140302035434e+02 2.576969262874808919e+01 4.014948937521330663e+01
3.396396396396396540e+02 0.000000000000000000e+00 1.198562563559607952e+01 1.266490044365400536e+02 2.574145220277932822e+01 4.008198523663486412e+01
3.400900900900900865e+02 0.000000000000000000e+00 1.196888400719944912e+01 1.264512135865024902e+02 2.571318992703891126e+01 4.001443234724865761e+01
3.405405405405405190e+02 0.000000000000000000e+00 1.195206097781010612e+01 1.262478367621533835e+02 2.568490493818717368e+01 3.994684789849088702e+01
3.409909909909910084e+02 0.000000000000000000e+00 1.193517084852646803e+01 1.260410699600779481e+02 2.565659708739985945e+01 3.987924971018946962e+01
3.414414414414414409e+02 0.000000000000000000e+00 1.191822798673092620e+01 1.258331091906256916e+02 2.562826500896153448e+01 3.981165560729095887e+01
3.418918918918918735e+02 0.000000000000000000e+00 1.190124675980041502e+01 1.256261504641461215e+02 2.559990266544264159e+01 3.974408341474554618e+01
3.423423423423423628e+02 0.000000000000000000e+00 1.188424153510277392e+01 1.254223305543073366e+02 2.557150291103425843e+01 3.967655095748523308e+01
3.427927927927927954e+02 0.000000000000000000e+00 1.186722668002039427e+01 1.252224699978905846e+02 2.554305859994201455e+01 3.960907606046930596e+01
3.432432432432432279e+02 0.000000000000000000e+00 1.185021656192839146e+01 1.250260982644467731e+02 2.551456258637699648e+01 3.954167654863704229e+01
3.436936936936937173e+02 0.000000000000000000e+00 1.183322344957741734e+01 1.248326878774696524e+02 2.548600498061932740e+01 3.947436749987718940e+01
3.441441441441441498e+02 0.000000000000000000e+00 1.181624865855519602e+01 1.246416963816318457e+02 2.545736091412436508e+01 3.940714893890071835e+01
3.445945945945945823e+02 0.000000000000000000e+00 1.179928996819216991e+01 1.244525762357261556e+02 2.542860138978903706e+01 3.934001572903434862e+01
3.450450450450450717e+02 0.000000000000000000e+00 1.178234515691656270e+01 1.242647798943962698e+02 2.539971601760043995e+01 3.927296272608691652e+01
3.454954954954955042e+02 0.000000000000000000e+00 1.176541200314750313e+01 1.240777598122949712e+02 2.537071130241201899e+01 3.920598478584906843e+01
3.459459459459459367e+02 0.000000000000000000e+00 1.174848828531685285e+01 1.238909684440550336e+02 2.534159436210393324e+01 3.913907676412600267e+01
3.463963963963964261e+02 0.000000000000000000e+00 1.173157178184374061e+01 1.237038646537857858e+02 2.531237231456179870e+01 3.907223351671382261e+01
3.468468468468468586e+02 0.000000000000000000e+00 1.171466026925554615e+01 1.235161817882071773e+02 2.528305227655437193e+01 3.900544989829722908e+01
3.472972972972972912e+02 0.000000000000000000e+00 1.169775106634369877e+01 1.233280249364252086e+02 2.525364116412856674e+01 3.893872056471445831e+01
3.477477477477477805e+02 0.000000000000000000e+00 1.168084043535600358e+01 1.231395252239581168e+02 2.522414546346954012e+01 3.887203977031822433e+01
3.481981981981982130e+02 0.000000000000000000e+00 1.166392448939768656e+01 1.229508137205903040e+02 2.519457512714507175e+01 3.880540173690678785e+01
3.486486486486486456e+02 0.000000000000000000e+00 1.164699934155578376e+01 1.227620214961061720e+02 2.516495160185695568e+01 3.873880068690959888e+01
3.490990990990991349e+02 0.000000000000000000e+00 1.163006110492096923e+01 1.225732796202973987e+02 2.513529867515171645e+01 3.867223084275974543e+01
3.495495495495495675e+02 0.000000000000000000e+00 1.161310589258573600e+01 1.223847191629392910e+02 2.510564013458315458e+01 3.860568642688485852e+01
3.500000000000000000e+02 0.000000000000000000e+00 1.159612981764621509e+01 1.221964711938253458e+02 2.507599976769415662e+01 3.853916166171802615e+01
3.504504504504504325e+02 0.000000000000000000e+00 1.157912899393886619e+01 1.220086656077110092e+02 2.504640137470960326e+01 3.847265078235432156e+01
3.509009009009009219e+02 0.000000000000000000e+00 1.156209959981242719e+01 1.218213523546055512e+02 2.501686953343778441e+01 3.840614879719214514e+01
3.513513513513513544e+02 0.000000000000000000e+00 1.154503792518335104e+01 1.216344517140569224e+02 2.498743003702838905e+01 3.833965185832857969e+01
3.518018018018017870e+02 0.000000000000000000e+00 1.152794027090203599e+01 1.214478721103550924e+02 2.495810671285289573e+01 3.827315616455962299e+01
3.522522522522522195e+02 0.000000000000000000e+00 1.151080293785344111e+01 1.212615219678045833e+02 2.492891509558285179e+01 3.820665791290048219e+01
3.527027027027027088e+02 0.000000000000000000e+00 1.149362222688796464e+01 1.210753097106917267e+02 2.489986864500497177e+01 3.814015330035908846e+01
3.531531531531531414e+02 0.000000000000000000e+00 1.147639443888510868e+01 1.208891437633265014e+02 2.487098082092416007e+01 3.807363852396883885e+01
3.536036036036035739e+02 0.000000000000000000e+00 1.145911587469709048e+01 1.207029325499897823e+02 2.484226508312167425e+01 3.800710978073584556e+01
3.540540540540540633e+02 0.000000000000000000e+00 1.144178283044675482e+01 1.205165845059927960e+02 2.481373490232908807e+01 3.794056327860198508e+01
3.545045045045044958e+02 0.000000000000000000e+00 1.142439284427746315e+01 1.203300212271715282e+02 2.478540574696489784e+01 3.787399721924521145e+01
3.549549549549549283e+02 0.000000000000000000e+00 1.140694668879586970e+01 1.201432107688797259e+02 2.475729739575945132e+01 3.780741399390353763e+01
3.554054054054054177e+02 0.000000000000000000e+00 1.138944561550852086e+01 1.199561316940253164e+02 2.472943018005025806e+01 3.774081641516568197e+01
3.558558558558558502e+02 0.000000000000000000e+00 1.137189087592741998e+01 1.197687625655216834e+02 2.470181812894225004e+01 3.767420728782235528e+01
3.563063063063062827e+02 0.000000000000000000e+00 1.135428372157002741e+01 1.195810819462712971e+02 2.467445781182505016e+01 3.760758941666426836e+01
3.567567567567567721e+02 0.000000000000000000e+00 1.133662540392833762e+01 1.193930683991784463e+02 2.464734279943695583e+01 3.754096560646212311e+01
3.572072072072072046e+02 0.000000000000000000e+00 1.131891717452344892e+01 1.192047004871528770e+02 2.462046666252899740e+01 3.747433866201936326e+01
3.576576576576576372e+02 0.000000000000000000e+00 1.130116028506927250e+01 1.190159585016917845e+02 2.459382297183583432e+01 3.740771138810850971e+01
3.581081081081081265e+02 0.000000000000000000e+00 1.128335600121317839e+01 1.188268557995215815e+02 2.456740529656417493e+01 3.734108658754485077e+01
3.585585585585585591e+02 0.000000000000000000e+00 1.126550560726354888e+01 1.186374354587387643e+02 2.454120719893035130e+01 3.727446696632250678e+01
3.590090090090089916e+02 0.000000000000000000e+00 1.124761038803080737e+01 1.184477416140307469e+02 2.451522223923348065e+01 3.720785502900616848e+01
3.594594594594594810e+02 0.000000000000000000e+00 1.122967162828899745e+01 1.182578184000722104e+02 2.448944397773811943e+01 3.714125325330132910e+01
3.599099099099099135e+02 0.000000000000000000e+00 1.121169061282489565e+01 1.180677099515451118e+02 2.446386541467472853e+01 3.707466411693167174e+01
3.603603603603603460e+02 0.000000000000000000e+00 1.119366862642527849e+01 1.178774604031204944e+02 2.443847676296354621e+01 3.700809009759541368e+01
3.608108108108108354e+02 0.000000000000000000e+00 1.117560695388237946e+01 1.176871138894894102e+02 2.441326737014060200e+01 3.694153367301078106e+01
3.612612612612612679e+02 0.000000000000000000e+00 1.115750688259140588e+01 1.174967124437589518e+02 2.438822658345270611e+01 3.687499732089054305e+01
3.617117117117117004e+02 0.000000000000000000e+00 1.113937029603039264e+01 1.173062874065544747e+02 2.436334364125650609e+01 3.680848341004821123e+01
3.621621621621621898e+02 0.000000000000000000e+00 1.112119946961684036e+01 1.171158655308590824e+02 2.433860651855502510e+01 3.674199303262685135e+01
3.626126126126126223e+02 0.000000000000000000e+00 1.110299610213951382e+01 1.169254727545485366e+02 2.431400237642810680e+01 3.667552638310189650e+01
3.630630630630630549e+02 0.000000000000000000e+00 1.108476187889937137e+01 1.167351350019853271e+02 2.428951836246596940e+01 3.660908360998837452e+01
3.635135135135135442e+02 0.000000000000000000e+00 1.106649848518645740e+01 1.165448781975392194e+02 2.426514162423154630e+01 3.654266486173219164e+01
3.639639639639639768e+02 0.000000000000000000e+00 1.104820760629809229e+01 1.163547282655745221e+02 2.424086012435327575e+01 3.647627028677197814e+01
3.644144144144144093e+02 0.000000000000000000e+00 1.102989092752068245e+01 1.161647111304610007e+02 2.421666553970680980e+01 3.640990003355364024e+01
3.648648648648648987e+02 0.000000000000000000e+00 1.101155013415336725e+01 1.159748525814029563e+02 2.419255060465184215e+01 3.634355425051580823e+01
3.653153153153153312e+02 0.000000000000000000e+00 1.099318696111913596e+01 1.157851722544201039e+02 2.416850803861234454e+01 3.627723307110318274e+01
3.657657657657657637e+02 0.000000000000000000e+00 1.097480233753594803e+01 1.155956801545416965e+02 2.414452945653101779e+01 3.621093552837737661e+01
3.662162162162162531e+02 0.000000000000000000e+00 1.095639543779179803e+01 1.154063838168167422e+02 2.412060463242050901e+01 3.614465898009075318e+01
3.666666666666666856e+02 0.000000000000000000e+00 1.093796526186815754e+01 1.152172906018731737e+02 2.409672316585965746e+01 3.607840082790426095e+01
3.671171171171171181e+02 0.000000000000000000e+00 1.091951080971193733e+01 1.150284078703043633e+02 2.407287465640911250e+01 3.601215848836545774e+01
3.675675675675675507e+02 0.000000000000000000e+00 1.090103108128641907e+01 1.148397429827236920e+02 2.404904872773113311e+01 3.594592937804009125e+01
3.680180180180180400e+02 0.000000000000000000e+00 1.088252507655306545e+01 1.146513032997409027e+02 2.402523841709262342e+01 3.587971091348117625e+01
3.684684684684684726e+02 0.000000000000000000e+00 1.086399179547697713e+01 1.144630961819675576e+02 2.400144367834764125e+01 3.581350051125991740e+01
3.689189189189189051e+02 0.000000000000000000e+00 1.084543021303761634e+01 1.142751289900133997e+02 2.397766530156332010e+01 3.574729558793296746e+01
3.693693693693693376e+02 0.000000000000000000e+00 1.082683894342153508e+01 1.140874085138857481e+02 2.395390413197856105e+01 3.568109361522692780e+01
3.698198198198198270e+02 0.000000000000000000e+00 1.080821666656265734e+01 1.138999390055050753e+02 2.393016142390297318e+01 3.561489248427642451e+01
3.702702702702702595e+02 0.000000000000000000e+00 1.078956223599379882e+01 1.137127240338468255e+02 2.390643861552052840e+01 3.554869034095099778e+01
3.707207207207206920e+02 0.000000000000000000e+00 1.077087450612452812e+01 1.135257671686558751e+02 2.388273714589740848e+01 3.548248536178289214e+01
3.711711711711711814e+02 0.000000000000000000e+00 1.075215233137714677e+01 1.133390719796716439e+02 2.385905845409070025e+01 3.541627572340439656e+01
3.716216216216216139e+02 0.000000000000000000e+00 1.073339456614667142e+01 1.131526420366226375e+02 2.383540393426301307e+01 3.535005960243142908e+01
3.720720720720720465e+02 0.000000000000000000e+00 1.071460006485358463e+01 1.129664809092591895e+02 2.381177392060453712e+01 3.528383517549264070e+01
3.725225225225225358e+02 0.000000000000000000e+00 1.069576768189472205e+01 1.127805921673134435e+02 2.378816767190801329e+01 3.521760061922213936e+01
3.729729729729729684e+02 0.000000000000000000e+00 1.067689596224954585e+01 1.125949793811196287e+02 2.376458439957605151e+01 3.515135411082883365e+01
3.734234234234234009e+02 0.000000000000000000e+00 1.065798308513876691e+01 1.124096468511434068e+02 2.374102404515178932e+01 3.508509455740750127e+01
3.738738738738738903e+02 0.000000000000000000e+00 1.063902913779020309e+01 1.122246003802829364e+02 2.371748870023111522e+01 3.501882283061240742e+01
3.743243243243243228e+02 0.000000000000000000e+00 1.062003460123742116e+01 1.120398426138490322e+02 2.369398085022112355e+01 3.495253968748875195e+01
3.747747747747747553e+02 0.000000000000000000e+00 1.060099995652308280e+01 1.118553749860548123e+02 2.367050298052890867e+01 3.488624579871975584e+01
3.752252252252252447e+02 0.000000000000000000e+00 1.058192568467529782e+01 1.116711989300874848e+02 2.364705757655974594e+01 3.481994183497590711e+01
3.756756756756756772e+02 0.000000000000000000e+00 1.056281226674036589e+01 1.114873158791324386e+02 2.362364708043241990e+01 3.475362846694952168e+01
3.761261261261261097e+02 0.000000000000000000e+00 1.054366018375185376e+01 1.113037272663750628e+02 2.360027320316476107e+01 3.468730636531108757e+01
3.765765765765765991e+02 0.000000000000000000e+00 1.052446991712895397e+01 1.111204345250098413e+02 2.357693704713165062e+01 3.462097620075473969e+01
3.770270270270270316e+02 0.000000000000000000e+00 1.050524196887090511e+01 1.109374390922603197e+02 2.355363970018152031e+01 3.455463864798730356e+01
3.774774774774774642e+02 0.000000000000000000e+00 1.048597727836749982e+01 1.107547428203561140e+02 2.353038266517614829e+01 3.448829478999869025e+01
3.779279279279279535e+02 0.000000000000000000e+00 1.046667755528687849e+01 1.105723483302208479e+02 2.350716821366040676e+01 3.442194602096242306e+01
3.783783783783783861e+02 0.000000000000000000e+00 1.044734459261781012e+01 1.103902578759516473e+02 2.348399870050707250e+01 3.435559307724361133e+01
3.788288288288288186e+02 0.000000000000000000e+00 1.042798018337271060e+01 1.102084651170443976e+02 2.346087648059619823e+01 3.428923662756642443e+01
3.792792792792793080e+02 0.000000000000000000e+00 1.040858612054398691e+01 1.100269559949247196e+02 2.343780390880056075e+01 3.422287734065321274e+01
3.797297297297297405e+02 0.000000000000000000e+00 1.038916419712950301e+01 1.098457161768219521e+02 2.341478332535007212e+01 3.415651588521905069e+01
3.801801801801801730e+02 0.000000000000000000e+00 1.036971620612712286e+01 1.096647313299581583e+02 2.339181669947356568e+01 3.409015292998446967e+01
3.806306306306306624e+02 0.000000000000000000e+00 1.035024394702304562e+01 1.094839871215626772e+02 2.336890560948631901e+01 3.402378914367363905e+01
3.810810810810810949e+02 0.000000000000000000e+00 1.033074929353824700e+01 1.093034692049623118e+02 2.334605160114188038e+01 3.395742518110273522e+01
3.815315315315315274e+02 0.000000000000000000e+00 1.031123348387336591e+01 1.091231625343734777e+02 2.332325552110705758e+01 3.389106100019307632e+01
3.819819819819820168e+02 0.000000000000000000e+00 1.029169674547847535e+01 1.089430510518686788e+02 2.330051720388837566e+01 3.382469562307414890e+01
3.824324324324323925e+02 0.000000000000000000e+00 1.027213922659757372e+01 1.087631186203107063e+02 2.327783640478264715e+01 3.375832808665109042e+01
3.828828828828828819e+02 0.000000000000000000e+00 1.025256107545101258e+01 1.085833491434223106e+02 2.325521287906485668e+01 3.369195743358977779e+01
3.833333333333333712e+02 0.000000000000000000e+00 1.023296244027551438e+01 1.084037277575753251e+02 2.323264638203909271e+01 3.362558270657427784e+01
3.837837837837837469e+02 0.000000000000000000e+00 1.021334346930052561e+01 1.082242410199050937e+02 2.321013667413353687e+01 3.355920294828138140e+01
3.842342342342342363e+02 0.000000000000000000e+00 1.019370431076276873e+01 1.080448755663001066e+02 2.318768409773474559e+01 3.349281720139333629e+01
3.846846846846847257e+02 0.000000000000000000e+00 1.017404510624692193e+01 1.078656180326433969e+02 2.316529010344129347e+01 3.342642450857601943e+01
3.851351351351351013e+02 0.000000000000000000e+00 1.015436590861827426e+01 1.076864550217778742e+02 2.314295623314137629e+01 3.336002387945882219e+01
3.855855855855855907e+02 0.000000000000000000e+00 1.013466511645674473e+01 1.075073715100133995e+02 2.312068240219923609e+01 3.329361267265812785e+01
3.860360360360360801e+02 0.000000000000000000e+00 1.011493879329100309e+01 1.073283501388341392e+02 2.309846619114250643e+01 3.322718523813091451e+01
3.864864864864864558e+02 0.000000000000000000e+00 1.009518282211865881e+01 1.071493733691841044e+02 2.307630499996230355e+01 3.316073500356833392e+01
3.869369369369369451e+02 0.000000000000000000e+00 1.007539308593004534e+01 1.069704236620073061e+02 2.305419622865338170e+01 3.309425535854279588e+01
3.873873873873873777e+02 0.000000000000000000e+00 1.005556546772277215e+01 1.067914862412617367e+02 2.303213727719048620e+01 3.302773969262671017e+01
3.878378378378378102e+02 0.000000000000000000e+00 1.003569585047989676e+01 1.066125648829365673e+02 2.301012554557382828e+01 3.296118139539248659e+01
3.882882882882882996e+02 0.000000000000000000e+00 1.001578011721176154e+01 1.064336709993549448e+02 2.298815864099015016e+01 3.289457385642708687e+01
3.887387387387387321e+02 0.000000000000000000e+00 9.995814175681516645e+00 1.062548160264868784e+02 2.296623539341817377e+01 3.282791046529382584e+01
3.891891891891891646e+02 0.000000000000000000e+00 9.975794124658932560e+00 1.060760114008626260e+02 2.294435508037895488e+01 3.276118461213445698e+01
3.896396396396396540e+02 0.000000000000000000e+00 9.955716338328784332e+00 1.058972687461937312e+02 2.292251716722421406e+01 3.269438985139640863e+01
3.900900900900900865e+02 0.000000000000000000e+00 9.935577648528123973e+00 1.057186001433365163e+02 2.290072157647409767e+01 3.262751960466266610e+01
3.905405405405405190e+02 0.000000000000000000e+00 9.915374955609877361e+00 1.055400177416868246e+02 2.287896829917190189e+01 3.256056673376588151e+01
3.909909909909910084e+02 0.000000000000000000e+00 9.895105159934246331e+00 1.053615336906241282e+02 2.285725732634818996e+01 3.249352407003243570e+01
3.914414414414414409e+02 0.000000000000000000e+00 9.874765161845061812e+00 1.051831601395006146e+02 2.283558864904080110e+01 3.242638444477779558e+01
3.918918918918918735e+02 0.000000000000000000e+00 9.854351861687973724e+00 1.050049083901794802e+02 2.281396225827120361e+01 3.235914068932834198e+01
3.923423423423423628e+02 0.000000000000000000e+00 9.833862159821364912e+00 1.048267866833703010e+02 2.279237813824147452e+01 3.229178563500499877e+01
3.927927927927927954e+02 0.000000000000000000e+00 9.813293011986388592e+00 1.046488025688540802e+02 2.277083544032393547e+01 3.222431211313232780e+01
3.932432432432432279e+02 0.000000000000000000e+00 9.792641962207198958e+00 1.044709635964081826e+02 2.274933169559153612e+01 3.215671295502761495e+01
3.936936936936937173e+02 0.000000000000000000e+00 9.771907206466494245e+00 1.042932776131019637e+02 2.272786454584638705e+01 3.208898139769189584e+01
3.941441441441441498e+02 0.000000000000000000e+00 9.751089923514882685e+00 1.041157554438650550e+02 2.270643461075269443e+01 3.202111631292973470e+01
3.945945945945945823e+02 0.000000000000000000e+00 9.730193008243077202e+00 1.039384096297926590e+02 2.268504422614387295e+01 3.195312104022377753e+01
3.950450450450450717e+02 0.000000000000000000e+00 9.709219376207329333e+00 1.037612527326273266e+02 2.266369574850068602e+01 3.188499906700963038e+01
3.954954954954955042e+02 0.000000000000000000e+00 9.688171942967528594e+00 1.035842973141225229e+02 2.264239153430207807e+01 3.181675388073017530e+01
3.959459459459459367e+02 0.000000000000000000e+00 9.667053624069012585e+00 1.034075559360117040e+02 2.262113394002699351e+01 3.174838896880646644e+01
3.963963963963964261e+02 0.000000000000000000e+00 9.645867335060756886e+00 1.032310401233862649e+02 2.259992532215983374e+01 3.167990781867774785e+01
3.968468468468468586e+02 0.000000000000000000e+00 9.624615988206642214e+00 1.030547450914436922e+02 2.257876793631658074e+01 3.161131391778144462e+01
3.972972972972972912e+02 0.000000000000000000e+00 9.603302395205901121e+00 1.028786530787365336e+02 2.255766060606038081e+01 3.154261075354952482e+01
3.977477477477477805e+02 0.000000000000000000e+00 9.581929251437031780e+00 1.027027459648652439e+02 2.253659796063220710e+01 3.147380186379268707e+01
3.981981981981982130e+02 0.000000000000000000e+00 9.560499547971630818e+00 1.025270059316226252e+02 2.251557467618840747e+01 3.140489301387424348e+01
3.986486486486486456e+02 0.000000000000000000e+00 9.539017232913465705e+00 1.023514161178463837e+02 2.249458638594478543e+01 3.133589341092920222e+01
3.990990990990991349e+02 0.000000000000000000e+00 9.517486443397501716e+00 1.021759598513835954e+02 2.247362891211923852e+01 3.126681261554222147e+01
3.995495495495495106e+02 0.000000000000000000e+00 9.495911316547790193e+00 1.020006204600995261e+02 2.245269807694603514e+01 3.119766018829977838e+01
4.000000000000000000e+02 0.000000000000000000e+00 9.474295989495658432e+00 1.018253812718376139e+02 2.243178970264125383e+01 3.112844568977925519e+01
4.004504504504504894e+02 0.000000000000000000e+00 9.452644599357881816e+00 1.016502256144558487e+02 2.241089961143188702e+01 3.105917868055075814e+01
4.009009009009008651e+02 0.000000000000000000e+00 9.430961283240321791e+00 1.014751367917542666e+02 2.239002362554492720e+01 3.098986872120440239e+01
4.013513513513513544e+02 0.000000000000000000e+00 9.409249446218382218e+00 1.013000954650815402e+02 2.236915758872237348e+01 3.092052537232120812e+01
4.018018018018018438e+02 0.000000000000000000e+00 9.387509863017839962e+00 1.011250773013980506e+02 2.234829764443384192e+01 3.085115819445491070e+01
4.022522522522522195e+02 0.000000000000000000e+00 9.365742691756167915e+00 1.009500573865570914e+02 2.232744012993134675e+01 3.078177613380648836e+01
4.027027027027027088e+02 0.000000000000000000e+00 9.343947093573660823e+00 1.007750098094547866e+02 2.230658039055197150e+01 3.071238502024243644e+01
4.031531531531531414e+02 0.000000000000000000e+00 9.322120943130357773e+00 1.005999073725070048e+02 2.228571248513981118e+01 3.064298892006445385e+01
4.036036036036035739e+02 0.000000000000000000e+00 9.300262029963050736e+00 1.004247227929881774e+02 2.226483038743208454e+01 3.057359181447463925e+01
4.040540540540540633e+02 0.000000000000000000e+00 9.278368143604893703e+00 1.002494287881836499e+02 2.224392807115873438e+01 3.050419768465690140e+01
4.045045045045044958e+02 0.000000000000000000e+00 9.256437073599954601e+00 1.000739980753878626e+02 2.222299951004788454e+01 3.043481051180424402e+01
4.049549549549549283e+02 0.000000000000000000e+00 9.234466609479568433e+00 9.989840337188070407e+01 2.220203867782947782e+01 3.036543427710785181e+01
4.054054054054054177e+02 0.000000000000000000e+00 9.212454500404419377e+00 9.972262104306719266e+01 2.218103954824255197e+01 3.029607296176072850e+01
4.058558558558558502e+02 0.000000000000000000e+00 9.190397754769946914e+00 9.954666964192074374e+01 2.215999809443383128e+01 3.022673054695223982e+01
4.063063063063062827e+02 0.000000000000000000e+00 9.168292731725159683e+00 9.937059483428311069e+01 2.213891951176992734e+01 3.015741099291881255e+01
4.067567567567567721e+02 0.000000000000000000e+00 9.146135657214472303e+00 9.919444262197248463e+01 2.211781154157324636e+01 3.008811680300459557e+01
4.072072072072072046e+02 0.000000000000000000e+00 9.123921483833328239e+00 9.901825773345444759e+01 2.209668065204095910e+01 3.001884706894088595e+01
4.076576576576576372e+02 0.000000000000000000e+00 9.101644351738286787e+00 9.884208408475751639e+01 2.207553249895499903e+01 2.994959987983747851e+01
4.081081081081081265e+02 0.000000000000000000e+00 9.079298387956441729e+00 9.866596557876982843e+01 2.205437272493873024e+01 2.988037331165651267e+01
4.085585585585585591e+02 0.000000000000000000e+00 9.056877719494877965e+00 9.848994611838497804e+01 2.203320697262643080e+01 2.981116544035467086e+01
4.090090090090089916e+02 0.000000000000000000e+00 9.034376473382508266e+00 9.831406960649110260e+01 2.201204088465419773e+01 2.974197434191228240e+01
4.094594594594594810e+02 0.000000000000000000e+00 9.011788777044785093e+00 9.813837994597452052e+01 2.199088010364903312e+01 2.967279809227329679e+01
4.099099099099099135e+02 0.000000000000000000e+00 8.989110094571515219e+00 9.796292091888972209e+01 2.196973027209787688e+01 2.960363476741804334e+01
4.103603603603603460e+02 0.000000000000000000e+00 8.966340198521720595e+00 9.778772762600965507e+01 2.194859693425314617e+01 2.953448244330502348e+01
4.108108108108108354e+02 0.000000000000000000e+00 8.943479727895464748e+00 9.761282081767967611e+01 2.192748536584258545e+01 2.946533919945977686e+01
4.112612612612612679e+02 0.000000000000000000e+00 8.920529393586548395e+00 9.743821997089253273e+01 2.190640086902385519e+01 2.939620334896608256e+01
4.117117117117117004e+02 0.000000000000000000e+00 8.897490464180009440e+00 9.726394512031947670e+01 2.188534930364585307e+01 2.932707398717684555e+01
4.121621621621621898e+02 0.000000000000000000e+00 8.874364468854764709e+00 9.709001656124564761e+01 2.186433679015863163e+01 2.925795048661166220e+01
4.126126126126126223e+02 0.000000000000000000e+00 8.851152938290397287e+00 9.691645459044229938e+01 2.184336945050199574e+01 2.918883222128715715e+01
4.130630630630630549e+02 0.000000000000000000e+00 8.827857403157395311e+00 9.674327950467522896e+01 2.182245340661575028e+01 2.911971856521267910e+01
4.135135135135135442e+02 0.000000000000000000e+00 8.804479394128065906e+00 9.657051160072296625e+01 2.180159478043970012e+01 2.905060889239939570e+01
4.139639639639639768e+02 0.000000000000000000e+00 8.781020508531582891e+00 9.639817117533675628e+01 2.178079969390455517e+01 2.898150257685119868e+01
4.144144144144144093e+02 0.000000000000000000e+00 8.757483920169761404e+00 9.622627852529512893e+01 2.176007426895375829e+01 2.891239899258471269e+01
4.148648648648648987e+02 0.000000000000000000e+00 8.733874403702429845e+00 9.605485394736751914e+01 2.173942377300409134e+01 2.884329751360746741e+01
4.153153153153153312e+02 0.000000000000000000e+00 8.710196805341183790e+00 9.588391773831244791e+01 2.171884796650192584e+01 2.877419751509478374e+01
4.157657657657657637e+02 0.000000000000000000e+00 8.686456018924218370e+00 9.571348753384882002e+01 2.169834447361427010e+01 2.870509854589363385e+01
4.162162162162162531e+02 0.000000000000000000e+00 8.662657431905245176e+00 9.554355784456311085e+01 2.167791140661756799e+01 2.863600088504608721e+01
4.166666666666666288e+02 0.000000000000000000e+00 8.638806723787638475e+00 9.537411129364591034e+01 2.165754716984156403e+01 2.856690512973727891e+01
4.171171171171171181e+02 0.000000000000000000e+00 8.614909577894650283e+00 9.520513040690821072e+01 2.163725017144315643e+01 2.849781188095766993e+01
4.175675675675676075e+02 0.000000000000000000e+00 8.590971677540437668e+00 9.503659771014099533e+01 2.161701881956105353e+01 2.842872173971227312e+01
4.180180180180179832e+02 0.000000000000000000e+00 8.566998706048252643e+00 9.486849572914798046e+01 2.159685152235033456e+01 2.835963530698791146e+01
4.184684684684684726e+02 0.000000000000000000e+00 8.542996171350750956e+00 9.470080698973288236e+01 2.157674668795698381e+01 2.829055318378414086e+01
4.189189189189189619e+02 0.000000000000000000e+00 8.518967096448250231e+00 9.453351401769032236e+01 2.155670272451607161e+01 2.822147597108596528e+01
4.193693693693693376e+02 0.000000000000000000e+00 8.494912660326008336e+00 9.436659933882219775e+01 2.153671803672659735e+01 2.815240426989839762e+01
4.198198198198198270e+02 0.000000000000000000e+00 8.470833998349917238e+00 9.420004547893040581e+01 2.151679054951637227e+01 2.808333868121189880e+01
4.202702702702702595e+02 0.000000000000000000e+00 8.446732246380634024e+00 9.403383496431888489e+01 2.149691722129136906e+01 2.801427977828279836e+01
4.207207207207206920e+02 0.000000000000000000e+00 8.422608556253180723e+00 9.386795033725502435e+01 2.147709491023306327e+01 2.794522802961910202e+01
4.211711711711711814e+02 0.000000000000000000e+00 8.398464098754629958e+00 9.370237415896735911e+01 2.145732049348953296e+01 2.787618389043927891e+01
4.216216216216216139e+02 0.000000000000000000e+00 8.374300045772542944e+00 9.353708853825628466e+01 2.143759084928751690e+01 2.780714781704409688e+01
4.220720720720720465e+02 0.000000000000000000e+00 8.350117569198118872e+00 9.337207065666552808e+01 2.141790285587558174e+01 2.773812026574887568e+01
4.225225225225225358e+02 0.000000000000000000e+00 8.325917840920737945e+00 9.320729467336786911e+01 2.139825339149319916e+01 2.766910169286347809e+01
4.229729729729729684e+02 0.000000000000000000e+00 8.301701979311474133e+00 9.304273470373300370e+01 2.137863933437256492e+01 2.760009255469594791e+01
4.234234234234234009e+02 0.000000000000000000e+00 8.277469356931760558e+00 9.287836486315427464e+01 2.135905756275315071e+01 2.753109330755069095e+01
4.238738738738738903e+02 0.000000000000000000e+00 8.253217254739865893e+00 9.271415926700137788e+01 2.133950495487624721e+01 2.746210440774484596e+01
4.243243243243243228e+02 0.000000000000000000e+00 8.228942830348387361e+00 9.255009203066401824e+01 2.131997843596764142e+01 2.739312631158645672e+01
4.247747747747747553e+02 0.000000000000000000e+00 8.204643241355370265e+00 9.238613726952098659e+01 2.130047572525836586e+01 2.732415946678884211e+01
4.252252252252252447e+02 0.000000000000000000e+00 8.180315641300694551e+00 9.222226909488563251e+01 2.128099519929310190e+01 2.725520412516561919e+01
4.256756756756756772e+02 0.000000000000000000e+00 8.155957167977248901e+00 9.205846160233340925e+01 2.126153523905304610e+01 2.718626033421060129e+01
4.261261261261261097e+02 0.000000000000000000e+00 8.131564955359863234e+00 9.189468888360352139e+01 2.124209422169224126e+01 2.711732812964328332e+01
4.265765765765765991e+02 0.000000000000000000e+00 8.107136137434281409e+00 9.173092503239786311e+01 2.122267052438655810e+01 2.704840754720135010e+01
4.270270270270270316e+02 0.000000000000000000e+00 8.082667848182609305e+00 9.156714924340121797e+01 2.120326252429913438e+01 2.697949862260247755e+01
4.274774774774774642e+02 0.000000000000000000e+00 8.058157222074441961e+00 9.140335688754930743e+01 2.118386859859128890e+01 2.691060139158435049e+01
4.279279279279279535e+02 0.000000000000000000e+00 8.033601782397454372e+00 9.123954653483815491e+01 2.116448712443343538e+01 2.684171588986646384e+01
4.283783783783783861e+02 0.000000000000000000e+00 8.009000138363262522e+00 9.107571675528015476e+01 2.114511647898689262e+01 2.677284215317922644e+01
4.288288288288288186e+02 0.000000000000000000e+00 7.984351087266986724e+00 9.091186611886405444e+01 2.112575503942025534e+01 2.670398021724577120e+01
4.292792792792793080e+02 0.000000000000000000e+00 7.959653426418299205e+00 9.074799319560588629e+01 2.110640112888540898e+01 2.663513011780560191e+01
4.297297297297297405e+02 0.000000000000000000e+00 7.934905954411078710e+00 9.058409655678224226e+01 2.108705277621993446e+01 2.656629188054102997e+01
4.301801801801801730e+02 0.000000000000000000e+00 7.910107512685499387e+00 9.042017481653056166e+01 2.106770795251213713e+01 2.649746550341842521e+01
4.306306306306306624e+02 0.000000000000000000e+00 7.885256994777591899e+00 9.025622664109141624e+01 2.104836468084977241e+01 2.642865100931703637e+01
4.310810810810810949e+02 0.000000000000000000e+00 7.860353297359324642e+00 9.009225069982130663e+01 2.102902098746926640e+01 2.635984842419020424e+01
4.315315315315315274e+02 0.000000000000000000e+00 7.835395317104485002e+00 8.992824567552088411e+01 2.100967489859249326e+01 2.629105777398763166e+01
4.319819819819820168e+02 0.000000000000000000e+00 7.810381950679584406e+00 8.976421070190917817e+01 2.099032444045042212e+01 2.622227908465538349e+01
4.324324324324323925e+02 0.000000000000000000e+00 7.785312233294462203e+00 8.960014546043203154e+01 2.097096763926674612e+01 2.615351238216317142e+01
4.328828828828828819e+02 0.000000000000000000e+00 7.760186381763560348e+00 8.943604966553357372e+01 2.095160252127971034e+01 2.608475769245524134e+01
4.333333333333333712e+02 0.000000000000000000e+00 7.735005211183306528e+00 8.927192303166521015e+01 2.093222711271482694e+01 2.601601504149039101e+01
4.337837837837837469e+02 0.000000000000000000e+00 7.709769541315836250e+00 8.910776527328016527e+01 2.091283944315182453e+01 2.594728445521650428e+01
4.342342342342342363e+02 0.000000000000000000e+00 7.684480191908733104e+00 8.894357610482438758e+01 2.089343870588163554e+01 2.587856595959055994e+01
4.346846846846847257e+02 0.000000000000000000e+00 7.659137991340685403e+00 8.877935524937493028e+01 2.087402696744720743e+01 2.580985959415193065e+01
4.351351351351351013e+02 0.000000000000000000e+00 7.633743865524593275e+00 8.861510252753396344e+01 2.085460682482334960e+01 2.574116551432598499e+01
4.355855855855855907e+02 0.000000000000000000e+00 7.608298801969795022e+00 8.845081782151464722e+01 2.083518093661223247e+01 2.567248394140733581e+01
4.360360360360360801e+02 0.000000000000000000e+00 7.582803789156969287e+00 8.828650101448511123e+01 2.081575196235826297e+01 2.560381509765647934e+01
4.364864864864864558e+02 0.000000000000000000e+00 7.557259815568613703e+00 8.812215158799335768e+01 2.079632256162403792e+01 2.553515920532299788e+01
4.369369369369369451e+02 0.000000000000000000e+00 7.531667868232034380e+00 8.795776642117925803e+01 2.077689539397033514e+01 2.546651648667648260e+01
4.373873873873873777e+02 0.000000000000000000e+00 7.506028772293575457e+00 8.779334135598401190e+01 2.075747311895247549e+01 2.539788716397197277e+01
4.378378378378378102e+02 0.000000000000000000e+00 7.480343045639529009e+00 8.762887223167490447e+01 2.073805839612577984e+01 2.532927145946996461e+01
4.382882882882882996e+02 0.000000000000000000e+00 7.454611171851865947e+00 8.746435488751012599e+01 2.071865388505284500e+01 2.526066959542913537e+01
4.387387387387387321e+02 0.000000000000000000e+00 7.428833634508919204e+00 8.729978516275514266e+01 2.069926224911978352e+01 2.519208179410998127e+01
4.391891891891891646e+02 0.000000000000000000e+00 7.403010917183564743e+00 8.713515889667905867e+01 2.067988677016910515e+01 2.512350827777663653e+01
4.396396396396396540e+02 0.000000000000000000e+00 7.377143513316696044e+00 8.697047193838989187e+01 2.066053203539922833e+01 2.505494925823768426e+01
4.400900900900900865e+02 0.000000000000000000e+00 7.351231999618903501e+00 8.680572022030173684e+01 2.064120287821424427e+01 2.498640495404833928e+01
4.405405405405405190e+02 0.000000000000000000e+00 7.325276994608429959e+00 8.664089971661269374e+01 2.062190417380224972e+01 2.491787560752709396e+01
4.409909909909910084e+02 0.000000000000000000e+00 7.299279117121841409e+00 8.647600641386634379e+01 2.060264079768421652e+01 2.484936146129257395e+01
4.414414414414414409e+02 0.000000000000000000e+00 7.273238985992065864e+00 8.631104089503787691e+01 2.058341762537565955e+01 2.478086275798159477e+01
4.418918918918918735e+02 0.000000000000000000e+00 7.247157214542312431e+00 8.614601525399484672e+01 2.056423953239573166e+01 2.471237974022551498e+01
4.423423423423423628e+02 0.000000000000000000e+00 7.221034324165884755e+00 8.598094335738460359e+01 2.054511139425449073e+01 2.464391265065205516e+01
4.427927927927927954e+02 0.000000000000000000e+00 7.194870760424237233e+00 8.581583907183812698e+01 2.052603808646927064e+01 2.457546173188711691e+01
4.432432432432432279e+02 0.000000000000000000e+00 7.168666966594173573e+00 8.565071626400640525e+01 2.050702448456286220e+01 2.450702722657115373e+01
4.436936936936937173e+02 0.000000000000000000e+00 7.142423385956135462e+00 8.548558880050950393e+01 2.048807546404350433e+01 2.443860937732642924e+01
4.441441441441441498e+02 0.000000000000000000e+00 7.116140461785107618e+00 8.532047054800023034e+01 2.046919505265213957e+01 2.437020842678793997e+01
4.445945945945945823e+02 0.000000000000000000e+00 7.089818622162056272e+00 8.515537535790463153e+01 2.045038246268995863e+01 2.430182459475872747e+01
4.450450450450450717e+02 0.000000000000000000e+00 7.063458126887780963e+00 8.499031691338313976e+01 2.043163505066695507e+01 2.423345788174447080e+01
4.454954954954955042e+02 0.000000000000000000e+00 7.037059131087517017e+00 8.482530879292608006e+01 2.041295006655855104e+01 2.416510816262052685e+01
4.459459459459459367e+02 0.000000000000000000e+00 7.010621788336720783e+00 8.466036457345762756e+01 2.039432475876856188e+01 2.409677531062698108e+01
4.463963963963964261e+02 0.000000000000000000e+00 6.984146252181744785e+00 8.449549857563761179e+01 2.037575637569534592e+01 2.402845919900391891e+01
4.468468468468468586e+02 0.000000000000000000e+00 6.957632666286372114e+00 8.433073155609599780e+01 2.035724216574089951e+01 2.396015970098778780e+01
4.472972972972972912e+02 0.000000000000000000e+00 6.931081072678352939e+00 8.416608756953246484e+01 2.033877937730176200e+01 2.389187668980775925e+01
4.477477477477477805e+02 0.000000000000000000e+00 6.904491453708033077e+00 8.400159069744222506e+01 2.032036525878538669e+01 2.382361003870755667e+01
4.481981981981982130e+02 0.000000000000000000e+00 6.877863790969058755e+00 8.383726502131867164e+01 2.030199705858285597e+01 2.375535962092362752e+01
4.486486486486486456e+02 0.000000000000000000e+00 6.851198066060533165e+00 8.367313462265883572e+01 2.028367202510526113e+01 2.368712530969605723e+01
4.490990990990991349e+02 0.000000000000000000e+00 6.824494260568826576e+00 8.350922358294883452e+01 2.026538739132411138e+01 2.361890697826493124e+01
4.495495495495495106e+02 0.000000000000000000e+00 6.797752355767443078e+00 8.334555598336919502e+01 2.024713930422512931e+01 2.355070449778577313e+01
4.500000000000000000e+02 0.000000000000000000e+00 6.770972322137822630e+00 8.318215589428837120e+01 2.022892211809448781e+01 2.348251767898364051e+01
4.504504504504504894e+02 0.000000000000000000e+00 6.744154117095604306e+00 8.301904737302902504e+01 2.021073000867545488e+01 2.341434626404770825e+01
4.509009009009008651e+02 0.000000000000000000e+00 6.717297697241519927e+00 8.285625447609527328e+01 2.019255715091276215e+01 2.334618999144913687e+01
4.513513513513513544e+02 0.000000000000000000e+00 6.690403019205405144e+00 8.269380126001669851e+01 2.017439771974750329e+01 2.327804859966090589e+01
4.518018018018018438e+02 0.000000000000000000e+00 6.663470026414870517e+00 8.253171178129559848e+01 2.015624589012440993e+01 2.320992182716327079e+01
4.522522522522522195e+02 0.000000000000000000e+00 6.636498499121444183e+00 8.237000973865906417e+01 2.013809583698457573e+01 2.314180941242557310e+01
4.527027027027027088e+02 0.000000000000000000e+00 6.609488107393190148e+00 8.220870500502132927e+01 2.011994173527818930e+01 2.307371109392443032e+01
4.531531531531531982e+02 0.000000000000000000e+00 6.582438519211791572e+00 8.204778954113135114e+01 2.010177775994816329e+01 2.300562661013827892e+01
4.536036036036035739e+02 0.000000000000000000e+00 6.555349402571664541e+00 8.188725411546874966e+01 2.008359808594104834e+01 2.293755569953827944e+01
4.540540540540540633e+02 0.000000000000000000e+00 6.528220425452673226e+00 8.172708949651314470e+01 2.006539688819248113e+01 2.286949810060286836e+01
4.545045045045044958e+02 0.000000000000000000e+00 6.501051255845595733e+00 8.156728645273324219e+01 2.004716902567452053e+01 2.280145355179774924e+01
4.549549549549549283e+02 0.000000000000000000e+00 6.473841680370242102e+00 8.140783587124678888e+01 2.002891445675049908e+01 2.273342189362665522e+01
4.554054054054054177e+02 0.000000000000000000e+00 6.446591985819395632e+00 8.124872913933359087e+01 2.001063584351322788e+01 2.266540337676997297e+01
4.558558558558558502e+02 0.000000000000000000e+00 6.419302590820734622e+00 8.108995777611198719e+01 1.999233598967293801e+01 2.259739835340042191e+01
4.563063063063062827e+02 0.000000000000000000e+00 6.391973913980109501e+00 8.093151330068030802e+01 1.997401769892894663e+01 2.252940717565797968e+01
4.567567567567567721e+02 0.000000000000000000e+00 6.364606373712376808e+00 8.077338723215689242e+01 1.995568377499148482e+01 2.246143019570081378e+01
4.572072072072072046e+02 0.000000000000000000e+00 6.337200381341972388e+00 8.061557108963279461e+01 1.993733702155986975e+01 2.239346776566162589e+01
4.576576576576576372e+02 0.000000000000000000e+00 6.309756339587693219e+00 8.045805639222089667e+01 1.991898024233887554e+01 2.232552023769312655e+01
4.581081081081081265e+02 0.000000000000000000e+00 6.282274650651743286e+00 8.030083465903589968e+01 1.990061624103691429e+01 2.225758796393711236e+01
4.585585585585585591e+02 0.000000000000000000e+00 6.254755716734507587e+00 8.014389738248246431e+01 1.988224782136057911e+01 2.218967129654993187e+01
4.590090090090089916e+02 0.000000000000000000e+00 6.227199940023638192e+00 7.998722931330667052e+01 1.986387778700736817e+01 2.212177058766974369e+01
4.594594594594594810e+02 0.000000000000000000e+00 6.199607722724977066e+00 7.983079959150563809e+01 1.984550894332824100e+01 2.205388618944562040e+01
4.599099099099099135e+02 0.000000000000000000e+00 6.171979469390862505e+00 7.967457515605565277e+01 1.982714435009074805e+01 2.198601845634220808e+01
4.603603603603603460e+02 0.000000000000000000e+00 6.144315695863042492e+00 7.951852305720603908e+01 1.980878769990522414e+01 2.191816784074580937e+01
4.608108108108108354e+02 0.000000000000000000e+00 6.116617074971145485e+00 7.936261050221037294e+01 1.979044290703859588e+01 2.185033491842841613e+01
4.612612612612612679e+02 0.000000000000000000e+00 6.088884291417343775e+00 7.920680471019113611e+01 1.977211389760486782e+01 2.178252027183043538e+01
4.617117117117117004e+02 0.000000000000000000e+00 6.061118029889257741e+00 7.905107290024898248e+01 1.975380459772168251e+01 2.171472448337954120e+01
4.621621621621621898e+02 0.000000000000000000e+00 6.033318965823127655e+00 7.889538229149729887e+01 1.973551893350122555e+01 2.164694813551795960e+01
4.626126126126126223e+02 0.000000000000000000e+00 6.005487741053002537e+00 7.873970010304401512e+01 1.971726083106113947e+01 2.157919181067882164e+01
4.630630630630630549e+02 0.000000000000000000e+00 5.977624989784089848e+00 7.858399355400251807e+01 1.969903421650997188e+01 2.151145609128980141e+01
4.635135135135135442e+02 0.000000000000000000e+00 5.949731346216140082e+00 7.842822986348255654e+01 1.968084301596900332e+01 2.144374155979130592e+01
4.639639639639639768e+02 0.000000000000000000e+00 5.921807444561636657e+00 7.827237625058114645e+01 1.966269115555223834e+01 2.137604879861100926e+01
4.644144144144144093e+02 0.000000000000000000e+00 5.893853919023968047e+00 7.811640119933508686e+01 1.964458256136640557e+01 2.130837839018931845e+01
4.648648648648648987e+02 0.000000000000000000e+00 5.865871403810160700e+00 7.796030013133713510e+01 1.962652113973490486e+01 2.124073091695754556e+01
4.653153153153153312e+02 0.000000000000000000e+00 5.837860475372508517e+00 7.780409420233081619e+01 1.960850909847977164e+01 2.117310690358681313e+01
4.657657657657657637e+02 0.000000000000000000e+00 5.809820861315529328e+00 7.764780475486259093e+01 1.959054495197233337e+01 2.110550602413786692e+01
4.662162162162162531e+02 0.000000000000000000e+00 5.781751643538882490e+00 7.749145248575950973e+01 1.957262628520220460e+01 2.103792730339046102e+01
4.666666666666666288e+02 0.000000000000000000e+00 5.753651887751402683e+00 7.733505807567416923e+01 1.955475066696817521e+01 2.097036974949332944e+01
4.671171171171171181e+02 0.000000000000000000e+00 5.725520660767870140e+00 7.717864220525734709e+01 1.953691566609450092e+01 2.090283237062430999e+01
4.675675675675676075e+02 0.000000000000000000e+00 5.697357058668785612e+00 7.702222555517801084e+01 1.951911885139270453e+01 2.083531417493759363e+01
4.680180180180179832e+02 0.000000000000000000e+00 5.669160209383335314e+00 7.686582880607784318e+01 1.950135779166885186e+01 2.076781417060192325e+01
4.684684684684684726e+02 0.000000000000000000e+00 5.640929242439597147e+00 7.670947263862217369e+01 1.948363005574537965e+01 2.070033136577694677e+01
4.689189189189189619e+02 0.000000000000000000e+00 5.612663287376562948e+00 7.655317773347087495e+01 1.946593321243199171e+01 2.063286476863868302e+01
4.693693693693693376e+02 0.000000000000000000e+00 5.584361473715034663e+00 7.639696477126381069e+01 1.944826483053657284e+01 2.056541338733404700e+01
4.698198198198198270e+02 0.000000000000000000e+00 5.556022931003099075e+00 7.624085437181383895e+01 1.943062247887974081e+01 2.049797623004087654e+01
4.702702702702702595e+02 0.000000000000000000e+00 5.527646788757920149e+00 7.608486242839717306e+01 1.941300372629120830e+01 2.043055230491518159e+01
4.707207207207206920e+02 0.000000000000000000e+00 5.499232174808639684e+00 7.592899681082599272e+01 1.939540618302635266e+01 2.036314061840312206e+01
4.711711711711711814e+02 0.000000000000000000e+00 5.470778194674494443e+00 7.577326458831703349e+01 1.937782757321838289e+01 2.029574014484205691e+01
4.716216216216216139e+02 0.000000000000000000e+00 5.442283938184118597e+00 7.561767281439642829e+01 1.936026563209816231e+01 2.022834981531923404e+01
4.720720720720720465e+02 0.000000000000000000e+00 5.413748494829633273e+00 7.546222854225743504e+01 1.934271809457459312e+01 2.016096855577779934e+01
4.725225225225225358e+02 0.000000000000000000e+00 5.385170957557420479e+00 7.530693882510422554e+01 1.932518269554748258e+01 2.009359529216635565e+01
4.729729729729729684e+02 0.000000000000000000e+00 5.356550452128431061e+00 7.515181071613551467e+01 1.930765716993482783e+01 2.002622895043896278e+01
4.734234234234234009e+02 0.000000000000000000e+00 5.327886122524432722e+00 7.499685126854819828e+01 1.929013925264189311e+01 1.995886845653512864e+01
4.738738738738738903e+02 0.000000000000000000e+00 5.299177112940014922e+00 7.484206753554826719e+01 1.927262667857030465e+01 1.989151273641073203e+01
4.743243243243243228e+02 0.000000000000000000e+00 5.270422567560672178e+00 7.468746657033079828e+01 1.925511718263260263e+01 1.982416071600709984e+01
4.747747747747747553e+02 0.000000000000000000e+00 5.241621630571899004e+00 7.453305542609450640e+01 1.923760849973950826e+01 1.975681132128192985e+01
4.752252252252252447e+02 0.000000000000000000e+00 5.212773446157370927e+00 7.437884115603992541e+01 1.922009836479446676e+01 1.968946347817472997e+01
4.756756756756756772e+02 0.000000000000000000e+00 5.183877158509858418e+00 7.422483081336758914e+01 1.920258451270819933e+01 1.962211611263592204e+01
4.761261261261261097e+02 0.000000000000000000e+00 5.154931948549346998e+00 7.407103044118775870e+01 1.918506477195660409e+01 1.955476818735587585e+01
4.765765765765765991e+02 0.000000000000000000e+00 5.125938349952775752e+00 7.391743802626297111e+01 1.916753879796488036e+01 1.948742001625578268e+01
4.770270270270270316e+02 0.000000000000000000e+00 5.096898611207507201e+00 7.376404829626517312e+01 1.915000819673878141e+01 1.942007361721516645e+01
4.774774774774774642e+02 0.000000000000000000e+00 5.067815091219017631e+00 7.361085604417348804e+01 1.913247468641384330e+01 1.935273111380229238e+01
4.779279279279279535e+02 0.000000000000000000e+00 5.038690157009114046e+00 7.345785606296522019e+01 1.911493998512378312e+01 1.928539462958542572e+01
4.783783783783783861e+02 0.000000000000000000e+00 5.009526239147817250e+00 7.330504314561585488e+01 1.909740581101323187e+01 1.921806628811827977e+01
4.788288288288288186e+02 0.000000000000000000e+00 4.980325798163903528e+00 7.315241208510633442e+01 1.907987388222682057e+01 1.915074821296184382e+01
4.792792792792793080e+02 0.000000000000000000e+00 4.951091294748039218e+00 7.299995767441396310e+01 1.906234591689099034e+01 1.908344252767346916e+01
4.797297297297297405e+02 0.000000000000000000e+00 4.921825189603623585e+00 7.284767470651422627e+01 1.904482363314855320e+01 1.901615135581414506e+01
4.801801801801801730e+02 0.000000000000000000e+00 4.892529943434055895e+00 7.269555797438988520e+01 1.902730874914414017e+01 1.894887682094304182e+01
4.806306306306306624e+02 0.000000000000000000e+00 4.863208016920907539e+00 7.254360227101460623e+01 1.900980298301328730e+01 1.888162104661387275e+01
4.810810810810810949e+02 0.000000000000000000e+00 4.833861870771215763e+00 7.239180238936751266e+01 1.899230805288425472e+01 1.881438615638580814e+01
4.815315315315315274e+02 0.000000000000000000e+00 4.804493965672008926e+00 7.224015312240953790e+01 1.897482568104533129e+01 1.874717427380892332e+01
4.819819819819820168e+02 0.000000000000000000e+00 4.775106505827352521e+00 7.208864900663502340e+01 1.895735758862610965e+01 1.867998726540645293e+01
4.824324324324324493e+02 0.000000000000000000e+00 4.745700774228680530e+00 7.193728378380183131e+01 1.893990497517734184e+01 1.861282603475592623e+01
4.828828828828828819e+02 0.000000000000000000e+00 4.716277847146557178e+00 7.178605218543452793e+01 1.892246886834436737e+01 1.854569120812266192e+01
4.833333333333333712e+02 0.000000000000000000e+00 4.686838806765081245e+00 7.163494960211755824e+01 1.890505029576343077e+01 1.847858340492712159e+01
4.837837837837837469e+02 0.000000000000000000e+00 4.657384814834585995e+00 7.148397143130023323e+01 1.888765028508169053e+01 1.841150324460613774e+01
4.842342342342342363e+02 0.000000000000000000e+00 4.627917090005212231e+00 7.133311307043732086e+01 1.887026986393902916e+01 1.834445134658562893e+01
4.846846846846847257e+02 0.000000000000000000e+00 4.598436852171289502e+00 7.118236991699086502e+01 1.885291005998260516e+01 1.827742833030788461e+01
4.851351351351351013e+02 0.000000000000000000e+00 4.568945321201681509e+00 7.103173736840290076e+01 1.883557190084502508e+01 1.821043481519518537e+01
4.855855855855855907e+02 0.000000000000000000e+00 4.539443716992536793e+00 7.088121082212637702e+01 1.881825641417162842e+01 1.814347142067708774e+01
4.860360360360360801e+02 0.000000000000000000e+00 4.509933259423632990e+00 7.073078567561969976e+01 1.880096462760047871e+01 1.807653876618132927e+01
4.864864864864864558e+02 0.000000000000000000e+00 4.480415168394756620e+00 7.058045732634127489e+01 1.878369756878419139e+01 1.800963747115565639e+01
4.869369369369369451e+02 0.000000000000000000e+00 4.450890663771133404e+00 7.043022117173131846e+01 1.876645626534627809e+01 1.794276815501325473e+01
4.873873873873873777e+02 0.000000000000000000e+00 4.421360783158888808e+00 7.028007242696185131e+01 1.874924165305492352e+01 1.787593125490457169e+01
4.878378378378378102e+02 0.000000000000000000e+00 4.391822552153826109e+00 7.013000229518911510e+01 1.873205163660168182e+01 1.780912319351227779e+01
4.882882882882882996e+02 0.000000000000000000e+00 4.362269082292186795e+00 6.997999806583902682e+01 1.871488080781819008e+01 1.774233644099695084e+01
4.887387387387387321e+02 0.000000000000000000e+00 4.332693319744066685e+00 6.983004693286966358e+01 1.869772360451497661e+01 1.767556327433703700e+01
4.891891891891891646e+02 0.000000000000000000e+00 4.303087876562130987e+00 6.968013624073500978e+01 1.868057446450438874e+01 1.760879596966333338e+01
4.896396396396396540e+02 0.000000000000000000e+00 4.273444709569957922e+00 6.953025335433449072e+01 1.866342782558785984e+01 1.754202680309572315e+01
4.900900900900900865e+02 0.000000000000000000e+00 4.243755699442772311e+00 6.938038563856389374e+01 1.864627812558319420e+01 1.747524805077227938e+01
4.905405405405405190e+02 0.000000000000000000e+00 4.214012726850342005e+00 6.923052045832446311e+01 1.862911980230819609e+01 1.740845198883289413e+01
4.909909909909910084e+02 0.000000000000000000e+00 4.184207672453339910e+00 6.908064517850834818e+01 1.861194729356066091e+01 1.734163089339563157e+01
4.914414414414414409e+02 0.000000000000000000e+00 4.154332416932447813e+00 6.893074716402043123e+01 1.859475503716384992e+01 1.727477704060584074e+01
4.918918918918918735e+02 0.000000000000000000e+00 4.124378840942881652e+00 6.878081377974558563e+01 1.857753747091192054e+01 1.720788270657430985e+01
4.923423423423423628e+02 0.000000000000000000e+00 4.094338825156228268e+00 6.863083239059051266e+01 1.856028903262995300e+01 1.714094016744638793e+01
4.927927927927927954e+02 0.000000000000000000e+00 4.064204250247712480e+00 6.848079036145099963e+01 1.854300416012483765e+01 1.707394169935651007e+01
4.932432432432432279e+02 0.000000000000000000e+00 4.033967101679081679e+00 6.833067516202208935e+01 1.852567718746831815e+01 1.700687968322381494e+01
4.936936936936937173e+02 0.000000000000000000e+00 4.003622933889346314e+00 6.818047783097426873e+01 1.850830402333485836e+01 1.693975006743130507e+01
4.941441441441441498e+02 0.000000000000000000e+00 3.973171664854817209e+00 6.803019375806616154e+01 1.849088383173875627e+01 1.687255314663525496e+01
4.945945945945945823e+02 0.000000000000000000e+00 3.942613476236147108e+00 6.787981674890215800e+01 1.847341603050699632e+01 1.680528947029779374e+01
4.950450450450450717e+02 0.000000000000000000e+00 3.911948526500054868e+00 6.772933681460199296e+01 1.845590003749930474e+01 1.673795958774098835e+01
4.954954954954955042e+02 0.000000000000000000e+00 3.881176959246658953e+00 6.757874350075690018e+01 1.843833527053720900e+01 1.667056404824325000e+01
4.959459459459459367e+02 0.000000000000000000e+00 3.850298917859618086e+00 6.742802635296175140e+01 1.842072114746952138e+01 1.660310340111391270e+01
4.963963963963964261e+02 0.000000000000000000e+00 3.819314545717134024e+00 6.727717491681869433e+01 1.840305708613959723e+01 1.653557819566231046e+01
4.968468468468468586e+02 0.000000000000000000e+00 3.788223986197408522e+00 6.712617873792260070e+01 1.838534250438533491e+01 1.646798898117958743e+01
4.972972972972972912e+02 0.000000000000000000e+00 3.757027382671367377e+00 6.697502736187743722e+01 1.836757682004645176e+01 1.640033630697507760e+01
4.977477477477477805e+02 0.000000000000000000e+00 3.725724878520850325e+00 6.682371033426898066e+01 1.834975945096812211e+01 1.633262072235083906e+01
4.981981981981982130e+02 0.000000000000000000e+00 3.694316617124059121e+00 6.667221720070665469e+01 1.833188981498824432e+01 1.626484277660347288e+01
4.986486486486486456e+02 0.000000000000000000e+00 3.662802741853738553e+00 6.652053750677987409e+01 1.831396732995017373e+01 1.619700301903503714e+01
4.990990990990991349e+02 0.000000000000000000e+00 3.631183396084452397e+00 6.636866079808532959e+01 1.829599139028505306e+01 1.612910199894940888e+01
4.995495495495495106e+02 0.000000000000000000e+00 3.599461453666663147e+00 6.621657935069015366e+01 1.827796362381923245e+01 1.606114299522778310e+01
5.000000000000000000e+02 0.000000000000000000e+00 3.567652342215296812e+00 6.606430000438558636e+01 1.825989773696164775e+01 1.599314182468879153e+01
5.004504504504504894e+02 0.000000000000000000e+00 3.535775253303654608e+00 6.591185240204686124e+01 1.824181102270267729e+01 1.592511789602758654e+01
5.009009009009008651e+02 0.000000000000000000e+00 3.503850157099805074e+00 6.575927684324597067e+01 1.822372077434738458e+01 1.585709061781926721e+01
5.013513513513513544e+02 0.000000000000000000e+00 3.471897262514175964e+00 6.560661374145638547e+01 1.820564428521356604e+01 1.578907939863529464e+01
5.018018018018018438e+02 0.000000000000000000e+00 3.439936778502669767e+00 6.545390351015157648e+01 1.818759884858991427e+01 1.572110364703075902e+01
5.022522522522522195e+02 0.000000000000000000e+00 3.407988914041197859e+00 6.530118656281592848e+01 1.816960175780513964e+01 1.565318277158075944e+01
5.027027027027027088e+02 0.000000000000000000e+00 3.376073878083843738e+00 6.514850331291381735e+01 1.815167030614611576e+01 1.558533618084948102e+01
5.031531531531531982e+02 0.000000000000000000e+00 3.344211879606518778e+00 6.499589417392235191e+01 1.813382178693063906e+01 1.551758328339747095e+01
5.036036036036035739e+02 0.000000000000000000e+00 3.312423127579677384e+00 6.484339955932773591e+01 1.811607349346559204e+01 1.544994348779800930e+01
5.040540540540540633e+02 0.000000000000000000e+00 3.280727830953765078e+00 6.469105988258525031e+01 1.809844271905421920e+01 1.538243620261528122e+01
5.045045045045044958e+02 0.000000000000000000e+00 3.249146198715607170e+00 6.453891555719383177e+01 1.808094675700704101e+01 1.531508083641892881e+01
5.049549549549549283e+02 0.000000000000000000e+00 3.217698416960047325e+00 6.438700697375497839e+01 1.806360288612268050e+01 1.524789677491025941e+01
5.054054054054054177e+02 0.000000000000000000e+00 3.186397753141136491e+00 6.423536760422939551e+01 1.804642249478820304e+01 1.518089648510249390e+01
5.058558558558558502e+02 0.000000000000000000e+00 3.155240869378758362e+00 6.408401431499260070e+01 1.802940237252914812e+01 1.511407582266838290e+01
5.063063063063062827e+02 0.000000000000000000e+00 3.124221902340650558e+00 6.393296088267197774e+01 1.801253710080527526e+01 1.504742819086641248e+01
5.067567567567567721e+02 0.000000000000000000e+00 3.093334624421913759e+00 6.378221903020676109e+01 1.799582126108361990e+01 1.498094699140710873e+01
5.072072072072072046e+02 0.000000000000000000e+00 3.062572711045504548e+00 6.363180007579467201e+01 1.797924943484031246e+01 1.491462562600827368e+01
5.076576576576576372e+02 0.000000000000000000e+00 3.031929837634379510e+00 6.348171533763706975e+01 1.796281620352965547e+01 1.484845749637315748e+01
5.081081081081081265e+02 0.000000000000000000e+00 3.001399679616952199e+00 6.333197613394440850e+01 1.794651614863141731e+01 1.478243600421592419e+01
5.085585585585585591e+02 0.000000000000000000e+00 2.970975912408903241e+00 6.318259378290713357e+01 1.793034385159990052e+01 1.471655455124164291e+01
5.090090090090089916e+02 0.000000000000000000e+00 2.940652211444103159e+00 6.303357960274843208e+01 1.791429389391487348e+01 1.465080653916447773e+01
5.094594594594594810e+02 0.000000000000000000e+00 2.910422252143689548e+00 6.288494491166238731e+01 1.789836085703609569e+01 1.458518536969859269e+01
5.099099099099099135e+02 0.000000000000000000e+00 2.880279709928800003e+00 6.273670102784490155e+01 1.788253932243787858e+01 1.451968444455451390e+01
5.103603603603603460e+02 0.000000000000000000e+00 2.850218260229667067e+00 6.258885926951370493e+01 1.786682387158180063e+01 1.445429716543912946e+01
5.108108108108108354e+02 0.000000000000000000e+00 2.820231157453235937e+00 6.244143053385596431e+01 1.785120866492616187e+01 1.438901651305423002e+01
5.112612612612612679e+02 0.000000000000000000e+00 2.790308116891537793e+00 6.229442217893301859e+01 1.783568425128214585e+01 1.432383192897395929e+01
5.117117117117117004e+02 0.000000000000000000e+00 2.760437083332362818e+00 6.214783979231833655e+01 1.782023891563949292e+01 1.425873108132327616e+01
5.121621621621621898e+02 0.000000000000000000e+00 2.730605960505272378e+00 6.200168894842863665e+01 1.780486072432904621e+01 1.419370159232130391e+01
5.126126126126125655e+02 0.000000000000000000e+00 2.700802427239977987e+00 6.185597522167699935e+01 1.778953774302135571e+01 1.412873106375809584e+01
5.130630630630630549e+02 0.000000000000000000e+00 2.671014053763428819e+00 6.171070418647104816e+01 1.777425803736150556e+01 1.406380709708901122e+01
5.135135135135135442e+02 0.000000000000000000e+00 2.641228409602263127e+00 6.156587969500651525e+01 1.775900967301640776e+01 1.399891729379851313e+01
5.139639639639640336e+02 0.000000000000000000e+00 2.611433064279481187e+00 6.142148161009754403e+01 1.774378071564569836e+01 1.393404925534377981e+01
5.144144144144144093e+02 0.000000000000000000e+00 2.581615587330816197e+00 6.127747219750563090e+01 1.772855923090901342e+01 1.386919058321291232e+01
5.148648648648647850e+02 0.000000000000000000e+00 2.551763548268354498e+00 6.113381331785967632e+01 1.771333328446053201e+01 1.380432887885945092e+01
5.153153153153152743e+02 0.000000000000000000e+00 2.521864516631467268e+00 6.099046683180858963e+01 1.769809094196898513e+01 1.373945174376603973e+01
5.157657657657657637e+02 0.000000000000000000e+00 2.491906061939516803e+00 6.084739459997035738e+01 1.768282026908673288e+01 1.367454677939895191e+01
5.162162162162162531e+02 0.000000000000000000e+00 2.461875753717322368e+00 6.070455848298843193e+01 1.766750933147523028e+01 1.360960158722809865e+01
5.166666666666667425e+02 0.000000000000000000e+00 2.431761179588647792e+00 6.056192035958338238e+01 1.765214621288578201e+01 1.354460378681869770e+01
5.171171171171171181e+02 0.000000000000000000e+00 2.401552436604106333e+00 6.041944461792991206e+01 1.763672150635466096e+01 1.347954350717373018e+01
5.175675675675674938e+02 0.000000000000000000e+00 2.371244678286529961e+00 6.027710070264038222e+01 1.762123071025962417e+01 1.341441593375202501e+01
5.180180180180179832e+02 0.000000000000000000e+00 2.340833663438388612e+00 6.013485866564042226e+01 1.760566949853455299e+01 1.334921685333574715e+01
5.184684684684684726e+02 0.000000000000000000e+00 2.310315038383123465e+00 5.999268855883565266e+01 1.759003346848476212e+01 1.328394202147683245e+01
5.189189189189189619e+02 0.000000000000000000e+00 2.279684279430512106e+00 5.985056043414624583e+01 1.757431821740829037e+01 1.321858718354451412e+01
5.193693693693694513e+02 0.000000000000000000e+00 2.248936848756784457e+00 5.970844434348146024e+01 1.755851934261590941e+01 1.315314808490984433e+01
5.198198198198198270e+02 0.000000000000000000e+00 2.218068208538170438e+00 5.956631033876510628e+01 1.754263244141475298e+01 1.308762047093841829e+01
5.202702702702702027e+02 0.000000000000000000e+00 2.187073820954537950e+00 5.942412847190462344e+01 1.752665311111559276e+01 1.302200008700674516e+01
5.207207207207206920e+02 0.000000000000000000e+00 2.155949148176659946e+00 5.928186891886252852e+01 1.751057694901646755e+01 1.295628267846950621e+01
5.211711711711711814e+02 0.000000000000000000e+00 2.124689652384404326e+00 5.913950809133530129e+01 1.749439955242814904e+01 1.289046399070684856e+01
5.216216216216216708e+02 0.000000000000000000e+00 2.093290795752182021e+00 5.899703142976613890e+01 1.747811651864867599e+01 1.282453976907345350e+01
5.220720720720721602e+02 0.000000000000000000e+00 2.061748040454403963e+00 5.885442508134292439e+01 1.746172344499245810e+01 1.275850575895492511e+01
5.225225225225225358e+02 0.000000000000000000e+00 2.030056848674576031e+00 5.871167519325899775e+01 1.744521592876844807e+01 1.269235770570230670e+01
5.229729729729729115e+02 0.000000000000000000e+00 1.998212682581652189e+00 5.856876791269132809e+01 1.742858956727468467e+01 1.262609135469210742e+01
5.234234234234234009e+02 0.000000000000000000e+00 1.966211023789583123e+00 5.842568940626915719e+01 1.741183997719235776e+01 1.255970247072764323e+01
5.238738738738738903e+02 0.000000000000000000e+00 1.934048984681794536e+00 5.828242747138574487e+01 1.739496437683374097e+01 1.249318844938352413e+01
5.243243243243243796e+02 0.000000000000000000e+00 1.901726527197752148e+00 5.813897274430928519e+01 1.737796274766515126e+01 1.242654951962867926e+01
5.247747747747747553e+02 0.000000000000000000e+00 1.869244000490652979e+00 5.799531614587613149e+01 1.736083534360295744e+01 1.235978616692773357e+01
5.252252252252252447e+02 0.000000000000000000e+00 1.836601810950014624e+00 5.785144859692263708e+01 1.734358241855261440e+01 1.229289886776859930e+01
5.256756756756756204e+02 0.000000000000000000e+00 1.803800365587449051e+00 5.770736101829606923e+01 1.732620422643776692e+01 1.222588809863736969e+01
5.261261261261261097e+02 0.000000000000000000e+00 1.770840071414568229e+00 5.756304433082732430e+01 1.730870102115841291e+01 1.215875433601104305e+01
5.265765765765765991e+02 0.000000000000000000e+00 1.737721335435708170e+00 5.741848945535093662e+01 1.729107305662728322e+01 1.209149805637571262e+01
5.270270270270270885e+02 0.000000000000000000e+00 1.704444564673394780e+00 5.727368758277953020e+01 1.727332058676802262e+01 1.202411973622110963e+01
5.274774774774774642e+02 0.000000000000000000e+00 1.671010166130145080e+00 5.712863981194459484e+01 1.725544386548244802e+01 1.195661985202605138e+01
5.279279279279279535e+02 0.000000000000000000e+00 1.637418546828484978e+00 5.698335978078830522e+01 1.723744314668692823e+01 1.188899888027481211e+01
5.283783783783783292e+02 0.000000000000000000e+00 1.603670113776388462e+00 5.683786193269952491e+01 1.721931868430147006e+01 1.182125729746076104e+01
5.288288288288288186e+02 0.000000000000000000e+00 1.569765273976372555e+00 5.669216071106711752e+01 1.720107073221697647e+01 1.175339558004816354e+01
5.292792792792793080e+02 0.000000000000000000e+00 1.535704434452782152e+00 5.654627055929631751e+01 1.718269954436982516e+01 1.168541420453948376e+01
5.297297297297297973e+02 0.000000000000000000e+00 1.501488002200858318e+00 5.640020592077053152e+01 1.716420537465637608e+01 1.161731364740626304e+01
5.301801801801801730e+02 0.000000000000000000e+00 1.467116384255859884e+00 5.625398123888953705e+01 1.714558849148852460e+01 1.154909438514187059e+01
5.306306306306306624e+02 0.000000000000000000e+00 1.432594421818066621e+00 5.610761525118869031e+01 1.712685352026892360e+01 1.148076118704921100e+01
5.310810810810810381e+02 0.000000000000000000e+00 1.397945053833609563e+00 5.596114402477360272e+01 1.710802243306716264e+01 1.141233613820259052e+01
5.315315315315315274e+02 0.000000000000000000e+00 1.363195852178250789e+00 5.581460799776687054e+01 1.708912157293889322e+01 1.134384568640962243e+01
5.319819819819820168e+02 0.000000000000000000e+00 1.328374388967858977e+00 5.566804760827835707e+01 1.707017728294886183e+01 1.127531627936696168e+01
5.324324324324325062e+02 0.000000000000000000e+00 1.293508236303750891e+00 5.552150329442156362e+01 1.705121590615090099e+01 1.120677436476580624e+01
5.328828828828828819e+02 0.000000000000000000e+00 1.258624966287243296e+00 5.537501549430999148e+01 1.703226378560611920e+01 1.113824639030644903e+01
5.333333333333332575e+02 0.000000000000000000e+00 1.223752151034204871e+00 5.522862118617558735e+01 1.701334726437016798e+01 1.106975880368008802e+01
5.337837837837837469e+02 0.000000000000000000e+00 1.188917362635038444e+00 5.508232938388391631e+01 1.699449268550961278e+01 1.100133805258155917e+01
5.342342342342342363e+02 0.000000000000000000e+00 1.154148173209250672e+00 5.493613556555828836e+01 1.697572639207282919e+01 1.093301058470933640e+01
5.346846846846847257e+02 0.000000000000000000e+00 1.119472154852701351e+00 5.479003512079543725e+01 1.695707472712820163e+01 1.086480284775461769e+01
5.351351351351352150e+02 0.000000000000000000e+00 1.084916879681259161e+00 5.464402343921210559e+01 1.693856403373138164e+01 1.079674128941405797e+01
5.355855855855855907e+02 0.000000000000000000e+00 1.050509919790783897e+00 5.449809591039775114e+01 1.692022065493438276e+01 1.072885235737885523e+01
5.360360360360359664e+02 0.000000000000000000e+00 1.016278847288049292e+00 5.435224792396002158e+01 1.690207093380558945e+01 1.066116249935112137e+01
5.364864864864864558e+02 0.000000000000000000e+00 9.822512270657171030e-01 5.420647486228699563e+01 1.688414122671201767e+01 1.059369815580612340e+01
5.369369369369369451e+02 0.000000000000000000e+00 9.484460513103840640e-01 5.406076365423723473e+01 1.686644976374554972e+01 1.052647731361685146e+01
5.373873873873874345e+02 0.000000000000000000e+00 9.148566227468108991e-01 5.391507645180536201e+01 1.684899026075254369e+01 1.045949317256236100e+01
5.378378378378379239e+02 0.000000000000000000e+00 8.814713064439274604e-01 5.376937089117927826e+01 1.683175192516682728e+01 1.039273439605494787e+01
5.382882882882882996e+02 0.000000000000000000e+00 8.482784652005648240e-01 5.362360460855597921e+01 1.681472396444223705e+01 1.032618964503672032e+01
5.387387387387386752e+02 0.000000000000000000e+00 8.152664618046401301e-01 5.347773524013246060e+01 1.679789558602169564e+01 1.025984758046070056e+01
5.391891891891891646e+02 0.000000000000000000e+00 7.824236590458895080e-01 5.333172338511758426e+01 1.678125599734266871e+01 1.019369686325444491e+01
5.396396396396396540e+02 0.000000000000000000e+00 7.497384197267820127e-01 5.318556345662727836e+01 1.676479440585171687e+01 1.012772615437825152e+01
5.400900900900901433e+02 0.000000000000000000e+00 7.171991066352347843e-01 5.303927138712242595e+01 1.674850001899540075e+01 1.006192411476331472e+01
5.405405405405405190e+02 0.000000000000000000e+00 6.847940825646219309e-01 5.289286345466462080e+01 1.673236204421664297e+01 9.996279405364475679e+00
5.409909909909910084e+02 0.000000000000000000e+00 6.525117103046795819e-01 5.274635593730454275e+01 1.671636968895654718e+01 9.930780687114747707e+00
5.414414414414413841e+02 0.000000000000000000e+00 6.203403526524198242e-01 5.259976511310560454e+01 1.670051216066349298e+01 9.865416620968971984e+00
5.418918918918918735e+02 0.000000000000000000e+00 5.882683723993977765e-01 5.245310726012030500e+01 1.668477866677858401e+01 9.800175867865618784e+00
5.423423423423423628e+02 0.000000000000000000e+00 5.562841323389875470e-01 5.230639865640478092e+01 1.666915841474656190e+01 9.735047088748615352e+00
5.427927927927928522e+02 0.000000000000000000e+00 5.243759419372509001e-01 5.215965552669513272e+01 1.665364055869213189e+01 9.670018891241852543e+00
5.432432432432432279e+02 0.000000000000000000e+00 4.925318353107286384e-01 5.201289382286631735e+01 1.663821383922368113e+01 9.605079610102620791e+00
5.436936936936937173e+02 0.000000000000000000e+00 4.607396673873154214e-01 5.186612940975828678e+01 1.662286622293322580e+01 9.540217492340161698e+00
5.441441441441440929e+02 0.000000000000000000e+00 4.289871762575785397e-01 5.171937815216369927e+01 1.660758546691249649e+01 9.475420770912023727e+00
5.445945945945945823e+02 0.000000000000000000e+00 3.972620924905641004e-01 5.157265591488976497e+01 1.659235932822048198e+01 9.410677666124684038e+00
5.450450450450450717e+02 0.000000000000000000e+00 3.655521466553182108e-01 5.142597856272550416e+01 1.657717556390161917e+01 9.345976397820777493e+00
5.454954954954955610e+02 0.000000000000000000e+00 3.338450693208869779e-01 5.127936033441255859e+01 1.656202193101489684e+01 9.281305185846576933e+00
5.459459459459459367e+02 0.000000000000000000e+00 3.021285910617734771e-01 5.113280862056672049e+01 1.654688618661748478e+01 9.216652250048355199e+00
5.463963963963964261e+02 0.000000000000000000e+00 2.703904424397478579e-01 5.098632900932170742e+01 1.653175608774654393e+01 9.152005810276023112e+00
5.468468468468468018e+02 0.000000000000000000e+00 2.386183540311321849e-01 5.083992708881305589e+01 1.651661939146288205e+01 9.087354086372215534e+00
5.472972972972972912e+02 0.000000000000000000e+00 2.068000564013345866e-01 5.069360844716538850e+01 1.650146385482366895e+01 9.022685298186843283e+00
5.477477477477477805e+02 0.000000000000000000e+00 1.749232801175821805e-01 5.054737867250150885e+01 1.648627723486606556e+01 8.957987665560722235e+00
5.481981981981982699e+02 0.000000000000000000e+00 1.429757557561970316e-01 5.040124335295149649e+01 1.647104728865815559e+01 8.893249408343763207e+00
5.486486486486486456e+02 0.000000000000000000e+00 1.109452138807682786e-01 5.025520807664724998e+01 1.645576177324437595e+01 8.828458746376782074e+00
5.490990990990990213e+02 0.000000000000000000e+00 7.881938628452189732e-02 5.010927843293211481e+01 1.644040844690061931e+01 8.763603900741145480e+00
5.495495495495495106e+02 0.000000000000000000e+00 4.658700369873258751e-02 4.996346101009658014e+01 1.642497606683900813e+01 8.698674091428983957e+00
5.500000000000000000e+02 0.000000000000000000e+00 1.423970549876685254e-02 4.981776519961385929e+01 1.640945621950049826e+01 8.633661341638799058e+00
5.504504504504504894e+02 0.000000000000000000e+00 -1.822967527732544113e-02 4.967220088098656561e+01 1.639384107210207731e+01 8.568558161132386886e+00
5.509009009009009787e+02 0.000000000000000000e+00 -5.082801601929531898e-02 4.952677793372276938e+01 1.637812281250262458e+01 8.503357037157911691e+00
5.513513513513513544e+02 0.000000000000000000e+00 -8.356219324741687160e-02 4.938150623732326494e+01 1.636229362855374347e+01 8.438050439219296095e+00
5.518018018018017301e+02 0.000000000000000000e+00 -1.164390834746882319e-01 4.923639567129794159e+01 1.634634570811249432e+01 8.372630836369353347e+00
5.522522522522522195e+02 0.000000000000000000e+00 -1.494655632286594482e-01 4.909145611514395569e+01 1.633027123902138555e+01 8.307090697631792864e+00
5.527027027027027088e+02 0.000000000000000000e+00 -1.826485090168716852e-01 4.894669743422855390e+01 1.631406240915021044e+01 8.241422492059427896e+00
5.531531531531531982e+02 0.000000000000000000e+00 -2.159947973577800440e-01 4.880212028918867873e+01 1.629771140634511539e+01 8.175618688694157754e+00
5.536036036036036876e+02 0.000000000000000000e+00 -2.495113047734776046e-01 4.865770028718907270e+01 1.628121041846679873e+01 8.109671756568786805e+00
5.540540540540540633e+02 0.000000000000000000e+00 -2.832049077769625001e-01 4.851340881290889229e+01 1.626455163336322585e+01 8.043574164727033349e+00
5.545045045045044390e+02 0.000000000000000000e+00 -3.170824828866898315e-01 4.836921725102911296e+01 1.624772723889691406e+01 7.977318382208977710e+00
5.549549549549549283e+02 0.000000000000000000e+00 -3.511509066174767213e-01 4.822509698623980512e+01 1.623072942291582876e+01 7.910896878058338189e+00
5.554054054054054177e+02 0.000000000000000000e+00 -3.854170554859592812e-01 4.808101940321284928e+01 1.621355037327703030e+01 7.844302121309738141e+00
5.558558558558559071e+02 0.000000000000000000e+00 -4.198878060160495806e-01 4.793695588663467788e+01 1.619618227783939801e+01 7.777526581005076878e+00
5.563063063063062827e+02 0.000000000000000000e+00 -4.545700347152887844e-01 4.779287782118444738e+01 1.617861732445089729e+01 7.710562726182615734e+00
5.567567567567567721e+02 0.000000000000000000e+00 -4.894703308091266081e-01 4.764875699426738720e+01 1.616084821187905618e+01 7.643403428606688976e+00
5.572072072072071478e+02 0.000000000000000000e+00 -5.245847463502286701e-01 4.750457618147265748e+01 1.614287914942906355e+01 7.576052547728977515e+00
5.576576576576576372e+02 0.000000000000000000e+00 -5.598974014847044600e-01 4.736033020048671460e+01 1.612472654592784238e+01 7.508525964534783270e+00
5.581081081081081265e+02 0.000000000000000000e+00 -5.953918022787547670e-01 4.721601448304318183e+01 1.610640742429131933e+01 7.440840146826303680e+00
5.585585585585586159e+02 0.000000000000000000e+00 -6.310514548094943166e-01 4.707162446088295837e+01 1.608793880743542104e+01 7.373011560513987206e+00
5.590090090090089916e+02 0.000000000000000000e+00 -6.668598651722277282e-01 4.692715556572875357e+01 1.606933771827243618e+01 7.305056671504644328e+00
5.594594594594594810e+02 0.000000000000000000e+00 -7.028005394295178121e-01 4.678260322932510462e+01 1.605062117972192937e+01 7.236991945723275421e+00
5.599099099099098567e+02 0.000000000000000000e+00 -7.388569836748501984e-01 4.663796288340563478e+01 1.603180621469073230e+01 7.168833849069415010e+00
5.603603603603603460e+02 0.000000000000000000e+00 -7.750127039744256763e-01 4.649322995970578631e+01 1.601290984610386658e+01 7.100598847468063468e+00
5.608108108108108354e+02 0.000000000000000000e+00 -8.112512064180918969e-01 4.634840208985951904e+01 1.599394909686634492e+01 7.032303406827850267e+00
5.612612612612613248e+02 0.000000000000000000e+00 -8.475559970847825753e-01 4.620349731598435028e+01 1.597494098989591294e+01 6.963963993053766899e+00
5.617117117117117004e+02 0.000000000000000000e+00 -8.839105820516124368e-01 4.605854475006162829e+01 1.595590254810304032e+01 6.895597072067175759e+00
5.621621621621621898e+02 0.000000000000000000e+00 -9.202984673993341858e-01 4.591357361367590784e+01 1.593685079441274866e+01 6.827219109783982276e+00
5.626126126126125655e+02 0.000000000000000000e+00 -9.567031591996055795e-01 4.576861312840810569e+01 1.591780275173368864e+01 6.758846572110996931e+00
5.630630630630630549e+02 0.000000000000000000e+00 -9.931081635440932587e-01 4.562369251584095764e+01 1.589877544297451095e+01 6.690495924960487173e+00
5.635135135135135442e+02 0.000000000000000000e+00 -1.029497042291040998e+00 4.547884099756629439e+01 1.587978586212193477e+01 6.622183634248358430e+00
5.639639639639640336e+02 0.000000000000000000e+00 -1.065853613341460004e+00 4.533408783663617214e+01 1.586085056010961125e+01 6.553926207359836553e+00
5.644144144144144093e+02 0.000000000000000000e+00 -1.102160513428316335e+00 4.518946357606000674e+01 1.584198696665043826e+01 6.485741426355161821e+00
5.648648648648647850e+02 0.000000000000000000e+00 -1.138398886778304586e+00 4.504500025142806408e+01 1.582321399192733224e+01 6.417648540178561234e+00
5.653153153153152743e+02 0.000000000000000000e+00 -1.174549793304322520e+00 4.490072998264986381e+01 1.580455063044973940e+01 6.349666874308240949e+00
5.657657657657657637e+02 0.000000000000000000e+00 -1.210594292922905879e+00 4.475668488961309777e+01 1.578601587671073503e+01 6.281815754202398239e+00
5.662162162162162531e+02 0.000000000000000000e+00 -1.246513445539676468e+00 4.461289709222182864e+01 1.576762872521612735e+01 6.214114505324687343e+00
5.666666666666667425e+02 0.000000000000000000e+00 -1.282288311078445986e+00 4.446939871037830017e+01 1.574940817046081065e+01 6.146582453144219471e+00
5.671171171171171181e+02 0.000000000000000000e+00 -1.317899949448474217e+00 4.432622186397384212e+01 1.573137320694513619e+01 6.079238923121010885e+00
5.675675675675674938e+02 0.000000000000000000e+00 -1.353329420566296903e+00 4.418339867291251721e+01 1.571354282917127421e+01 6.012103240722353803e+00
5.680180180180179832e+02 0.000000000000000000e+00 -1.388557784341173829e+00 4.404096125709293119e+01 1.569593603163593798e+01 5.945194731408264488e+00
5.684684684684684726e+02 0.000000000000000000e+00 -1.423566100696916692e+00 4.389894126154649712e+01 1.567857180884129775e+01 5.878532720647854148e+00
5.689189189189189619e+02 0.000000000000000000e+00 -1.458335429540966288e+00 4.375736319853240275e+01 1.566146915528588579e+01 5.812136533904777025e+00
5.693693693693694513e+02 0.000000000000000000e+00 -1.492846830786220380e+00 4.361624607540034049e+01 1.564464706547187234e+01 5.746025496644506347e+00
5.698198198198198270e+02 0.000000000000000000e+00 -1.527081364347395720e+00 4.347560875709677930e+01 1.562812453390142764e+01 5.680218934330696356e+00
5.702702702702702027e+02 0.000000000000000000e+00 -1.561020873687084531e+00 4.333546939054576796e+01 1.561191983705430175e+01 5.614735454417314031e+00
5.707207207207206920e+02 0.000000000000000000e+00 -1.594673337860513129e+00 4.319582090757467085e+01 1.559602606348380505e+01 5.549568449270736892e+00
5.711711711711711814e+02 0.000000000000000000e+00 -1.628078690042457310e+00 4.305662496501645364e+01 1.558040515727407183e+01 5.484680036244753865e+00
5.716216216216216708e+02 0.000000000000000000e+00 -1.661278826897614636e+00 4.291784127203754906e+01 1.556501715410013276e+01 5.420030386449070647e+00
5.720720720720721602e+02 0.000000000000000000e+00 -1.694315645087044686e+00 4.277942953781348479e+01 1.554982208964247548e+01 5.355579673991087475e+00
5.725225225225225358e+02 0.000000000000000000e+00 -1.727231041279083001e+00 4.264134947153252142e+01 1.553477999958340661e+01 5.291288073352916399e+00
5.729729729729729115e+02 0.000000000000000000e+00 -1.760066912136608153e+00 4.250356078235199675e+01 1.551985091959068086e+01 5.227115759016669472e+00
5.734234234234234009e+02 0.000000000000000000e+00 -1.792865154318860732e+00 4.236602317946562835e+01 1.550499488536297577e+01 5.163022905471734703e+00
5.738738738738738903e+02 0.000000000000000000e+00 -1.825667664494176279e+00 4.222869637203439197e+01 1.549017193257168401e+01 5.098969687194767175e+00
5.743243243243243796e+02 0.000000000000000000e+00 -1.858516339318157407e+00 4.209154006924654823e+01 1.547534209689547424e+01 5.034916278682430857e+00
5.747747747747747553e+02 0.000000000000000000e+00 -1.891453075459139654e+00 4.195451398027580581e+01 1.546046541401119612e+01 4.970822854407742852e+00
5.752252252252252447e+02 0.000000000000000000e+00 -1.924519769581820583e+00 4.181757781429041643e+01 1.544550191960843222e+01 4.906649588861910161e+00
5.756756756756756204e+02 0.000000000000000000e+00 -1.957758318349078763e+00 4.168069128047500271e+01 1.543041164936039422e+01 4.842356656521587865e+00
5.761261261261261097e+02 0.000000000000000000e+00 -1.991210618418335798e+00 4.154381408800691133e+01 1.541515463895120774e+01 4.777904231881620944e+00
5.765765765765765991e+02 0.000000000000000000e+00 -2.024918566459746216e+00 4.140690584922049311e+01 1.539969092405954143e+01 4.713252489424121450e+00
5.770270270270270885e+02 0.000000000000000000e+00 -2.058924046925312723e+00 4.126992177753709257e+01 1.538398054036406393e+01 4.648361603625744465e+00
5.774774774774774642e+02 0.000000000000000000e+00 -2.093266088424570626e+00 4.113281208849002724e+01 1.536798463671948412e+01 4.583192862135547330e+00
5.779279279279279535e+02 0.000000000000000000e+00 -2.127953719995275605e+00 4.099555300825886661e+01 1.535169086441601394e+01 4.517734014178131474e+00
5.783783783783783292e+02 0.000000000000000000e+00 -2.162968594233461772e+00 4.085814771072909934e+01 1.533511395407185773e+01 4.451999756545774289e+00
5.788288288288288186e+02 0.000000000000000000e+00 -2.198291153350510285e+00 4.072060058015267714e+01 1.531826987314707367e+01 4.386005981914422591e+00
5.792792792792793080e+02 0.000000000000000000e+00 -2.233901839545069379e+00 4.058291600080156059e+01 1.530117458909626293e+01 4.319768553054018412e+00
5.797297297297297973e+02 0.000000000000000000e+00 -2.269781095021244255e+00 4.044509835694589128e+01 1.528384406939585460e+01 4.253303329052869231e+00
5.801801801801801730e+02 0.000000000000000000e+00 -2.305909361984959105e+00 4.030715203284307790e+01 1.526629428149317391e+01 4.186626168993825559e+00
5.806306306306306624e+02 0.000000000000000000e+00 -2.342267082640319131e+00 4.016908141276871902e+01 1.524854119285919296e+01 4.119752931963375886e+00
5.810810810810810381e+02 0.000000000000000000e+00 -2.378834699187791557e+00 4.003089088098386128e+01 1.523060077095396991e+01 4.052699477053465671e+00
5.815315315315315274e+02 0.000000000000000000e+00 -2.415592653842395521e+00 3.989258482175318932e+01 1.521248898323574394e+01 3.985481663337850478e+00
5.819819819819820168e+02 0.000000000000000000e+00 -2.452521388799141278e+00 3.975416761934684473e+01 1.519422179717184918e+01 3.918115349910294753e+00
5.824324324324325062e+02 0.000000000000000000e+00 -2.489601346258496051e+00 3.961564365803496912e+01 1.517581518022416276e+01 3.850616395859105978e+00
5.828828828828828819e+02 0.000000000000000000e+00 -2.526812968435478979e+00 3.947701732207860914e+01 1.515728509984910488e+01 3.783000660258039716e+00
5.833333333333332575e+02 0.000000000000000000e+00 -2.564136697534195264e+00 3.933829299573699245e+01 1.513864752351219067e+01 3.715284002199041424e+00
5.837837837837837469e+02 0.000000000000000000e+00 -2.601552975747836172e+00 3.919947506328935560e+01 1.511991841868075426e+01 3.647482280775875552e+00
5.842342342342342363e+02 0.000000000000000000e+00 -2.639042301039808081e+00 3.906056791035371134e+01 1.510111375280575885e+01 3.579611355060478672e+00
5.846846846846847257e+02 0.000000000000000000e+00 -2.676586870569735765e+00 3.892157711238360207e+01 1.508224949335817655e+01 3.511687084152072202e+00
5.851351351351352150e+02 0.000000000000000000e+00 -2.714170850649679778e+00 3.878251161495063570e+01 1.506334156188677298e+01 3.443725327118954738e+00
5.855855855855855907e+02 0.000000000000000000e+00 -2.751778906351319165e+00 3.864338056756241713e+01 1.504440527665428817e+01 3.375741554433261626e+00
5.860360360360359664e+02 0.000000000000000000e+00 -2.789399246115863207e+00 3.850418957633701211e+01 1.502545234985518618e+01 3.307747684269997990e+00
5.864864864864864558e+02 0.000000000000000000e+00 -2.827021973344017169e+00 3.836494235243662843e+01 1.500649259870806418e+01 3.239753700085202581e+00
5.869369369369369451e+02 0.000000000000000000e+00 -2.864637209351712954e+00 3.822564258911370416e+01 1.498753582253448258e+01 3.171769556349318009e+00
5.873873873873874345e+02 0.000000000000000000e+00 -2.902235075427597621e+00 3.808629397964614327e+01 1.496859182067055372e+01 3.103805207532786881e+00
5.878378378378379239e+02 0.000000000000000000e+00 -2.939805692871232168e+00 3.794690021729002183e+01 1.494967039244147600e+01 3.035870608109689783e+00
5.882882882882882996e+02 0.000000000000000000e+00 -2.977339182991272537e+00 3.780746499531596783e+01 1.493078133717608580e+01 2.967975712546831346e+00
5.887387387387386752e+02 0.000000000000000000e+00 -3.014825667080003768e+00 3.766799200698915229e+01 1.491193445419958152e+01 2.900130475320111145e+00
5.891891891891891646e+02 0.000000000000000000e+00 -3.052255266444262816e+00 3.752848494557292724e+01 1.489313954283898056e+01 2.832344850901790778e+00
5.896396396396396540e+02 0.000000000000000000e+00 -3.089618102379972697e+00 3.738894750432700675e+01 1.487440640242311929e+01 2.764628793755036895e+00
5.900900900900901433e+02 0.000000000000000000e+00 -3.126904296192151378e+00 3.724938337652201881e+01 1.485574483227901510e+01 2.696992258355749073e+00
5.905405405405405190e+02 0.000000000000000000e+00 -3.164103969174902886e+00 3.710979625542495342e+01 1.483716463173914235e+01 2.629445199181645876e+00
5.909909909909910084e+02 0.000000000000000000e+00 -3.201207242633245187e+00 3.697018983429006767e+01 1.481867560012506146e+01 2.561997570695893955e+00
5.914414414414413841e+02 0.000000000000000000e+00 -3.238204239141850849e+00 3.683056788326211972e+01 1.480028753676378983e+01 2.494659327370754909e+00
5.918918918918918735e+02 0.000000000000000000e+00 -3.275085780109293410e+00 3.669094172434779466e+01 1.478201024099325878e+01 2.427440423682128312e+00
5.923423423423423628e+02 0.000000000000000000e+00 -3.311844541909522377e+00 3.655133648853188788e+01 1.476385351385761169e+01 2.360350814094999805e+00
5.927927927927928522e+02 0.000000000000000000e+00 -3.348473851610833663e+00 3.641177843348305032e+01 1.474582684042434266e+01 2.293400106706030783e+00
5.932432432432432279e+02 0.000000000000000000e+00 -3.384979295091397944e+00 3.627228155805460119e+01 1.472792747285166115e+01 2.226585650221750257e+00
5.936936936936937173e+02 0.000000000000000000e+00 -3.421381717898839270e+00 3.613284460143950128e+01 1.471013740445232543e+01 2.159889513526650262e+00
5.941441441441440929e+02 0.000000000000000000e+00 -3.457702921190502821e+00 3.599346534721553326e+01 1.469243767294210556e+01 2.093292784975346876e+00
5.945945945945945823e+02 0.000000000000000000e+00 -3.493964706100086914e+00 3.585414157898594567e+01 1.467480931605132355e+01 2.026776551379953162e+00
5.950450450450450717e+02 0.000000000000000000e+00 -3.530188873786755721e+00 3.571487108032488322e+01 1.465723337148301653e+01 1.960321899536211276e+00
5.954954954954955610e+02 0.000000000000000000e+00 -3.566397225395121495e+00 3.557565163483195647e+01 1.463969087696932547e+01 1.893909916256234283e+00
5.959459459459459367e+02 0.000000000000000000e+00 -3.602611562071615481e+00 3.543648102608858608e+01 1.462216287022420147e+01 1.827521688350316253e+00
5.963963963963964261e+02 0.000000000000000000e+00 -3.638853684966306901e+00 3.529735703768892563e+01 1.460463038896705257e+01 1.761138302614199347e+00
5.968468468468468018e+02 0.000000000000000000e+00 -3.675145395229264977e+00 3.515827745321621478e+01 1.458707447091182985e+01 1.694740845863634604e+00
5.972972972972972912e+02 0.000000000000000000e+00 -3.711508493992369040e+00 3.501924005627370207e+01 1.456947615379067429e+01 1.628310404908916098e+00
5.977477477477477805e+02 0.000000000000000000e+00 -3.747964782420240226e+00 3.488024263043371320e+01 1.455181647531389899e+01 1.561828066545785987e+00
5.981981981981982699e+02 0.000000000000000000e+00 -3.784536061653852812e+00 3.474128295929403976e+01 1.453407647319909302e+01 1.495274917589995312e+00
5.986486486486486456e+02 0.000000000000000000e+00 -3.821244132843276020e+00 3.460235882644155936e+01 1.451623718517294037e+01 1.428632044842743198e+00
5.990990990990990213e+02 0.000000000000000000e+00 -3.858110402466991218e+00 3.446346801546314964e+01 1.449827964894939214e+01 1.361880535116142710e+00
5.995495495495495106e+02 0.000000000000000000e+00 -3.895152920789769269e+00 3.432460749291931279e+01 1.448018490225149435e+01 1.295001475213211961e+00
6.000000000000000000e+02 0.000000000000000000e+00 -3.932388042834645603e+00 3.418576723924161342e+01 1.446193399748881347e+01 1.227975951938788057e+00
6.004504504504504894e+02 0.000000000000000000e+00 -3.969828458375559421e+00 3.404693734232569113e+01 1.444351171400194289e+01 1.160788704282822437e+00
6.009009009009009787e+02 0.000000000000000000e+00 -4.007458371723259916e+00 3.390813634774895036e+01 1.442493134031428781e+01 1.093452956944020116e+00
6.013513513513513544e+02 0.000000000000000000e+00 -4.045248611135320971e+00 3.376939617715470376e+01 1.440621954100242874e+01 1.025995314326792140e+00
6.018018018018017301e+02 0.000000000000000000e+00 -4.083169927574999747e+00 3.363074882946966682e+01 1.438740305794090091e+01 9.584424610184214544e-01
6.022522522522522195e+02 0.000000000000000000e+00 -4.121193071998277446e+00 3.349222630363510689e+01 1.436850863301697245e+01 8.908210816844075453e-01
6.027027027027027088e+02 0.000000000000000000e+00 -4.159288795362954261e+00 3.335386059859229135e+01 1.434956300810699759e+01 8.231578609902499011e-01
6.031531531531531982e+02 0.000000000000000000e+00 -4.197427848632287350e+00 3.321568371326793567e+01 1.433059292508369253e+01 7.554794835941720521e-01
6.036036036036036876e+02 0.000000000000000000e+00 -4.235580982767714886e+00 3.307772764659421227e+01 1.431162512582704949e+01 6.878126341507595498e-01
6.040540540540540633e+02 0.000000000000000000e+00 -4.273718948719761102e+00 3.294002439752512146e+01 1.429268635222069861e+01 6.201839973437017761e-01
6.045045045045044390e+02 0.000000000000000000e+00 -4.311812497457140125e+00 3.280260596497646475e+01 1.427380334613371815e+01 5.526202578112133779e-01
6.049549549549549283e+02 0.000000000000000000e+00 -4.349832379941290128e+00 3.266550434788769053e+01 1.425500284944973828e+01 4.851481002278887900e-01
6.054054054054054177e+02 0.000000000000000000e+00 -4.387749347119097365e+00 3.252875154520552314e+01 1.423631160404875118e+01 4.177942092628654791e-01
6.058558558558559071e+02 0.000000000000000000e+00 -4.425534149959275965e+00 3.239237955585304007e+01 1.421775635181074904e+01 3.505852695689100074e-01
6.063063063063063964e+02 0.000000000000000000e+00 -4.463157543306806474e+00 3.225642037876787072e+01 1.419936383460299112e+01 2.835479658042459050e-01
6.067567567567567721e+02 0.000000000000000000e+00 -4.500591414092923515e+00 3.212090601288764447e+01 1.418116079431456455e+01 2.167089826452865964e-01
6.072072072072071478e+02 0.000000000000000000e+00 -4.537810347372214892e+00 3.198586845715362870e+01 1.416317397282364254e+01 1.500950047484366223e-01
6.076576576576576372e+02 0.000000000000000000e+00 -4.574790344668144826e+00 3.185133868737102603e+01 1.414542909238844004e+01 8.373169365040666889e-02
6.081081081081081265e+02 0.000000000000000000e+00 -4.611528502442524768e+00 3.171732658441396779e+01 1.412793079436414700e+01 1.762361595137917902e-02
6.085585585585586159e+02 0.000000000000000000e+00 -4.648041741013003048e+00 3.158382215359779366e+01 1.411066389977895597e+01 -4.824448504950851202e-02
6.090090090090089916e+02 0.000000000000000000e+00 -4.684347749302105512e+00 3.145080796843103599e+01 1.409361246103253507e+01 -1.138886206190363737e-01
6.094594594594594810e+02 0.000000000000000000e+00 -4.720464216228720034e+00 3.131825343647142290e+01 1.407676053053910437e+01 -1.793247870646155206e-01
6.099099099099098567e+02 0.000000000000000000e+00 -4.756408830709915492e+00 3.118612642070911534e+01 1.406009216072197887e+01 -2.445689799733372638e-01
6.103603603603603460e+02 0.000000000000000000e+00 -4.792199281662760768e+00 3.105439478412881726e+01 1.404359140398264572e+01 -3.096371949304739246e-01
6.108108108108108354e+02 0.000000000000000000e+00 -4.827853258007962722e+00 3.092302638972796558e+01 1.402724231274260092e+01 -3.745454275249358034e-01
6.112612612612613248e+02 0.000000000000000000e+00 -4.863388448664409225e+00 3.079198910049490223e+01 1.401102893941060756e+01 -4.393096733419952216e-01
6.117117117117117004e+02 0.000000000000000000e+00 -4.898822542550988146e+00 3.066125077941978816e+01 1.399493533640452370e+01 -5.039459279705624795e-01
6.121621621621621898e+02 0.000000000000000000e+00 -4.934173228592044325e+00 3.053077928948732733e+01 1.397894555613311240e+01 -5.684701869995478773e-01
6.126126126126125655e+02 0.000000000000000000e+00 -4.969458195693732705e+00 3.040054249369677564e+01 1.396304365101059375e+01 -6.328984460087667685e-01
6.130630630630630549e+02 0.000000000000000000e+00 -5.004695132787674083e+00 3.027050825503465603e+01 1.394721367345118779e+01 -6.972467005944054108e-01
6.135135135135135442e+02 0.000000000000000000e+00 -5.039901728783661383e+00 3.014064443648749148e+01 1.393143967586911458e+01 -7.615309463380981470e-01
6.139639639639640336e+02 0.000000000000000000e+00 -5.075095664529726491e+00 3.001091890104544291e+01 1.391570571068041318e+01 -8.257671788232983090e-01
6.144144144144144093e+02 0.000000000000000000e+00 -5.110293794612516649e+00 2.988129951170412824e+01 1.389999583029202768e+01 -8.899713936461921548e-01
6.148648648648647850e+02 0.000000000000000000e+00 -5.145511292317678453e+00 2.975175428333750460e+01 1.388429423901106929e+01 -9.541594344955228735e-01
6.153153153153152743e+02 0.000000000000000000e+00 -5.180759889697583276e+00 2.962225450641926727e+01 1.386858842831497896e+01 -1.018343869489399367e+00
6.157657657657657637e+02 0.000000000000000000e+00 -5.216048159936690354e+00 2.949277463029284263e+01 1.385286914508651535e+01 -1.082534107852552552e+00
6.162162162162162531e+02 0.000000000000000000e+00 -5.251384547644192935e+00 2.936328923285145720e+01 1.383712731266859919e+01 -1.146739430274465121e+00
6.166666666666667425e+02 0.000000000000000000e+00 -5.286777497471121023e+00 2.923377289197196660e+01 1.382135385474430223e+01 -1.210969149899028707e+00
6.171171171171171181e+02 0.000000000000000000e+00 -5.322235454039400793e+00 2.910420018555851129e+01 1.380553969500215317e+01 -1.275232689871700131e+00
6.175675675675674938e+02 0.000000000000000000e+00 -5.357766861981872353e+00 2.897454620896678534e+01 1.378967575712340476e+01 -1.339539496641009464e+00
6.180180180180179832e+02 0.000000000000000000e+00 -5.393380165929556824e+00 2.884478942032365012e+01 1.377375296480749967e+01 -1.403899016650029807e+00
6.184684684684684726e+02 0.000000000000000000e+00 -5.429083810511656338e+00 2.871490962153802684e+01 1.375776224173205264e+01 -1.468320696340015274e+00
6.189189189189189619e+02 0.000000000000000000e+00 -5.464886240361011005e+00 2.858488661804585718e+01 1.374169451158923039e+01 -1.532813982154038968e+00
6.193693693693694513e+02 0.000000000000000000e+00 -5.500795900105003966e+00 2.845470021528126381e+01 1.372554069806756161e+01 -1.597388320542449947e+00
6.198198198198198270e+02 0.000000000000000000e+00 -5.536821234383751289e+00 2.832433021868018841e+01 1.370929172484466108e+01 -1.662053157950140303e+00
6.202702702702702027e+02 0.000000000000000000e+00 -5.572970687813722179e+00 2.819375643368221063e+01 1.369293851561633346e+01 -1.726817940814726171e+00
6.207207207207206920e+02 0.000000000000000000e+00 -5.609252705036851694e+00 2.806295866571963415e+01 1.367647199406928848e+01 -1.791692115582918632e+00
6.211711711711711814e+02 0.000000000000000000e+00 -5.645675730676884996e+00 2.793191672023021965e+01 1.365988308389023587e+01 -1.856685128701428766e+00
6.216216216216216708e+02 0.000000000000000000e+00 -5.682248209493991453e+00 2.780061040264990879e+01 1.364316270876406634e+01 -1.921806426613329677e+00
6.220720720720721602e+02 0.000000000000000000e+00 -5.718978763916311436e+00 2.766901951841464324e+01 1.362630179237930861e+01 -1.987065455763513455e+00
6.225225225225225358e+02 0.000000000000000000e+00 -5.755876551162145915e+00 2.753712387296218367e+01 1.360929125842449139e+01 -2.052471662589596235e+00
6.229729729729729115e+02 0.000000000000000000e+00 -5.792950827584718354e+00 2.740490327278166660e+01 1.359212202855633222e+01 -2.118034492486913223e+00
6.234234234234234009e+02 0.000000000000000000e+00 -5.830206378095681430e+00 2.727234199581835128e+01 1.357478895737585844e+01 -2.183758919392857933e+00
6.238738738738738903e+02 0.000000000000000000e+00 -5.867633301715613925e+00 2.713943900589038094e+01 1.355730043662879325e+01 -2.249635231366482913e+00
6.243243243243243796e+02 0.000000000000000000e+00 -5.905218686953958240e+00 2.700619627734158712e+01 1.353966772099010996e+01 -2.315650705508232932e+00
6.247747747747747553e+02 0.000000000000000000e+00 -5.942949622320156777e+00 2.687261606701395067e+01 1.352190206515115278e+01 -2.381792591881094268e+00
6.252252252252252447e+02 0.000000000000000000e+00 -5.980813196316375979e+00 2.673871334092473262e+01 1.350401472378143808e+01 -2.448048098098297487e+00
6.256756756756756204e+02 0.000000000000000000e+00 -6.018796497459334205e+00 2.660452064958190022e+01 1.348601695156685309e+01 -2.514404428069610731e+00
6.261261261261261097e+02 0.000000000000000000e+00 -6.056886614251197898e+00 2.647007183341156633e+01 1.346792000317691418e+01 -2.580848785702983150e+00
6.265765765765765991e+02 0.000000000000000000e+00 -6.095070635201409459e+00 2.633540073284348182e+01 1.344973513330478454e+01 -2.647368374899087939e+00
6.270270270270270885e+02 0.000000000000000000e+00 -6.133335648826687247e+00 2.620054118829830259e+01 1.343147359662179952e+01 -2.713950399571331218e+00
6.274774774774774642e+02 0.000000000000000000e+00 -6.171668743627378717e+00 2.606552704020032252e+01 1.341314664781020838e+01 -2.780582063622205169e+00
6.279279279279279535e+02 0.000000000000000000e+00 -6.210057008116564248e+00 2.593039212897201651e+01 1.339476554154862242e+01 -2.847250570961477933e+00
6.283783783783783292e+02 0.000000000000000000e+00 -6.248487530798229272e+00 2.579517029504495440e+01 1.337634153251565294e+01 -2.913943125486184726e+00
6.288288288288288186e+02 0.000000000000000000e+00 -6.286947400183635182e+00 2.565989537884161109e+01 1.335788587539354921e+01 -2.980646931113369646e+00
6.292792792792793080e+02 0.000000000000000000e+00 -6.325423704784043366e+00 2.552460122078264249e+01 1.333940982485910354e+01 -3.047349191741886898e+00
6.297297297297297973e+02 0.000000000000000000e+00 -6.363903707517238217e+00 2.538932166129961843e+01 1.332092463559456519e+01 -3.114037111279685632e+00
6.301801801801801730e+02 0.000000000000000000e+00 -6.402376882513635792e+00 2.525409054080955684e+01 1.330244156227672647e+01 -3.180697893638352980e+00
6.306306306306306624e+02 0.000000000000000000e+00 -6.440834222858029534e+00 2.511894169973857061e+01 1.328397185958419868e+01 -3.247318742720381124e+00
6.310810810810810381e+02 0.000000000000000000e+00 -6.479266751439354266e+00 2.498390897851641057e+01 1.326552684128182591e+01 -3.313886862428262248e+00
6.315315315315315274e+02 0.000000000000000000e+00 -6.517665579734966741e+00 2.484902612898258667e+01 1.324711916011256108e+01 -3.380389545260186424e+00
6.319819819819820168e+02 0.000000000000000000e+00 -6.556028049921224010e+00 2.471432067227033258e+01 1.322875670494977385e+01 -3.446820314406068064e+00
6.324324324324325062e+02 0.000000000000000000e+00 -6.594361728652074817e+00 2.457980990504984220e+01 1.321043720713532821e+01 -3.513182917517042370e+00
6.328828828828828819e+02 0.000000000000000000e+00 -6.632675131872019847e+00 2.444551013774616877e+01 1.319215744871326024e+01 -3.579482050594378961e+00
6.333333333333332575e+02 0.000000000000000000e+00 -6.670976775518283830e+00 2.431143211276321381e+01 1.317391421173306298e+01 -3.645722407973153167e+00
6.337837837837837469e+02 0.000000000000000000e+00 -6.709275175537186442e+00 2.417757511103445722e+01 1.315570427824422950e+01 -3.711908683826550259e+00
6.342342342342342363e+02 0.000000000000000000e+00 -6.747578847875047359e+00 2.404393700152468227e+01 1.313752443028897687e+01 -3.778045572335031466e+00
6.346846846846847257e+02 0.000000000000000000e+00 -6.785896308467272320e+00 2.391051565319685324e+01 1.311937144992225512e+01 -3.844137767671782058e+00
6.351351351351352150e+02 0.000000000000000000e+00 -6.824236073256543023e+00 2.377730893502302933e+01 1.310124211918082437e+01 -3.910189964006349328e+00
6.355855855855855907e+02 0.000000000000000000e+00 -6.862606658194636111e+00 2.364431471596071788e+01 1.308313322011599666e+01 -3.976206855519194505e+00
6.360360360360359664e+02 0.000000000000000000e+00 -6.901016579216957325e+00 2.351153086498197808e+01 1.306504153478090302e+01 -4.042193136388959829e+00
6.364864864864864558e+02 0.000000000000000000e+00 -6.939474352266188362e+00 2.337895525105159322e+01 1.304696384521412256e+01 -4.108153500779735623e+00
6.369369369369369451e+02 0.000000000000000000e+00 -6.977988493283191929e+00 2.324658574313252757e+01 1.302889693347242428e+01 -4.174092642877440085e+00
6.373873873873874345e+02 0.000000000000000000e+00 -7.016567498478252674e+00 2.311442021019502135e+01 1.301083758159620629e+01 -4.240015256847982528e+00
6.378378378378379239e+02 0.000000000000000000e+00 -7.055217375851498218e+00 2.298245652120021987e+01 1.299278257163496164e+01 -4.305926036875462160e+00
6.382882882882882996e+02 0.000000000000000000e+00 -7.093939246498848661e+00 2.285069254512200132e+01 1.297472868563454540e+01 -4.371829677123969304e+00
6.387387387387386752e+02 0.000000000000000000e+00 -7.132733662365353666e+00 2.271912615091423504e+01 1.295667270564626961e+01 -4.437730871777603170e+00
6.391891891891891646e+02 0.000000000000000000e+00 -7.171601175396062899e+00 2.258775520755261823e+01 1.293861139421460393e+01 -4.503634315004092059e+00
6.396396396396396540e+02 0.000000000000000000e+00 -7.210542325470669311e+00 2.245657759606365289e+01 1.292054090399869892e+01 -4.569544688923997455e+00
6.400900900900901433e+02 0.000000000000000000e+00 -7.249556022266915534e+00 2.232559282767397235e+01 1.290245828085789981e+01 -4.635465045443197596e+00
6.405405405405405190e+02 0.000000000000000000e+00 -7.288637913274214952e+00 2.219480367581491009e+01 1.288436379014456179e+01 -4.701395174275603495e+00
6.409909909909910084e+02 0.000000000000000000e+00 -7.327783257373084780e+00 2.206421330250486790e+01 1.286625808579992736e+01 -4.767334507763735019e+00
6.414414414414413841e+02 0.000000000000000000e+00 -7.366987313465870102e+00 2.193382486975679058e+01 1.284814182174523012e+01 -4.833282633011549478e+00
6.418918918918918735e+02 0.000000000000000000e+00 -7.406245340434907121e+00 2.180364153959271789e+01 1.283001565192716953e+01 -4.899239184966063476e+00
6.423423423423423628e+02 0.000000000000000000e+00 -7.445552597182540921e+00 2.167366647402559465e+01 1.281188023026879819e+01 -4.965203798592483508e+00
6.427927927927928522e+02 0.000000000000000000e+00 -7.484904342598383664e+00 2.154390216093997878e+01 1.279373621071863454e+01 -5.031176108859654050e+00
6.432432432432432279e+02 0.000000000000000000e+00 -7.524295835579323466e+00 2.141434216397101409e+01 1.277558424720155017e+01 -5.097155750734600588e+00
6.436936936936937173e+02 0.000000000000000000e+00 -7.563722335013153497e+00 2.128497372685524169e+01 1.275742499365333060e+01 -5.163142359177072649e+00
6.441441441441440929e+02 0.000000000000000000e+00 -7.603179099794942886e+00 2.115578395958982583e+01 1.273925910401339934e+01 -5.229135569154095720e+00
6.445945945945945823e+02 0.000000000000000000e+00 -7.642661388816122781e+00 2.102675997216465476e+01 1.272108723220844695e+01 -5.295135015632695286e+00
6.450450450450450717e+02 0.000000000000000000e+00 -7.682164460975400289e+00 2.089788887457143574e+01 1.270291003217425896e+01 -5.361140333585353801e+00
6.454954954954955610e+02 0.000000000000000000e+00 -7.721683569066954078e+00 2.076915777682006592e+01 1.268472815785389685e+01 -5.427151157962725847e+00
6.459459459459459367e+02 0.000000000000000000e+00 -7.761213274952751817e+00 2.064055378888406267e+01 1.266654226317223220e+01 -5.493167123744569835e+00
6.463963963963964261e+02 0.000000000000000000e+00 -7.800746822813380277e+00 2.051206402077332314e+01 1.264835300206868851e+01 -5.559187865888816305e+00
6.468468468468468018e+02 0.000000000000000000e+00 -7.840277308798249578e+00 2.038367558247955458e+01 1.263016102847723232e+01 -5.625213019362490741e+00
6.472972972972972912e+02 0.000000000000000000e+00 -7.879797829040398938e+00 2.025537558399264526e+01 1.261196699633183016e+01 -5.691242219130799640e+00
6.477477477477477805e+02 0.000000000000000000e+00 -7.919301479678324540e+00 2.012715113530975941e+01 1.259377135604336218e+01 -5.757275100160768488e+00
6.481981981981982699e+02 0.000000000000000000e+00 -7.958781356426698039e+00 1.999898934685370477e+01 1.257557348738191649e+01 -5.823311296993779251e+00
6.486486486486486456e+02 0.000000000000000000e+00 -7.998230549133950262e+00 1.987087733490261598e+01 1.255737242487339245e+01 -5.889350438303154078e+00
6.490990990990990213e+02 0.000000000000000000e+00 -8.037642143359335023e+00 1.974280222003289964e+01 1.253916720714369148e+01 -5.955392147710881545e+00
6.495495495495495106e+02 0.000000000000000000e+00 -8.077009224574794644e+00 1.961475112290281686e+01 1.252095687288419867e+01 -6.021435952610772802e+00
6.500000000000000000e+02 0.000000000000000000e+00 -8.116324878254090436e+00 1.948671116417426674e+01 1.250274046080994594e+01 -6.087481191623737686e+00
6.504504504504504894e+02 0.000000000000000000e+00 -8.155582189858250786e+00 1.935866946451824333e+01 1.248451700962868927e+01 -6.153527181391837075e+00
6.509009009009009787e+02 0.000000000000000000e+00 -8.194774244861037005e+00 1.923061314459118876e+01 1.246628555805000360e+01 -6.219573238568045781e+00
6.513513513513513544e+02 0.000000000000000000e+00 -8.233894128727115458e+00 1.910252932506227808e+01 1.244804514478346391e+01 -6.285618679796243669e+00
6.518018018018017301e+02 0.000000000000000000e+00 -8.272934926928428467e+00 1.897440512659159140e+01 1.242979480852591223e+01 -6.351662821720310603e+00
6.522522522522522195e+02 0.000000000000000000e+00 -8.311889724929642398e+00 1.884622895475877158e+01 1.241153358799783746e+01 -6.417704980996859376e+00
6.527027027027027088e+02 0.000000000000000000e+00 -8.350751608202699572e+00 1.871800270099811314e+01 1.239326052190335758e+01 -6.483744474264312885e+00
6.531531531531531982e+02 0.000000000000000000e+00 -8.389513662215904333e+00 1.858973631434128038e+01 1.237497464895022858e+01 -6.549780618175645941e+00
6.536036036036036876e+02 0.000000000000000000e+00 -8.428168972437561024e+00 1.846143985196977155e+01 1.235667500784074946e+01 -6.615812729378376389e+00
6.540540540540540633e+02 0.000000000000000000e+00 -8.466710624341430957e+00 1.833312337107599888e+01 1.233836063728813315e+01 -6.681840124520022073e+00
6.545045045045044390e+02 0.000000000000000000e+00 -8.505133463186211884e+00 1.820479692884327960e+01 1.232003057599831664e+01 -6.747862120249919826e+00
6.549549549549549283e+02 0.000000000000000000e+00 -8.543445138311653864e+00 1.807647058246220695e+01 1.230168386268815084e+01 -6.813878033208311535e+00
6.554054054054054177e+02 0.000000000000000000e+00 -8.581658959798005526e+00 1.794815438911427918e+01 1.228331953605265880e+01 -6.879887180051809992e+00
6.558558558558559071e+02 0.000000000000000000e+00 -8.619788262793008471e+00 1.781985840599190851e+01 1.226493663773180742e+01 -6.945888877426114050e+00
6.563063063063063964e+02 0.000000000000000000e+00 -8.657846382442585309e+00 1.769159269027659320e+01 1.224653487828982179e+01 -7.011882441971465596e+00
6.567567567567567721e+02 0.000000000000000000e+00 -8.695846678887392045e+00 1.756336727416783106e+01 1.222811546028242446e+01 -7.077867215331934858e+00
6.572072072072071478e+02 0.000000000000000000e+00 -8.733802778437166126e+00 1.743519192369240045e+01 1.220967952919454547e+01 -7.143842805311578559e+00
6.576576576576576372e+02 0.000000000000000000e+00 -8.771728468216679175e+00 1.730707624405113165e+01 1.219122806969608064e+01 -7.209808981095193303e+00
6.581081081081081265e+02 0.000000000000000000e+00 -8.809637537606249680e+00 1.717902983821113594e+01 1.217276206420865492e+01 -7.275765602902538376e+00
6.585585585585586159e+02 0.000000000000000000e+00 -8.847543775971644209e+00 1.705106230913770560e+01 1.215428249517208315e+01 -7.341712716928668669e+00
6.590090090090089916e+02 0.000000000000000000e+00 -8.885460972676810343e+00 1.692318325979431393e+01 1.213579034500799025e+01 -7.407650392737195943e+00
6.594594594594594810e+02 0.000000000000000000e+00 -8.923402917091152631e+00 1.679540229315716715e+01 1.211728659615437209e+01 -7.473578699895369937e+00
6.599099099099098567e+02 0.000000000000000000e+00 -8.961383398582256632e+00 1.666772901218610059e+01 1.209877223104012955e+01 -7.539497707975897356e+00
6.603603603603603460e+02 0.000000000000000000e+00 -8.999416206521345885e+00 1.654017301985368249e+01 1.208024823209052556e+01 -7.605407486546027940e+00
6.608108108108108354e+02 0.000000000000000000e+00 -9.037515130268729990e+00 1.641274391912520514e+01 1.206171558174901293e+01 -7.671308105169373448e+00
6.612612612612613248e+02 0.000000000000000000e+00 -9.075693959202908445e+00 1.628545129568556149e+01 1.204317526242812164e+01 -7.737199633427735534e+00
6.617117117117117004e+02 0.000000000000000000e+00 -9.113966482684190851e+00 1.615830137191187532e+01 1.202462825657494250e+01 -7.803082140875631012e+00
6.621621621621621898e+02 0.000000000000000000e+00 -9.152346490081981756e+00 1.603129300783803046e+01 1.200607554661291942e+01 -7.868955697087585577e+00
6.626126126126125655e+02 0.000000000000000000e+00 -9.190847770765685709e+00 1.590442408894705295e+01 1.198751811497095332e+01 -7.934820371634486946e+00
6.630630630630630549e+02 0.000000000000000000e+00 -9.229481677419244079e+00 1.577769250071469287e+01 1.196895694408158306e+01 -8.000676234081765870e+00
6.635135135135135442e+02 0.000000000000000000e+00 -9.268249359991386882e+00 1.565109612861306232e+01 1.195039301637734752e+01 -8.066523354002129054e+00
6.639639639639640336e+02 0.000000000000000000e+00 -9.307149298458170961e+00 1.552463285813246330e+01 1.193182731428714760e+01 -8.132361800953731290e+00
6.644144144144144093e+02 0.000000000000000000e+00 -9.346179972795653157e+00 1.539830057473227498e+01 1.191326081739680376e+01 -8.198191644518374233e+00
6.648648648648648987e+02 0.000000000000000000e+00 -9.385339862961700419e+00 1.527209716390461836e+01 1.189469410987112497e+01 -8.264012954256031662e+00
6.653153153153152743e+02 0.000000000000000000e+00 -9.424627451158812619e+00 1.514602050889516249e+01 1.187612697649092297e+01 -8.329825801964034326e+00
6.657657657657657637e+02 0.000000000000000000e+00 -9.464041264958723332e+00 1.502006844757488579e+01 1.185755906088161282e+01 -8.395630304810765665e+00
6.662162162162162531e+02 0.000000000000000000e+00 -9.503579874313800246e+00 1.489423877543958952e+01 1.183898996428251849e+01 -8.461426622350700200e+00
6.666666666666667425e+02 0.000000000000000000e+00 -9.543241850804406567e+00 1.476852928636071738e+01 1.182041928630314942e+01 -8.527214890900722821e+00
6.671171171171171181e+02 0.000000000000000000e+00 -9.583025766016362468e+00 1.464293777418788522e+01 1.180184662654392014e+01 -8.592995084094582126e+00
6.675675675675674938e+02 0.000000000000000000e+00 -9.622930191526393173e+00 1.451746203279253677e+01 1.178327158462525404e+01 -8.658767110167900682e+00
6.680180180180179832e+02 0.000000000000000000e+00 -9.662953698922137846e+00 1.439209985604065878e+01 1.176469376015120361e+01 -8.724530877167126164e+00
6.684684684684684726e+02 0.000000000000000000e+00 -9.703094859783959691e+00 1.426684903778914304e+01 1.174611275273127831e+01 -8.790286293149620178e+00
6.689189189189189619e+02 0.000000000000000000e+00 -9.743352245692221913e+00 1.414170737191125227e+01 1.172752816197680659e+01 -8.856033266167287366e+00
6.693693693693694513e+02 0.000000000000000000e+00 -9.783724428227287717e+00 1.401667265226933523e+01 1.170893958749729791e+01 -8.921771704266575398e+00
6.698198198198198270e+02 0.000000000000000000e+00 -9.824209978973158286e+00 1.389174267272937868e+01 1.169034662890408072e+01 -8.987501515504845884e+00
6.702702702702702027e+02 0.000000000000000000e+00 -9.864807469510196825e+00 1.376691522714645544e+01 1.167174888580120751e+01 -9.053222607937641442e+00
6.707207207207206920e+02 0.000000000000000000e+00 -9.905515419912262587e+00 1.364218810939564719e+01 1.165314595780910167e+01 -9.118934889613228734e+00
6.711711711711711814e+02 0.000000000000000000e+00 -9.946329284914099844e+00 1.351755913403758314e+01 1.163453744452272076e+01 -9.184638268592607346e+00
6.716216216216216708e+02 0.000000000000000000e+00 -9.987239782587494119e+00 1.339302672925441584e+01 1.161592294556248817e+01 -9.250332652916767984e+00
6.720720720720721602e+02 0.000000000000000000e+00 -1.002823722525499761e+01 1.326859002442324709e+01 1.159730206053791335e+01 -9.316017950643072254e+00
6.725225225225225358e+02 0.000000000000000000e+00 -1.006931192522824858e+01 1.314424818726365629e+01 1.157867438905486779e+01 -9.381694069825243787e+00
6.729729729729729115e+02 0.000000000000000000e+00 -1.011045419482434227e+01 1.302000038548248995e+01 1.156003953072286095e+01 -9.447360918520644191e+00
6.734234234234234009e+02 0.000000000000000000e+00 -1.015165434635673591e+01 1.289584578681024141e+01 1.154139712672986207e+01 -9.513018404768445180e+00
6.738738738738738903e+02 0.000000000000000000e+00 -1.019290269214434375e+01 1.277178355896103312e+01 1.152274705393756449e+01 -9.578666436631465331e+00
6.743243243243243796e+02 0.000000000000000000e+00 -1.023418951244639175e+01 1.264781290170139982e+01 1.150408930424055143e+01 -9.644304890100102057e+00
6.747747747747747553e+02 0.000000000000000000e+00 -1.027550496896219556e+01 1.252393313337233849e+01 1.148542398816425703e+01 -9.709933522608480416e+00
6.752252252252252447e+02 0.000000000000000000e+00 -1.031683919602437527e+01 1.240014359967062774e+01 1.146675124361536291e+01 -9.775552064316798351e+00
6.756756756756756204e+02 0.000000000000000000e+00 -1.035818232796373195e+01 1.227644364629486518e+01 1.144807120849509374e+01 -9.841160388217758737e+00
6.761261261261261097e+02 0.000000000000000000e+00 -1.039952449911106669e+01 1.215283261895274336e+01 1.142938402070649317e+01 -9.906758799990711850e+00
6.765765765765765991e+02 0.000000000000000000e+00 -1.044085584379899956e+01 1.202930986334467889e+01 1.141068981815988082e+01 -9.972347686956709367e+00
6.770270270270270885e+02 0.000000000000000000e+00 -1.048216649635287467e+01 1.190587472517472634e+01 1.139198873875648133e+01 -1.003792743642588903e+01
6.774774774774774642e+02 0.000000000000000000e+00 -1.052344659109985514e+01 1.178252655014875927e+01 1.137328092040843330e+01 -1.010349843570838857e+01
6.779279279279279535e+02 0.000000000000000000e+00 -1.056468626237256103e+01 1.165926468396901328e+01 1.135456650101332343e+01 -1.016906107212344068e+01
6.783783783783783292e+02 0.000000000000000000e+00 -1.060587564450725040e+01 1.153608847233408596e+01 1.133584561847783334e+01 -1.023461573299027805e+01
6.788288288288288186e+02 0.000000000000000000e+00 -1.064700487182744837e+01 1.141299726095166989e+01 1.131711841071228264e+01 -1.030016280561176245e+01
6.792792792792793080e+02 0.000000000000000000e+00 -1.068806410731849610e+01 1.128999039552400063e+01 1.129838501561243902e+01 -1.036570267731076456e+01
6.797297297297297973e+02 0.000000000000000000e+00 -1.072904847608697310e+01 1.116706722175331379e+01 1.127964557109407906e+01 -1.043123573539196514e+01
6.801801801801801730e+02 0.000000000000000000e+00 -1.076996367220453976e+01 1.104422708534184494e+01 1.126090021505297045e+01 -1.049676236718551081e+01
6.806306306306306624e+02 0.000000000000000000e+00 -1.081081674506276613e+01 1.092146933199364867e+01 1.124214908539943281e+01 -1.056228295999608235e+01
6.810810810810810381e+02 0.000000000000000000e+00 -1.085161474404048931e+01 1.079879330742005550e+01 1.122339232004378573e+01 -1.062779790112836054e+01
6.815315315315315274e+02 0.000000000000000000e+00 -1.089236471854201227e+01 1.067619835731056810e+01 1.120463005687997793e+01 -1.069330757791249198e+01
6.819819819819820168e+02 0.000000000000000000e+00 -1.093307371795526706e+01 1.055368382737469801e+01 1.118586243364370603e+01 -1.075881237765497644e+01
6.824324324324325062e+02 0.000000000000000000e+00 -1.097374879166818573e+01 1.043124906331468082e+01 1.116708955108697410e+01 -1.082431268767504662e+01
6.828828828828828819e+02 0.000000000000000000e+00 -1.101439698906688136e+01 1.030889341084184707e+01 1.114831142759067006e+01 -1.088980889527556428e+01
6.833333333333332575e+02 0.000000000000000000e+00 -1.105502535806590458e+01 1.018661621713181376e+01 1.112952807188958104e+01 -1.095530138629874273e+01
6.837837837837837469e+02 0.000000000000000000e+00 -1.109564094306188053e+01 1.006441683288539934e+01 1.111073949623823864e+01 -1.102079054306341277e+01
6.842342342342342363e+02 0.000000000000000000e+00 -1.113625078793120338e+01 9.942294609314558329e+00 1.109194571340958646e+01 -1.108627674736817426e+01
6.846846846846847257e+02 0.000000000000000000e+00 -1.117686193654844828e+01 9.820248897643978125e+00 1.107314673616565415e+01 -1.115176007852460316e+01
6.851351351351352150e+02 0.000000000000000000e+00 -1.121748143279000942e+01 9.698279049087432213e+00 1.105434257728302327e+01 -1.121723933752764424e+01
6.855855855855855907e+02 0.000000000000000000e+00 -1.125811632053409994e+01 9.576384414860513061e+00 1.103553324953463743e+01 -1.128271298774598108e+01
6.860360360360359664e+02 0.000000000000000000e+00 -1.129877364366075199e+01 9.454564346178813139e+00 1.101671876568252628e+01 -1.134817949255193525e+01
6.864864864864864558e+02 0.000000000000000000e+00 -1.133946044604635972e+01 9.332818194265200873e+00 1.099789913850145240e+01 -1.141363731531237136e+01
6.869369369369369451e+02 0.000000000000000000e+00 -1.138018377156367933e+01 9.211145310327992775e+00 1.097907438076617836e+01 -1.147908491939597297e+01
6.873873873873874345e+02 0.000000000000000000e+00 -1.142095066408728599e+01 9.089545045600971207e+00 1.096024450524600979e+01 -1.154452076816596673e+01
6.878378378378379239e+02 0.000000000000000000e+00 -1.146176816749721183e+01 8.968016751288814703e+00 1.094140952470661432e+01 -1.160994332499831216e+01
6.882882882882882996e+02 0.000000000000000000e+00 -1.150264328527191537e+01 8.846559778603477753e+00 1.092256945192275452e+01 -1.167535105325623590e+01
6.887387387387386752e+02 0.000000000000000000e+00 -1.154357997692386562e+01 8.725173478767828783e+00 1.090372429966191703e+01 -1.174074241631569748e+01
6.891891891891891646e+02 0.000000000000000000e+00 -1.158457708780952089e+01 8.603857203002917231e+00 1.088487408069704543e+01 -1.180611587753628555e+01
6.896396396396396540e+02 0.000000000000000000e+00 -1.162563297359156422e+01 8.482610302526154555e+00 1.086601880779562634e+01 -1.187146990029395965e+01
6.900900900900901433e+02 0.000000000000000000e+00 -1.166674598993267864e+01 8.361432128540400299e+00 1.084715849373060337e+01 -1.193680294795558439e+01
6.905405405405405190e+02 0.000000000000000000e+00 -1.170791449248463323e+01 8.240322032284893794e+00 1.082829315127492009e+01 -1.200211348388620536e+01
6.909909909909910084e+02 0.000000000000000000e+00 -1.174913683690829203e+01 8.119279364946123678e+00 1.080942279328337463e+01 -1.206739997145996313e+01
6.914414414414413841e+02 0.000000000000000000e+00 -1.179041137886633805e+01 7.998303477792433114e+00 1.079054746249494201e+01 -1.213266087403826532e+01
6.918918918918918735e+02 0.000000000000000000e+00 -1.183173647401599737e+01 7.877393721984844888e+00 1.077166727482108399e+01 -1.219789465499707148e+01
6.923423423423423628e+02 0.000000000000000000e+00 -1.187311046635659295e+01 7.756549460425958387e+00 1.075278236884514627e+01 -1.226309976603624818e+01
6.927927927927928522e+02 0.000000000000000000e+00 -1.191453165138045733e+01 7.635770104512630496e+00 1.073389293164473202e+01 -1.232827461036686145e+01
6.932432432432432279e+02 0.000000000000000000e+00 -1.195599831196705054e+01 7.515055078223667806e+00 1.071499916291213594e+01 -1.239341757856891491e+01
6.936936936936937173e+02 0.000000000000000000e+00 -1.199750873100674653e+01 7.394403805557885789e+00 1.069610126233783376e+01 -1.245852721015216957e+01
6.941441441441440929e+02 0.000000000000000000e+00 -1.203906119138082431e+01 7.273815710470444174e+00 1.067719942961230117e+01 -1.252360539893743407e+01
6.945945945945945823e+02 0.000000000000000000e+00 -1.208065397597601986e+01 7.153290217009271146e+00 1.065829386442055693e+01 -1.258865735439394484e+01
6.950450450450450717e+02 0.000000000000000000e+00 -1.212228536767725018e+01 7.032826749134983402e+00 1.063938476645489573e+01 -1.265368842714451603e+01
6.954954954954955610e+02 0.000000000000000000e+00 -1.216395364936579426e+01 6.912424730839120457e+00 1.062047233540943125e+01 -1.271870396781741874e+01
6.959459459459459367e+02 0.000000000000000000e+00 -1.220565710393020709e+01 6.792083586142325657e+00 1.060155677096736326e+01 -1.278370932703728613e+01
6.963963963963964261e+02 0.000000000000000000e+00 -1.224739401425540564e+01 6.671802738994301762e+00 1.058263827282098646e+01 -1.284870985543784627e+01
6.968468468468468018e+02 0.000000000000000000e+00 -1.228916266322812589e+01 6.551581613393864245e+00 1.056371704066077655e+01 -1.291371090364191332e+01
6.972972972972972912e+02 0.000000000000000000e+00 -1.233096145686249656e+01 6.431419633378027356e+00 1.054479327417539025e+01 -1.297871782227775839e+01
6.977477477477477805e+02 0.000000000000000000e+00 -1.237278990889899433e+01 6.311316222823734279e+00 1.052586717305166530e+01 -1.304373596197547158e+01
6.981981981981982699e+02 0.000000000000000000e+00 -1.241464811904916132e+01 6.191270805888052564e+00 1.050693893698189640e+01 -1.310877067335786705e+01
6.986486486486486456e+02 0.000000000000000000e+00 -1.245653619235235965e+01 6.071282806453382364e+00 1.048800876566201623e+01 -1.317382730704957794e+01
6.990990990990990213e+02 0.000000000000000000e+00 -1.249845423385522736e+01 5.951351648536729044e+00 1.046907685877158656e+01 -1.323891121368797030e+01
6.995495495495495106e+02 0.000000000000000000e+00 -1.254040234859894554e+01 5.831476756105985260e+00 1.045014341600472108e+01 -1.330402774389585829e+01
7.000000000000000000e+02 0.000000000000000000e+00 -1.258238064162287628e+01 5.711657553199984250e+00 1.043120863705189549e+01 -1.336918224829969404e+01


==> QMC_staticpd_S.dat <==
#  P [GPa]; C2/c-24 (III)	Cmca-12 (VI)	Cs-IV (atomic)	P62/c-24 (VI)	Cmca-4 (metal)
2.500000000000000000e+02 0.000000000000000000e+00 4.700950499842292629e+00 1.287617346510014613e+02 2.553030648197454866e+01 1.818764462885701505e+01
2.504504504504504609e+02 0.000000000000000000e+00 4.753655884745967342e+00 1.287373701724391140e+02 2.561220777520793490e+01 1.827011365304861101e+01
2.509009009009008935e+02 0.000000000000000000e+00 4.803236065752571449e+00 1.287020917199715768e+02 2.568441687409176666e+01 1.834653907713254739e+01
2.513513513513513544e+02 0.000000000000000000e+00 4.849725007235974772e+00 1.286562905784321629e+02 2.574700031571774161e+01 1.841693673953523103e+01
2.518018018018018154e+02 0.000000000000000000e+00 4.893156674621423008e+00 1.286003580340475310e+02 2.580002463860182615e+01 1.848132248007459566e+01
2.522522522522522479e+02 0.000000000000000000e+00 4.933565032411934226e+00 1.285346868218784948e+02 2.584355638005581568e+01 1.853971213740987878e+01
2.527027027027027088e+02 0.000000000000000000e+00 4.970984045397926820e+00 1.284596756795308465e+02 2.587766207810091146e+01 1.859212155068053107e+01
2.531531531531531414e+02 0.000000000000000000e+00 5.005447678349810303e+00 1.283757248974598042e+02 2.590247297434507345e+01 1.863856655903327919e+01
2.536036036036036023e+02 0.000000000000000000e+00 5.036989896503655473e+00 1.282832347662479151e+02 2.591836722687548900e+01 1.867906300180220569e+01
2.540540540540540633e+02 0.000000000000000000e+00 5.065644664598949021e+00 1.281826055762376200e+02 2.592578188370498538e+01 1.871362671805218270e+01
2.545045045045044958e+02 0.000000000000000000e+00 5.091445947091415292e+00 1.280742375955414900e+02 2.592515399250623886e+01 1.874227354651702626e+01
2.549549549549549567e+02 0.000000000000000000e+00 5.114427709402662003e+00 1.279585282342904975e+02 2.591692060190871416e+01 1.876501932688006491e+01
2.554054054054054177e+02 0.000000000000000000e+00 5.134623915933843818e+00 1.278358692329093174e+02 2.590151665017219784e+01 1.878187989782963996e+01
2.558558558558558502e+02 0.000000000000000000e+00 5.152068531755503500e+00 1.277066516646027594e+02 2.587932877327511960e+01 1.879287109867073013e+01
2.563063063063062827e+02 0.000000000000000000e+00 5.166795521588937845e+00 1.275712666023046040e+02 2.585069542183009617e+01 1.879800876843728474e+01
2.567567567567567721e+02 0.000000000000000000e+00 5.178838850371903391e+00 1.274301051190777798e+02 2.581595296075829538e+01 1.879730874628876336e+01
2.572072072072072046e+02 0.000000000000000000e+00 5.188232482880266616e+00 1.272835582863444870e+02 2.577543775489175459e+01 1.879078687129367609e+01
2.576576576576576372e+02 0.000000000000000000e+00 5.195010384033594164e+00 1.271320161402309168e+02 2.572948616966823465e+01 1.877846235487595550e+01
2.581081081081081265e+02 0.000000000000000000e+00 5.199206518578648684e+00 1.269758658845603350e+02 2.567843961046310142e+01 1.876052796461408434e+01
2.585585585585585591e+02 0.000000000000000000e+00 5.200854851462281658e+00 1.268154942434994155e+02 2.562265693180052040e+01 1.873743012159684440e+01
2.590090090090089916e+02 0.000000000000000000e+00 5.199989347465816536e+00 1.266512879410729511e+02 2.556250076153628470e+01 1.870963536506860692e+01
2.594594594594594810e+02 0.000000000000000000e+00 5.196643971459707245e+00 1.264836337013966840e+02 2.549833372760440398e+01 1.867761023433013179e+01
2.599099099099099135e+02 0.000000000000000000e+00 5.190852688274389948e+00 1.263129182485390629e+02 2.543051845790978405e+01 1.864182098090532236e+01
2.603603603603603460e+02 0.000000000000000000e+00 5.182649462763947668e+00 1.261395280813612771e+02 2.535941826065572968e+01 1.860269705320388312e+01
2.608108108108108354e+02 0.000000000000000000e+00 5.172068259777006460e+00 1.259638469410292601e+02 2.528540507587968023e+01 1.856059533001280215e+01
2.612612612612612679e+02 0.000000000000000000e+00 5.159143044149459456e+00 1.257862567209795088e+02 2.520885677641672373e+01 1.851586419778323034e+01
2.617117117117117004e+02 0.000000000000000000e+00 5.143907780731751700e+00 1.256071392806370568e+02 2.513015135172099690e+01 1.846885204298632743e+01
2.621621621621621898e+02 0.000000000000000000e+00 5.126460193743696436e+00 1.254268764794087474e+02 2.504966679122662754e+01 1.841990725346477120e+01
2.626126126126126223e+02 0.000000000000000000e+00 5.107182031219053897e+00 1.252458501767141570e+02 2.496778108672151575e+01 1.836938441190068261e+01
2.630630630630630549e+02 0.000000000000000000e+00 5.086534098860283848e+00 1.250644422319674050e+02 2.488487273010105127e+01 1.831765852484750212e+01
2.635135135135134874e+02 0.000000000000000000e+00 5.064977205640389002e+00 1.248830337667259300e+02 2.480132133164443076e+01 1.826510880193745834e+01
2.639639639639639768e+02 0.000000000000000000e+00 5.042972160545104998e+00 1.247020011079475807e+02 2.471750665333638608e+01 1.821211445281187480e+01
2.644144144144144093e+02 0.000000000000000000e+00 5.020972923241060926e+00 1.245217186667741771e+02 2.463380845715437317e+01 1.815905468708660919e+01
2.648648648648648418e+02 0.000000000000000000e+00 4.999355980893597007e+00 1.243425506269650214e+02 2.455059628272647387e+01 1.810629772870561283e+01
2.653153153153153312e+02 0.000000000000000000e+00 4.978246181568465545e+00 1.241646476870446349e+02 2.446802611196289945e+01 1.805399291469984746e+01
2.657657657657657637e+02 0.000000000000000000e+00 4.957565817572685773e+00 1.239879584270929627e+02 2.438605082510002831e+01 1.800208513343022787e+01
2.662162162162161962e+02 0.000000000000000000e+00 4.937229234325059224e+00 1.238124234802999126e+02 2.430461464716427145e+01 1.795051131716900272e+01
2.666666666666666856e+02 0.000000000000000000e+00 4.917151093233769643e+00 1.236379846017680393e+02 2.422366178760603361e+01 1.789920839821388654e+01
2.671171171171171181e+02 0.000000000000000000e+00 4.897261386055106414e+00 1.234645975734802050e+02 2.414313952577140299e+01 1.784811641320266062e+01
2.675675675675675507e+02 0.000000000000000000e+00 4.877574021234977408e+00 1.232922923711448675e+02 2.406306314440007554e+01 1.779724423025982105e+01
2.680180180180180400e+02 0.000000000000000000e+00 4.858170556133700302e+00 1.231211656272589607e+02 2.398351433027892199e+01 1.774666815318960289e+01
2.684684684684684726e+02 0.000000000000000000e+00 4.839135334706952563e+00 1.229513167608965887e+02 2.390457656741273240e+01 1.769646731097782322e+01
2.689189189189189051e+02 0.000000000000000000e+00 4.820552700886764796e+00 1.227828451911318552e+02 2.382633300644738483e+01 1.764672083257573831e+01
2.693693693693693945e+02 0.000000000000000000e+00 4.802499938905384624e+00 1.226158449222184572e+02 2.374886138299370941e+01 1.759750243209236942e+01
2.698198198198198270e+02 0.000000000000000000e+00 4.784993476218005526e+00 1.224503546814121364e+02 2.367218473545472079e+01 1.754883104383588943e+01
2.702702702702702595e+02 0.000000000000000000e+00 4.768016569614701439e+00 1.222863459520140168e+02 2.359629437305738975e+01 1.750069362408430607e+01
2.707207207207206920e+02 0.000000000000000000e+00 4.751552086223455262e+00 1.221237343588218209e+02 2.352117931109387428e+01 1.745307669276917295e+01
2.711711711711711814e+02 0.000000000000000000e+00 4.735582893190439790e+00 1.219624307056128600e+02 2.344682170500163920e+01 1.740596676981840574e+01
2.716216216216216139e+02 0.000000000000000000e+00 4.720086323490249924e+00 1.218023402375401929e+02 2.337319660742832639e+01 1.735934481655749551e+01
2.720720720720720465e+02 0.000000000000000000e+00 4.705015654142698622e+00 1.216433437541982130e+02 2.330025462547200732e+01 1.731316734936808643e+01
2.725225225225225358e+02 0.000000000000000000e+00 4.690317756609147182e+00 1.214853153370513610e+02 2.322793964810080070e+01 1.726738417496380862e+01
2.729729729729729684e+02 0.000000000000000000e+00 4.675939510962052736e+00 1.213281268203008949e+02 2.315619556415913394e+01 1.722194510593180894e+01
2.734234234234234009e+02 0.000000000000000000e+00 4.661827797301157261e+00 1.211715935437878215e+02 2.308496642404315935e+01 1.717679995502476231e+01
2.738738738738738903e+02 0.000000000000000000e+00 4.647933004365768284e+00 1.210154750516958302e+02 2.301420029017936031e+01 1.713190204363127123e+01
2.743243243243243228e+02 0.000000000000000000e+00 4.634218785886332626e+00 1.208595413466046011e+02 2.294385859063004318e+01 1.708721796098870982e+01
2.747747747747747553e+02 0.000000000000000000e+00 4.620651922545221169e+00 1.207035655667532410e+02 2.287390588911148370e+01 1.704271734337817179e+01
2.752252252252252447e+02 0.000000000000000000e+00 4.607199193418637151e+00 1.205472737858726759e+02 2.280430674934177659e+01 1.699836954792226607e+01
2.756756756756756772e+02 0.000000000000000000e+00 4.593827377560955938e+00 1.203893540104199928e+02 2.273502573489895440e+01 1.695414387690470903e+01
2.761261261261261097e+02 0.000000000000000000e+00 4.580503336545007187e+00 1.202274803541185975e+02 2.266602726871315099e+01 1.691000971512039541e+01
2.765765765765765991e+02 0.000000000000000000e+00 4.567194691040640464e+00 1.200585346891894005e+02 2.259727590468901326e+01 1.686593725213970174e+01
2.770270270270270316e+02 0.000000000000000000e+00 4.553868716040597064e+00 1.198764341398855322e+02 2.252873652422204032e+01 1.682189712839681306e+01
2.774774774774774642e+02 0.000000000000000000e+00 4.540492010542948265e+00 1.196759492171095189e+02 2.246037401383546239e+01 1.677785989493713714e+01
2.779279279279279535e+02 0.000000000000000000e+00 4.527031151781557128e+00 1.194620289682043222e+02 2.239215326003977680e+01 1.673379599696090736e+01
2.783783783783783861e+02 0.000000000000000000e+00 4.513452717763357214e+00 1.192436453224909201e+02 2.232403915036411490e+01 1.668967587482075032e+01
2.788288288288288186e+02 0.000000000000000000e+00 4.499727647542385967e+00 1.190297844820561295e+02 2.225600166882941267e+01 1.664547432992549147e+01
2.792792792792793080e+02 0.000000000000000000e+00 4.485842638927351800e+00 1.188294472625530034e+02 2.218802776615120820e+01 1.660118077726292540e+01
2.797297297297297405e+02 0.000000000000000000e+00 4.471792320118765929e+00 1.186516375371083996e+02 2.212010792015462357e+01 1.655678763528703712e+01
2.801801801801801730e+02 0.000000000000000000e+00 4.457572615188837517e+00 1.185053591788691847e+02 2.205223260868297075e+01 1.651228686094691511e+01
2.806306306306306055e+02 0.000000000000000000e+00 4.443179448220689665e+00 1.183996160609713115e+02 2.198439230957956170e+01 1.646767017701131408e+01
2.810810810810810949e+02 0.000000000000000000e+00 4.428608749665727373e+00 1.183423281288341968e+02 2.191657750704689533e+01 1.642292931077463436e+01
2.815315315315315274e+02 0.000000000000000000e+00 4.413860450194988516e+00 1.183302825859063887e+02 2.184878356326771609e+01 1.637805996276620135e+01
2.819819819819819600e+02 0.000000000000000000e+00 4.398947051600771374e+00 1.183537315441790270e+02 2.178102017549099401e+01 1.633306858634205128e+01
2.824324324324324493e+02 0.000000000000000000e+00 4.383885795679816511e+00 1.184028452467537136e+02 2.171329972864077718e+01 1.628796337583298737e+01
2.828828828828828819e+02 0.000000000000000000e+00 4.368694191671238514e+00 1.184677939367411454e+02 2.164563460763929470e+01 1.624275226894133084e+01
2.833333333333333144e+02 0.000000000000000000e+00 4.353389748812332982e+00 1.185387478572611144e+02 2.157803719741241366e+01 1.619744313498085830e+01
2.837837837837838038e+02 0.000000000000000000e+00 4.337989975720120128e+00 1.186058772508022230e+02 2.151051988226572576e+01 1.615204384265962290e+01
2.842342342342342363e+02 0.000000000000000000e+00 4.322511510486947373e+00 1.186593515624554129e+02 2.144309408235494629e+01 1.610656146326437010e+01
2.846846846846846688e+02 0.000000000000000000e+00 4.306967086939039291e+00 1.186893378740187472e+02 2.137576773693035648e+01 1.606100070473803498e+01
2.851351351351351582e+02 0.000000000000000000e+00 4.291367536499819835e+00 1.186860028315149975e+02 2.130854789018485462e+01 1.601536579790263204e+01
2.855855855855855907e+02 0.000000000000000000e+00 4.275723632361405180e+00 1.186395130809614784e+02 2.124144158489798428e+01 1.596966086084103154e+01
2.860360360360360232e+02 0.000000000000000000e+00 4.260046147721368470e+00 1.185400352683791425e+02 2.117445586385110801e+01 1.592388999262038851e+01
2.864864864864864558e+02 0.000000000000000000e+00 4.244345855810024659e+00 1.183777360398289602e+02 2.110759776986560610e+01 1.587805729233514285e+01
2.869369369369369451e+02 0.000000000000000000e+00 4.228633872760838130e+00 1.181427823403428192e+02 2.104087464349322545e+01 1.583216715806156571e+01
2.873873873873873777e+02 0.000000000000000000e+00 4.212923123643122381e+00 1.178253421337758482e+02 2.097429481888684677e+01 1.578622500632263836e+01
2.878378378378378102e+02 0.000000000000000000e+00 4.197227434633532539e+00 1.174155836008485494e+02 2.090786682348516479e+01 1.574023640046834771e+01
2.882882882882882996e+02 0.000000000000000000e+00 4.181560654500572127e+00 1.169036749222650542e+02 2.084159918381919852e+01 1.569420675131186727e+01
2.887387387387387321e+02 0.000000000000000000e+00 4.165936632036391529e+00 1.162797842787404079e+02 2.077550042641996697e+01 1.564814144964657316e+01
2.891891891891891646e+02 0.000000000000000000e+00 4.150369216011313256e+00 1.155340798509841989e+02 2.070957907781485119e+01 1.560204588623309974e+01
2.896396396396396540e+02 0.000000000000000000e+00 4.134871419328192133e+00 1.146599592417023814e+02 2.064384305513522122e+01 1.555592484284352395e+01
2.900900900900900865e+02 0.000000000000000000e+00 4.119446492064525955e+00 1.136697253036727489e+02 2.057829709903853654e+01 1.550978061414025433e+01
2.905405405405405190e+02 0.000000000000000000e+00 4.104088408477764460e+00 1.125825395527899673e+02 2.051294321354180283e+01 1.546361533424897061e+01
2.909909909909910084e+02 0.000000000000000000e+00 4.088790640114893904e+00 1.114175731254690618e+02 2.044778300245161518e+01 1.541743215626593155e+01
2.914414414414414409e+02 0.000000000000000000e+00 4.073546658517443575e+00 1.101939971581305144e+02 2.038281806957820663e+01 1.537123436484580452e+01
2.918918918918918735e+02 0.000000000000000000e+00 4.058349935225123772e+00 1.089309827871929883e+02 2.031805001872635330e+01 1.532502524465053284e+01
2.923423423423423628e+02 0.000000000000000000e+00 4.043193735809836653e+00 1.076477009545105830e+02 2.025348025913990568e+01 1.527880788577749627e+01
2.927927927927927954e+02 0.000000000000000000e+00 4.028068790597899351e+00 1.063633215505942644e+02 2.018910913086983783e+01 1.523258432683178398e+01
2.932432432432432279e+02 0.000000000000000000e+00 4.012962537120984052e+00 1.050970141124362272e+02 2.012493627782168915e+01 1.518635617446670949e+01
2.936936936936937173e+02 0.000000000000000000e+00 3.997862066782545298e+00 1.038679481767576362e+02 2.006096103498202865e+01 1.514012482551879657e+01
2.941441441441441498e+02 0.000000000000000000e+00 3.982754471009684494e+00 1.026952932802978466e+02 1.999718272630161664e+01 1.509389164224012347e+01
2.945945945945945823e+02 0.000000000000000000e+00 3.967626841207675170e+00 1.015982189597725664e+02 1.993360067571666150e+01 1.504765798686639755e+01
2.950450450450450717e+02 0.000000000000000000e+00 3.952466317377911764e+00 1.005958948004936246e+02 1.987021425577404443e+01 1.500142527022762806e+01
2.954954954954955042e+02 0.000000000000000000e+00 3.937260467197120306e+00 9.970749081325266161e+01 1.980702326447863015e+01 1.495519532862817869e+01
2.959459459459459367e+02 0.000000000000000000e+00 3.921997085159091512e+00 9.895217722909364966e+01 1.974402776345596067e+01 1.490897017746465281e+01
2.963963963963964261e+02 0.000000000000000000e+00 3.906663968784414465e+00 9.834912428090683534e+01 1.968122805314305879e+01 1.486275165112419927e+01
2.968468468468468586e+02 0.000000000000000000e+00 3.891248915617325110e+00 9.791750220157882723e+01 1.961862451453453104e+01 1.481654153325143852e+01
2.972972972972972912e+02 0.000000000000000000e+00 3.875739723202059395e+00 9.767648122400896682e+01 1.955621752870501950e+01 1.477034160748189606e+01
2.977477477477477237e+02 0.000000000000000000e+00 3.860124181450373726e+00 9.764523157341500337e+01 1.949400746904393600e+01 1.472415364979133301e+01
2.981981981981982130e+02 0.000000000000000000e+00 3.844390471094811801e+00 9.784292331751566962e+01 1.943199455143621890e+01 1.467797927863648511e+01
2.986486486486486456e+02 0.000000000000000000e+00 3.828528539435865241e+00 9.828872637620770547e+01 1.937017884217129904e+01 1.463181993659418367e+01
2.990990990990990781e+02 0.000000000000000000e+00 3.812528745609597536e+00 9.900181066369805194e+01 1.930855979002990352e+01 1.458567676820894121e+01
2.995495495495495675e+02 0.000000000000000000e+00 3.796381448755710153e+00 1.000013460941845551e+02 1.924713534229886136e+01 1.453955074440636963e+01
3.000000000000000000e+02 0.000000000000000000e+00 3.780077008002990624e+00 1.013065025818632421e+02 1.918590322007185023e+01 1.449344283379105036e+01
3.004504504504504325e+02 0.000000000000000000e+00 3.763605824007754563e+00 1.029364500821775437e+02 1.912486118568995153e+01 1.444735404622406350e+01
3.009009009009009219e+02 0.000000000000000000e+00 3.746967908637088840e+00 1.049103636724994431e+02 1.906401212342461804e+01 1.440129051349867950e+01
3.013513513513513544e+02 0.000000000000000000e+00 3.730189148434874369e+00 1.072474284497766348e+02 1.900336893713028985e+01 1.435526838352416235e+01
3.018018018018017870e+02 0.000000000000000000e+00 3.713300089781114366e+00 1.099668306722523994e+02 1.894294567497672688e+01 1.430930476074172475e+01
3.022522522522522763e+02 0.000000000000000000e+00 3.696331279052174068e+00 1.130855525908009440e+02 1.888275556715598213e+01 1.426341643385785574e+01
3.027027027027027088e+02 0.000000000000000000e+00 3.679313262622599723e+00 1.162195337220964575e+02 1.882281067942130903e+01 1.421762016461070743e+01
3.031531531531531414e+02 0.000000000000000000e+00 3.662276586876032525e+00 1.181496477028431400e+02 1.876312298855009431e+01 1.417193271471842309e+01
3.036036036036035739e+02 0.000000000000000000e+00 3.645251033658496453e+00 1.184484816933763796e+02 1.870370429727154260e+01 1.412637067187461071e+01
3.040540540540540633e+02 0.000000000000000000e+00 3.628262923824877362e+00 1.177445262928576994e+02 1.864456573465940892e+01 1.408094995010469574e+01
3.045045045045044958e+02 0.000000000000000000e+00 3.611337593636562815e+00 1.167260672598167730e+02 1.858571826686420536e+01 1.403568628077118774e+01
3.049549549549549283e+02 0.000000000000000000e+00 3.594500379238525056e+00 1.159503077407825913e+02 1.852717285881408316e+01 1.399059528217367188e+01
3.054054054054054177e+02 0.000000000000000000e+00 3.577776616781193297e+00 1.154748342675866297e+02 1.846894045059707423e+01 1.394569253248118912e+01
3.058558558558558502e+02 0.000000000000000000e+00 3.561191642394987866e+00 1.152382190931730293e+02 1.841103195906362089e+01 1.390099360979911580e+01
3.063063063063062827e+02 0.000000000000000000e+00 3.544771882025088416e+00 1.151790355901066505e+02 1.835345941977539042e+01 1.385651521182990109e+01
3.067567567567567721e+02 0.000000000000000000e+00 3.528549224869493628e+00 1.152358629861937516e+02 1.829624072355727549e+01 1.381227989153012459e+01
3.072072072072072046e+02 0.000000000000000000e+00 3.512557191448649974e+00 1.153472824170421518e+02 1.823939566901935905e+01 1.376831210818090767e+01
3.076576576576576372e+02 0.000000000000000000e+00 3.496829297548174509e+00 1.154518750193092274e+02 1.818294405582491891e+01 1.372463623580551939e+01
3.081081081081081265e+02 0.000000000000000000e+00 3.481399058931856416e+00 1.154882219296378025e+02 1.812690577411194681e+01 1.368127651637041708e+01
3.085585585585585591e+02 0.000000000000000000e+00 3.466299991387131740e+00 1.154024623843433801e+02 1.807130177343060495e+01 1.363825718067892012e+01
3.090090090090089916e+02 0.000000000000000000e+00 3.451560118213819806e+00 1.151952887666975585e+02 1.801614819835413073e+01 1.359559696753058233e+01
3.094594594594594810e+02 0.000000000000000000e+00 3.437181867038816563e+00 1.148913222670980758e+02 1.796143642487913894e+01 1.355328983555227751e+01
3.099099099099099135e+02 0.000000000000000000e+00 3.423158186942600878e+00 1.145152797728806036e+02 1.790715084321891482e+01 1.351132275758027390e+01
3.103603603603603460e+02 0.000000000000000000e+00 3.409481552005672711e+00 1.140918781709970062e+02 1.785327584319566085e+01 1.346968269026547205e+01
3.108108108108108354e+02 0.000000000000000000e+00 3.396144436293980107e+00 1.136443393519493839e+02 1.779979581460247573e+01 1.342835643014041125e+01
3.112612612612612679e+02 0.000000000000000000e+00 3.383139313877109089e+00 1.131887328453067312e+02 1.774669557207926118e+01 1.338733068059082143e+01
3.117117117117117004e+02 0.000000000000000000e+00 3.370454696207161760e+00 1.127389877521563903e+02 1.769395953213461326e+01 1.334658818120806245e+01
3.121621621621621898e+02 0.000000000000000000e+00 3.358061953920696396e+00 1.123090156676025799e+02 1.764155676530754135e+01 1.330609454522709711e+01
3.126126126126126223e+02 0.000000000000000000e+00 3.345926967511331895e+00 1.119127235608975752e+02 1.758945172945095692e+01 1.326581076002185000e+01
3.130630630630630549e+02 0.000000000000000000e+00 3.334014278847462265e+00 1.115640184012154350e+02 1.753760888232500292e+01 1.322569781289712409e+01
3.135135135135135442e+02 0.000000000000000000e+00 3.322288314782781526e+00 1.112768071577429509e+02 1.748599268170983123e+01 1.318571666559182631e+01
3.139639639639639768e+02 0.000000000000000000e+00 3.310713502176440670e+00 1.110649967996650958e+02 1.743456758538013673e+01 1.314582817226255429e+01
3.144144144144144093e+02 0.000000000000000000e+00 3.299254788156758877e+00 1.109424948164232774e+02 1.738329848688226775e+01 1.310599367903887469e+01
3.148648648648648987e+02 0.000000000000000000e+00 3.287884947596467100e+00 1.109232165252251434e+02 1.733215737630598596e+01 1.306618235981295584e+01
3.153153153153153312e+02 0.000000000000000000e+00 3.276582819840768934e+00 1.110210832911361649e+02 1.728112191693071509e+01 1.302636943631841859e+01
3.157657657657657637e+02 0.000000000000000000e+00 3.265328091150877299e+00 1.112499293723049050e+02 1.723016992584416585e+01 1.298653028716398694e+01
3.162162162162161962e+02 0.000000000000000000e+00 3.254101371128854225e+00 1.116030921653200494e+02 1.717927922013222997e+01 1.294664029070008837e+01
3.166666666666666856e+02 0.000000000000000000e+00 3.242883333869031048e+00 1.120255022987912525e+02 1.712842761686988524e+01 1.290667474810106796e+01
3.171171171171171181e+02 0.000000000000000000e+00 3.231654653449368197e+00 1.124441256304398848e+02 1.707759293315211835e+01 1.286660877446411178e+01
3.175675675675675507e+02 0.000000000000000000e+00 3.220396491054998478e+00 1.127810617994800850e+02 1.702675344086492260e+01 1.282641794451046735e+01
3.180180180180180400e+02 0.000000000000000000e+00 3.209096118282104726e+00 1.129584018630503124e+02 1.697589302064807271e+01 1.278608394336333731e+01
3.184684684684684726e+02 0.000000000000000000e+00 3.197744942486679065e+00 1.129111635614626721e+02 1.692499932314603939e+01 1.274559262205912091e+01
3.189189189189189051e+02 0.000000000000000000e+00 3.186331374137807870e+00 1.126169653661709162e+02 1.687406006843775685e+01 1.270492991182254627e+01
3.193693693693693376e+02 0.000000000000000000e+00 3.174838131688375142e+00 1.120621917707831017e+02 1.682306297660034033e+01 1.266408174594107550e+01
3.198198198198198270e+02 0.000000000000000000e+00 3.163247317617788212e+00 1.112332272689309320e+02 1.677199576772909495e+01 1.262303425721256644e+01
3.202702702702702595e+02 0.000000000000000000e+00 3.151541034398178454e+00 1.101164608613198652e+02 1.672084616190295492e+01 1.258177394248014025e+01
3.207207207207206920e+02 0.000000000000000000e+00 3.139701524782140041e+00 1.087622526775721781e+02 1.666960200323774188e+01 1.254028747761913110e+01
3.211711711711711814e+02 0.000000000000000000e+00 3.127726560018345481e+00 1.074459002430103283e+02 1.661826524522803084e+01 1.249857706699185655e+01
3.216216216216216139e+02 0.000000000000000000e+00 3.115643321925745113e+00 1.064921373078686884e+02 1.656686475018977944e+01 1.245667432618938619e+01
3.220720720720720465e+02 0.000000000000000000e+00 3.103479203955430421e+00 1.062257008995129581e+02 1.651543240256432910e+01 1.241461414792138385e+01
3.225225225225225358e+02 0.000000000000000000e+00 3.091251446263413527e+00 1.069713280453270272e+02 1.646400008680211613e+01 1.237243142489387537e+01
3.229729729729729684e+02 0.000000000000000000e+00 3.078975189722768846e+00 1.090537557726729574e+02 1.641259968733902497e+01 1.233016104700072901e+01
3.234234234234234009e+02 0.000000000000000000e+00 3.066665575237493613e+00 1.125381646144542174e+02 1.636126308862003498e+01 1.228783789914996305e+01
3.238738738738738903e+02 0.000000000000000000e+00 3.054337743693395169e+00 1.163767871424806799e+02 1.631002217509376351e+01 1.224549686572936480e+01
3.243243243243243228e+02 0.000000000000000000e+00 3.042007236310382723e+00 1.192236137243398844e+02 1.625890922811049677e+01 1.220317323143899557e+01
3.247747747747747553e+02 0.000000000000000000e+00 3.029691317904507741e+00 1.197326329924344464e+02 1.620795823301705241e+01 1.216090400459506782e+01
3.252252252252252447e+02 0.000000000000000000e+00 3.017407463648851262e+00 1.165578340429310629e+02 1.615720363197578990e+01 1.211872665725604747e+01
3.256756756756756772e+02 0.000000000000000000e+00 3.005172101060452405e+00 1.086053116227121791e+02 1.610667986714361177e+01 1.207667866126939771e+01
3.261261261261261097e+02 0.000000000000000000e+00 2.993001386932519381e+00 1.058096119683395955e+02 1.605642138065195468e+01 1.203479742330637237e+01
3.265765765765765991e+02 0.000000000000000000e+00 2.980911478076450294e+00 1.098819952659287082e+02 1.600646261466863507e+01 1.199312019610624702e+01
3.270270270270270316e+02 0.000000000000000000e+00 2.968918567059517954e+00 1.133952776457717846e+02 1.595683804710824916e+01 1.195168424592338852e+01
3.274774774774774642e+02 0.000000000000000000e+00 2.957043508471542737e+00 1.135258633190187538e+02 1.590758683462081535e+01 1.191053150102743530e+01
3.279279279279279535e+02 0.000000000000000000e+00 2.945316404815457645e+00 1.115467256908359559e+02 1.585875796597974841e+01 1.186971312978312199e+01
3.283783783783783861e+02 0.000000000000000000e+00 2.933770705112692667e+00 1.088735978242220881e+02 1.581040225529795862e+01 1.182928138856368605e+01
3.288288288288288186e+02 0.000000000000000000e+00 2.922445228157812380e+00 1.069222127821503818e+02 1.576257056287249725e+01 1.178928853373690799e+01
3.292792792792793080e+02 0.000000000000000000e+00 2.911379573526573949e+00 1.068484821243146143e+02 1.571531374902588141e+01 1.174978675805323292e+01
3.297297297297297405e+02 0.000000000000000000e+00 2.900613340716517996e+00 1.082650155071169138e+02 1.566868267400423065e+01 1.171082798002134950e+01
3.301801801801801730e+02 0.000000000000000000e+00 2.890167607460170984e+00 1.102168102058803925e+02 1.562270967629774532e+01 1.167244552252668655e+01
3.306306306306306624e+02 0.000000000000000000e+00 2.879992408003090532e+00 1.117479136826113972e+02 1.557735605089328601e+01 1.163460166495497106e+01
3.310810810810810949e+02 0.000000000000000000e+00 2.870021631100826198e+00 1.119384203577537846e+02 1.553256669206712104e+01 1.159724165572333732e+01
3.315315315315315274e+02 0.000000000000000000e+00 2.860206959217975964e+00 1.103348474236245238e+02 1.548829023872531252e+01 1.156031074325073860e+01
3.319819819819820168e+02 0.000000000000000000e+00 2.850516546746803215e+00 1.077036038969672518e+02 1.544447670730369282e+01 1.152375417595067120e+01
3.324324324324324493e+02 0.000000000000000000e+00 2.840919168753316626e+00 1.051197898316804640e+02 1.540107611637176888e+01 1.148751718890889606e+01
3.328828828828828819e+02 0.000000000000000000e+00 2.831384542052546749e+00 1.033511839217790111e+02 1.535803942627353535e+01 1.145154580368762254e+01
3.333333333333333144e+02 0.000000000000000000e+00 2.821892528680109535e+00 1.023689113123873540e+02 1.531532774256629637e+01 1.141579608688698499e+01
3.337837837837838038e+02 0.000000000000000000e+00 2.812429173865893972e+00 1.020167033416655613e+02 1.527290835399617208e+01 1.138023028659335978e+01
3.342342342342342363e+02 0.000000000000000000e+00 2.802980105514507159e+00 1.021382914357018308e+02 1.523074863740293949e+01 1.134481073883580393e+01
3.346846846846846688e+02 0.000000000000000000e+00 2.793526017521799076e+00 1.025774070205970929e+02 1.518881603557565541e+01 1.130949977964701247e+01
3.351351351351351013e+02 0.000000000000000000e+00 2.784044816440655268e+00 1.031777815224522783e+02 1.514707815729343565e+01 1.127425974506149942e+01
3.355855855855855907e+02 0.000000000000000000e+00 2.774514377293598955e+00 1.037831463673519465e+02 1.510550263698496565e+01 1.123905297058990982e+01
3.360360360360360232e+02 0.000000000000000000e+00 2.764913012977558537e+00 1.042381978951143537e+02 1.506405754699153476e+01 1.120384217185164744e+01
3.364864864864864558e+02 0.000000000000000000e+00 2.755224894219281850e+00 1.044577746220220433e+02 1.502271681746060494e+01 1.116859581207972951e+01
3.369369369369369451e+02 0.000000000000000000e+00 2.745438370595365996e+00 1.044731411180946452e+02 1.498145855739494436e+01 1.113328652098061866e+01
3.373873873873873777e+02 0.000000000000000000e+00 2.735541769794508582e+00 1.043265355926796474e+02 1.494026096581546881e+01 1.109788701827164914e+01
3.378378378378378102e+02 0.000000000000000000e+00 2.725520685075025540e+00 1.040601962551299948e+02 1.489910222904291004e+01 1.106237002368834510e+01
3.382882882882882996e+02 0.000000000000000000e+00 2.715357882683747448e+00 1.037163613148040895e+02 1.485795827092442778e+01 1.102670825694804080e+01
3.387387387387387321e+02 0.000000000000000000e+00 2.705035998500534333e+00 1.033372689810494194e+02 1.481680016441896441e+01 1.099087443777716544e+01
3.391891891891891646e+02 0.000000000000000000e+00 2.694537668387056328e+00 1.029651574632189295e+02 1.477559835562715307e+01 1.095484129159194708e+01
3.396396396396396540e+02 0.000000000000000000e+00 2.683848506780122989e+00 1.026409004566485237e+02 1.473432626919566246e+01 1.091858457261150761e+01
3.400900900900900865e+02 0.000000000000000000e+00 2.672978640508517856e+00 1.023786642257982749e+02 1.469298184217223024e+01 1.088210457351669902e+01
3.405405405405405190e+02 0.000000000000000000e+00 2.661950243083992973e+00 1.021682810527108813e+02 1.465157505829665752e+01 1.084541363391508639e+01
3.409909909909910084e+02 0.000000000000000000e+00 2.650783650075027253e+00 1.019986943011681433e+02 1.461011598493132624e+01 1.080852417704045365e+01
3.414414414414414409e+02 0.000000000000000000e+00 2.639488255525066052e+00 1.018588473349536798e+02 1.456861468162969686e+01 1.077144862612476572e+01
3.418918918918918735e+02 0.000000000000000000e+00 2.628069586344281561e+00 1.017376835178529291e+02 1.452707739390643837e+01 1.073419940441453946e+01
3.423423423423423628e+02 0.000000000000000000e+00 2.616533165011787787e+00 1.016241462136349583e+02 1.448550042072747601e+01 1.069678893511081696e+01
3.427927927927927954e+02 0.000000000000000000e+00 2.604884514001241769e+00 1.015071787860888435e+02 1.444387846006975451e+01 1.065922962839431420e+01
3.432432432432432279e+02 0.000000000000000000e+00 2.593129294824393583e+00 1.013764101629149081e+02 1.440220634894285467e+01 1.062153399830640410e+01
3.436936936936937173e+02 0.000000000000000000e+00 2.581275436914438615e+00 1.012294341756914946e+02 1.436048119228325959e+01 1.058371682097276789e+01
3.441441441441441498e+02 0.000000000000000000e+00 2.569332717186625814e+00 1.010689811110351002e+02 1.431870194204748259e+01 1.054579471952638414e+01
3.445945945945945823e+02 0.000000000000000000e+00 2.557311318862048211e+00 1.008978667704541294e+02 1.427686760393953591e+01 1.050778437085682526e+01
3.450450450450450717e+02 0.000000000000000000e+00 2.545222406870379928e+00 1.007189069554406160e+02 1.423497716752535780e+01 1.046970245185002568e+01
3.454954954954955042e+02 0.000000000000000000e+00 2.533077315698392340e+00 1.005349174674920505e+02 1.419302752511612198e+01 1.043156563939373882e+01
3.459459459459459367e+02 0.000000000000000000e+00 2.520887379805571982e+00 1.003487141081004665e+02 1.415101141586455924e+01 1.039339060795828118e+01
3.463963963963964261e+02 0.000000000000000000e+00 2.508663933671414270e+00 1.001631126787615358e+02 1.410892109042833908e+01 1.035519394553193706e+01
3.468468468468468586e+02 0.000000000000000000e+00 2.496418388174788561e+00 9.998086729181704868e+01 1.406674887585722900e+01 1.031699220828340913e+01
3.472972972972972912e+02 0.000000000000000000e+00 2.484163250723213423e+00 9.980311986787819478e+01 1.402448819574055960e+01 1.027880304207246809e+01
3.477477477477477805e+02 0.000000000000000000e+00 2.471911865453876089e+00 9.962928494828884141e+01 1.398213329450845777e+01 1.024064491361968976e+01
3.481981981981982130e+02 0.000000000000000000e+00 2.459678311759489588e+00 9.945869231215692707e+01 1.393967843641439686e+01 1.020253630945262557e+01
3.486486486486486456e+02 0.000000000000000000e+00 2.447477659701689845e+00 9.929067173859948525e+01 1.389711982020889991e+01 1.016449571610792191e+01
3.490990990990991349e+02 0.000000000000000000e+00 2.435325052098050946e+00 9.912455300671717850e+01 1.385447461857256712e+01 1.012654162012040615e+01
3.495495495495495675e+02 0.000000000000000000e+00 2.423235631753414054e+00 9.895966589563431626e+01 1.381177284965451690e+01 1.008869250652242044e+01
3.500000000000000000e+02 0.000000000000000000e+00 2.411224541490810225e+00 9.879534018445156107e+01 1.376904471687339537e+01 1.005096683670308266e+01
3.504504504504504325e+02 0.000000000000000000e+00 2.399303404894453706e+00 9.863090213305622456e+01 1.372631690443085972e+01 1.001337953397523961e+01
3.509009009009009219e+02 0.000000000000000000e+00 2.387468056882426026e+00 9.846576009459204215e+01 1.368360030785333947e+01 9.975929732456279453e+00
3.513513513513513544e+02 0.000000000000000000e+00 2.375710152031388134e+00 9.829988432720710989e+01 1.364090139675499813e+01 9.938612140351324342e+00
3.518018018018017870e+02 0.000000000000000000e+00 2.364024606069506262e+00 9.813344829848210793e+01 1.359822664821331273e+01 9.901421465656312648e+00
3.522522522522522195e+02 0.000000000000000000e+00 2.352408649405333563e+00 9.796662573855610390e+01 1.355558667484910984e+01 9.864352416358087794e+00
3.527027027027027088e+02 0.000000000000000000e+00 2.340859561707475223e+00 9.779959037756816542e+01 1.351300303977041040e+01 9.827399700441674213e+00
3.531531531531531414e+02 0.000000000000000000e+00 2.329374622649993398e+00 9.763251594566281710e+01 1.347049909796623979e+01 9.790558019778472953e+00
3.536036036036035739e+02 0.000000000000000000e+00 2.317951104949315777e+00 9.746557616602513008e+01 1.342809819746435096e+01 9.753821993483143160e+00
3.540540540540540633e+02 0.000000000000000000e+00 2.306585982085380238e+00 9.729894446261641860e+01 1.338582338706692099e+01 9.717185890318432939e+00
3.545045045045044958e+02 0.000000000000000000e+00 2.295275821225004620e+00 9.713279385306486802e+01 1.334369730923208408e+01 9.680643571753535070e+00
3.549549549549549283e+02 0.000000000000000000e+00 2.284017082958598621e+00 9.696727286962232029e+01 1.330174257743237831e+01 9.644188870242942357e+00
3.554054054054054177e+02 0.000000000000000000e+00 2.272805647413406405e+00 9.680238911869491858e+01 1.325998180511669489e+01 9.607815618257518508e+00
3.558558558558558502e+02 0.000000000000000000e+00 2.261637131687166402e+00 9.663809983384089719e+01 1.321843564443406649e+01 9.571517648233566433e+00
3.563063063063062827e+02 0.000000000000000000e+00 2.250507151582496590e+00 9.647436218543407449e+01 1.317711673066332878e+01 9.535288792632854893e+00
3.567567567567567721e+02 0.000000000000000000e+00 2.239411322902014945e+00 9.631113334384281188e+01 1.313603565100675041e+01 9.499122878674825188e+00
3.572072072072072046e+02 0.000000000000000000e+00 2.228345343577530002e+00 9.614837056157375628e+01 1.309520307479215262e+01 9.463013737671644776e+00
3.576576576576576372e+02 0.000000000000000000e+00 2.217306100736095686e+00 9.598603228031970502e+01 1.305463086055351596e+01 9.426956330438770237e+00
3.581081081081081265e+02 0.000000000000000000e+00 2.206291376867739018e+00 9.582407783713097160e+01 1.301433176216596621e+01 9.390946511615766212e+00
3.585585585585585591e+02 0.000000000000000000e+00 2.195298816108333995e+00 9.566246659098032978e+01 1.297431855542890844e+01 9.354980157771933591e+00
3.590090090090089916e+02 0.000000000000000000e+00 2.184324911151634296e+00 9.550115866884152638e+01 1.293460401614538569e+01 9.319053145471116295e+00
3.594594594594594810e+02 0.000000000000000000e+00 2.173365651186031755e+00 9.534013152139050362e+01 1.289520091986742045e+01 9.283161351266244310e+00
3.599099099099099135e+02 0.000000000000000000e+00 2.162417023295347462e+00 9.517937973588232126e+01 1.285611718760264921e+01 9.247300651722980547e+00
3.603603603603603460e+02 0.000000000000000000e+00 2.151475014568859478e+00 9.501889863016549498e+01 1.281734338878231938e+01 9.211466924092746922e+00
3.608108108108108354e+02 0.000000000000000000e+00 2.140535875045316061e+00 9.485868378504164866e+01 1.277886648062485619e+01 9.175656329703997471e+00
3.612612612612612679e+02 0.000000000000000000e+00 2.129599733036229736e+00 9.469873465959062742e+01 1.274067729861417320e+01 9.139868932667013723e+00
3.617117117117117004e+02 0.000000000000000000e+00 2.118669673707699985e+00 9.453905366973958735e+01 1.270276963509968482e+01 9.104107755336372065e+00
3.621621621621621898e+02 0.000000000000000000e+00 2.107748758495290531e+00 9.437964330585418793e+01 1.266513735685111897e+01 9.068375894494238310e+00
3.626126126126126223e+02 0.000000000000000000e+00 2.096838984798523597e+00 9.422050605826734682e+01 1.262777433062547061e+01 9.032676446904588374e+00
3.630630630630630549e+02 0.000000000000000000e+00 2.085941698602255201e+00 9.406164437625193386e+01 1.259067442320338159e+01 8.997012509353226051e+00
3.635135135135135442e+02 0.000000000000000000e+00 2.075058236478071194e+00 9.390304953477971139e+01 1.255383150135457981e+01 8.961387178620498162e+00
3.639639639639639768e+02 0.000000000000000000e+00 2.064189934990281472e+00 9.374468654477277596e+01 1.251723913219393580e+01 8.925803551368517219e+00
3.644144144144144093e+02 0.000000000000000000e+00 2.053338130617703428e+00 9.358651664719582186e+01 1.248088836273745983e+01 8.890264690942785819e+00
3.648648648648648987e+02 0.000000000000000000e+00 2.042504156743234489e+00 9.342850107992308040e+01 1.244476897571803420e+01 8.854773576507795951e+00
3.653153153153153312e+02 0.000000000000000000e+00 2.031689343484686106e+00 9.327060107755096396e+01 1.240887074120655598e+01 8.819333171826656326e+00
3.657657657657657637e+02 0.000000000000000000e+00 2.020895021491014631e+00 9.311277787451581389e+01 1.237318342910839419e+01 8.783946440464205807e+00
3.662162162162162531e+02 0.000000000000000000e+00 2.010122540135853342e+00 9.295499270524123858e+01 1.233769680932891788e+01 8.748616346027120017e+00
3.666666666666666856e+02 0.000000000000000000e+00 1.999373268852650654e+00 9.279720680415812240e+01 1.230240065175894415e+01 8.713345852072961861e+00
3.671171171171171181e+02 0.000000000000000000e+00 1.988648578064385219e+00 9.263938173441601975e+01 1.226728472631293698e+01 8.678137922201131005e+00
3.675675675675675507e+02 0.000000000000000000e+00 1.977949838217682554e+00 9.248148351330564765e+01 1.223233880289080844e+01 8.642995519989199238e+00
3.680180180180180400e+02 0.000000000000000000e+00 1.967278409341815859e+00 9.232348135345819173e+01 1.219755296302173520e+01 8.607921579154208302e+00
3.684684684684684726e+02 0.000000000000000000e+00 1.956634849446345470e+00 9.216534373599461105e+01 1.216291972084400186e+01 8.572918075900815893e+00
3.689189189189189051e+02 0.000000000000000000e+00 1.946018357410139288e+00 9.200703778293245705e+01 1.212843209968559677e+01 8.537985552959071356e+00
3.693693693693693376e+02 0.000000000000000000e+00 1.935428003262131824e+00 9.184853048468539782e+01 1.209408301391158602e+01 8.503124420984022436e+00
3.698198198198198270e+02 0.000000000000000000e+00 1.924863532243762165e+00 9.168978883167255844e+01 1.205986537788703572e+01 8.468335090636173845e+00
3.702702702702702595e+02 0.000000000000000000e+00 1.914326245678239502e+00 9.153077981431670196e+01 1.202577210598064994e+01 8.433617972577849287e+00
3.707207207207206920e+02 0.000000000000000000e+00 1.903817663349400391e+00 9.137147892624125234e+01 1.199179611256113276e+01 8.398973477471372462e+00
3.711711711711711814e+02 0.000000000000000000e+00 1.893339305019253516e+00 9.121190985008615826e+01 1.195793031199536927e+01 8.364402015977248084e+00
3.716216216216216139e+02 0.000000000000000000e+00 1.882892690298831440e+00 9.105211322396280593e+01 1.192416761847925954e+01 8.329903997640940361e+00
3.720720720720720465e+02 0.000000000000000000e+00 1.872478672188663040e+00 9.089212903818224731e+01 1.189050161449995358e+01 8.295479070437068003e+00
3.725225225225225358e+02 0.000000000000000000e+00 1.862095922037042328e+00 9.073199510139602353e+01 1.185693085258571955e+01 8.261124525444756728e+00
3.729729729729729684e+02 0.000000000000000000e+00 1.851742665581696201e+00 9.057174877664874657e+01 1.182345582459311117e+01 8.226837189240541193e+00
3.734234234234234009e+02 0.000000000000000000e+00 1.841417164467202383e+00 9.041142742698866641e+01 1.179007702404851443e+01 8.192613888402775046e+00
3.738738738738738903e+02 0.000000000000000000e+00 1.831117947102029575e+00 9.025106841546403302e+01 1.175679494446194440e+01 8.158451449504354969e+00
3.743243243243243228e+02 0.000000000000000000e+00 1.820843662027982646e+00 9.009070612384130072e+01 1.172361007935978705e+01 8.124346699130910565e+00
3.747747747747747553e+02 0.000000000000000000e+00 1.810592958374400041e+00 8.993036306232170318e+01 1.169052292225023848e+01 8.090296463849881548e+00
3.752252252252252447e+02 0.000000000000000000e+00 1.800364485254249303e+00 8.977005878653471882e+01 1.165753396665604669e+01 8.056297570241440553e+00
3.756756756756756772e+02 0.000000000000000000e+00 1.790156928929718561e+00 8.960981288926450361e+01 1.162464374305091042e+01 8.022346876550727757e+00
3.761261261261261097e+02 0.000000000000000000e+00 1.779969368466481683e+00 8.944964535609142331e+01 1.159185272195463767e+01 7.988441566034452990e+00
3.765765765765765991e+02 0.000000000000000000e+00 1.769801119011390256e+00 8.928957640867338341e+01 1.155916017938034202e+01 7.954579012211979716e+00
3.770270270270270316e+02 0.000000000000000000e+00 1.759651496815422433e+00 8.912962627191336651e+01 1.152656511271743511e+01 7.920756590987366508e+00
3.774774774774774642e+02 0.000000000000000000e+00 1.749519577839237172e+00 8.896981517069798429e+01 1.149406651935169066e+01 7.886971678250120021e+00
3.779279279279279535e+02 0.000000000000000000e+00 1.739403980693168705e+00 8.881016331646969775e+01 1.146166339665433043e+01 7.853221649886108935e+00
3.783783783783783861e+02 0.000000000000000000e+00 1.729303272719334927e+00 8.865068733906991838e+01 1.142935474202386104e+01 7.819503881793934852e+00
3.788288288288288186e+02 0.000000000000000000e+00 1.719216021250758786e+00 8.849139548414132150e+01 1.139713955282968527e+01 7.785815749868561397e+00
3.792792792792793080e+02 0.000000000000000000e+00 1.709140795055645867e+00 8.833229480080808571e+01 1.136501682788912149e+01 7.752154631421944941e+00
3.797297297297297405e+02 0.000000000000000000e+00 1.699076994647839456e+00 8.817339316992729437e+01 1.133298639769054716e+01 7.718518782765386277e+00
3.801801801801801730e+02 0.000000000000000000e+00 1.689026248872323777e+00 8.801470070069626672e+01 1.130105004326287599e+01 7.684908929113589693e+00
3.806306306306306624e+02 0.000000000000000000e+00 1.678990555814380059e+00 8.785622787154898106e+01 1.126920901265657449e+01 7.651326241355491220e+00
3.810810810810810949e+02 0.000000000000000000e+00 1.668971867858999758e+00 8.769798516091577767e+01 1.123746437104455254e+01 7.617771890390940825e+00
3.815315315315315274e+02 0.000000000000000000e+00 1.658971333798035630e+00 8.753998304722881585e+01 1.120581718360881496e+01 7.584247047137978370e+00
3.819819819819820168e+02 0.000000000000000000e+00 1.648989416233234806e+00 8.738223200892571185e+01 1.117426851553136657e+01 7.550752882501910790e+00
3.824324324324323925e+02 0.000000000000000000e+00 1.639026555727468804e+00 8.722474244568002177e+01 1.114281943199421221e+01 7.517290567395320977e+00
3.828828828828828819e+02 0.000000000000000000e+00 1.629083192841790151e+00 8.706752276882434671e+01 1.111147099817389972e+01 7.483861272730791825e+00
3.833333333333333712e+02 0.000000000000000000e+00 1.619159787589524058e+00 8.691057931724935770e+01 1.108022429872471548e+01 7.450466188893187791e+00
3.837837837837837469e+02 0.000000000000000000e+00 1.609257392570725642e+00 8.675391892291918339e+01 1.104908101085493399e+01 7.417107119137654081e+00
3.842342342342342363e+02 0.000000000000000000e+00 1.599377746611935436e+00 8.659754910403535177e+01 1.101804340608759958e+01 7.383786618438534788e+00
3.846846846846847257e+02 0.000000000000000000e+00 1.589522626856705756e+00 8.644147741712004063e+01 1.098711328685931221e+01 7.350507293280315935e+00
3.851351351351351013e+02 0.000000000000000000e+00 1.579693812960613286e+00 8.628571141870816064e+01 1.095629228151301504e+01 7.317271750160216470e+00
3.855855855855855907e+02 0.000000000000000000e+00 1.569893107274765498e+00 8.613025866533280350e+01 1.092558201822430419e+01 7.284082595560903428e+00
3.860360360360360801e+02 0.000000000000000000e+00 1.560122324275653227e+00 8.597512671351432800e+01 1.089498412517241377e+01 7.250942435977776768e+00
3.864864864864864558e+02 0.000000000000000000e+00 1.550383278556182631e+00 8.582032311978946382e+01 1.086450023054203484e+01 7.217853877893503523e+00
3.869369369369369451e+02 0.000000000000000000e+00 1.540677784718354815e+00 8.566585543773544487e+01 1.083413196250876354e+01 7.184819527803483652e+00
3.873873873873873777e+02 0.000000000000000000e+00 1.531007555542601040e+00 8.551172986597885028e+01 1.080388084744481603e+01 7.151841890277864877e+00
3.878378378378378102e+02 0.000000000000000000e+00 1.521373195628257236e+00 8.535794830145277956e+01 1.077374730353039922e+01 7.118922205783746904e+00
3.882882882882882996e+02 0.000000000000000000e+00 1.511774628825151012e+00 8.520451145903825818e+01 1.074373112667308305e+01 7.086060565790830879e+00
3.887387387387387321e+02 0.000000000000000000e+00 1.502211769078712678e+00 8.505142004369918141e+01 1.071383303853872349e+01 7.053256964321917621e+00
3.891891891891891646e+02 0.000000000000000000e+00 1.492684543456562096e+00 8.489867476038671157e+01 1.068405451353646640e+01 7.020511395381618058e+00
3.896396396396396540e+02 0.000000000000000000e+00 1.483192973742916365e+00 8.474627631408475281e+01 1.065439704743403126e+01 6.987823853012741893e+00
3.900900900900900865e+02 0.000000000000000000e+00 1.473737123202226940e+00 8.459422540974446747e+01 1.062486213597730966e+01 6.955194331225357018e+00
3.905405405405405190e+02 0.000000000000000000e+00 1.464317055286301184e+00 8.444252275234975968e+01 1.059545127493038308e+01 6.922622824044083245e+00
3.909909909909910084e+02 0.000000000000000000e+00 1.454932833441489493e+00 8.429116904685361078e+01 1.056616596003732411e+01 6.890109325497178361e+00
3.914414414414414409e+02 0.000000000000000000e+00 1.445584079898253549e+00 8.414016455701130326e+01 1.053700724584268755e+01 6.857653388382459525e+00
3.918918918918918735e+02 0.000000000000000000e+00 1.436267575962119736e+00 8.398950634317043296e+01 1.050797334595335997e+01 6.825251530577588710e+00
3.923423423423423628e+02 0.000000000000000000e+00 1.426978977147882688e+00 8.383918265070860798e+01 1.047906134858749283e+01 6.792898371597402729e+00
3.927927927927927954e+02 0.000000000000000000e+00 1.417713936170912348e+00 8.368917437654999958e+01 1.045026875289840973e+01 6.760588335839202045e+00
3.932432432432432279e+02 0.000000000000000000e+00 1.408468099081801483e+00 8.353946212390110304e+01 1.042159425508725690e+01 6.728315847723933985e+00
3.936936936936937173e+02 0.000000000000000000e+00 1.399237058256403543e+00 8.339002649595022376e+01 1.039303676657982578e+01 6.696075331652536988e+00
3.941441441441441498e+02 0.000000000000000000e+00 1.390016380149972974e+00 8.324084809589658107e+01 1.036459519881464075e+01 6.663861212036863435e+00
3.945945945945945823e+02 0.000000000000000000e+00 1.380801631054055179e+00 8.309190752693757531e+01 1.033626846322476922e+01 6.631667913281489746e+00
3.950450450450450717e+02 0.000000000000000000e+00 1.371588377234729705e+00 8.294318539227242582e+01 1.030805547123418364e+01 6.599489859792811330e+00
3.954954954954955042e+02 0.000000000000000000e+00 1.362372250681801233e+00 8.279466236078405927e+01 1.027995519997966767e+01 6.567321541673663887e+00
3.959459459459459367e+02 0.000000000000000000e+00 1.353149352793479920e+00 8.264631957079473068e+01 1.025196709600459144e+01 6.535157933087248239e+00
3.963963963963964261e+02 0.000000000000000000e+00 1.343915989260494825e+00 8.249813836602697847e+01 1.022409081014848198e+01 6.502994314827446942e+00
3.968468468468468586e+02 0.000000000000000000e+00 1.334668466599396197e+00 8.235010073290504806e+01 1.019632596720475703e+01 6.470826012240650016e+00
3.972972972972972912e+02 0.000000000000000000e+00 1.325403103017379181e+00 8.220219037260903860e+01 1.016867112920772342e+01 6.438648350840594503e+00
3.977477477477477805e+02 0.000000000000000000e+00 1.316116374680859735e+00 8.205439126959390705e+01 1.014112346712863655e+01 6.406456656144655426e+00
3.981981981981982130e+02 0.000000000000000000e+00 1.306804871326676221e+00 8.190668740830733441e+01 1.011368005790791358e+01 6.374246253661112860e+00
3.986486486486486456e+02 0.000000000000000000e+00 1.297465185198234394e+00 8.175906277320791560e+01 1.008633797848415270e+01 6.342012468903703848e+00
3.990990990990991349e+02 0.000000000000000000e+00 1.288093908515293151e+00 8.161150134874696960e+01 1.005909430579959007e+01 6.309750627382527455e+00
3.995495495495495106e+02 0.000000000000000000e+00 1.278687756368526607e+00 8.146398724223581667e+01 1.003194623964554921e+01 6.277456177473140997e+00
4.000000000000000000e+02 0.000000000000000000e+00 1.269246036255935906e+00 8.131650715340038005e+01 1.000489357222977560e+01 6.245127118952950696e+00
4.004504504504504894e+02 0.000000000000000000e+00 1.259770524755367660e+00 8.116905025103005755e+01 9.977938564841679181e+00 6.212763222076318925e+00
4.009009009009008651e+02 0.000000000000000000e+00 1.250263096613707603e+00 8.102160585713681940e+01 9.951083576926976093e+00 6.180363770234180265e+00
4.013513513513513544e+02 0.000000000000000000e+00 1.240725633544570883e+00 8.087417132721748203e+01 9.924330824876960833e+00 6.147928028765818453e+00
4.018018018018018438e+02 0.000000000000000000e+00 1.231160380531946430e+00 8.072676041877275566e+01 9.897678903285850538e+00 6.115455263014155207e+00
4.022522522522522195e+02 0.000000000000000000e+00 1.221570115878421348e+00 8.057938889039724017e+01 9.871122590699087596e+00 6.082944738313017297e+00
4.027027027027027088e+02 0.000000000000000000e+00 1.211957660487314570e+00 8.043207250070372538e+01 9.844656483743165154e+00 6.050395720010783407e+00
4.031531531531531414e+02 0.000000000000000000e+00 1.202325835243755137e+00 8.028482700828863017e+01 9.818275179030024447e+00 6.017807473443099298e+00
4.036036036036035739e+02 0.000000000000000000e+00 1.192677461116545601e+00 8.013766817182113300e+01 9.791973273246185272e+00 5.985179264018370304e+00
4.040540540540540633e+02 0.000000000000000000e+00 1.183015665350467316e+00 7.999061205627367599e+01 9.765745669361422188e+00 5.952510659024483175e+00
4.045045045045044958e+02 0.000000000000000000e+00 1.173344593069487019e+00 7.984367574447423976e+01 9.739588288228333113e+00 5.919801855236073607e+00
4.049549549549549283e+02 0.000000000000000000e+00 1.163668600536766462e+00 7.969687653038454300e+01 9.713497261820521089e+00 5.887052574347762857e+00
4.054054054054054177e+02 0.000000000000000000e+00 1.153992044019105379e+00 7.955023170599997684e+01 9.687468722133417032e+00 5.854262467966691474e+00
4.058558558558558502e+02 0.000000000000000000e+00 1.144319251223350875e+00 7.940375753844818973e+01 9.661498818884865614e+00 5.821431187679991126e+00
4.063063063063062827e+02 0.000000000000000000e+00 1.134654407565903966e+00 7.925746760073343467e+01 9.635583986128040124e+00 5.788558385085707414e+00
4.067567567567567721e+02 0.000000000000000000e+00 1.125001654219886404e+00 7.911137502845849667e+01 9.609720886883224011e+00 5.755643711781885941e+00
4.072072072072072046e+02 0.000000000000000000e+00 1.115365132329316111e+00 7.896549295720978989e+01 9.583906190673587844e+00 5.722686819366572308e+00
4.076576576576576372e+02 0.000000000000000000e+00 1.105748983038211009e+00 7.881983452257372846e+01 9.558136567018664209e+00 5.689687359426898183e+00
4.081081081081081265e+02 0.000000000000000000e+00 1.096157270691037411e+00 7.867441278334990784e+01 9.532408608642072068e+00 5.656644906766814529e+00
4.085585585585585591e+02 0.000000000000000000e+00 1.086592743231449276e+00 7.852923948190618830e+01 9.506717591855704086e+00 5.623558559014782077e+00
4.090090090090089916e+02 0.000000000000000000e+00 1.077057042177330004e+00 7.838432525421740138e+01 9.481057686554777320e+00 5.590429713573030313e+00
4.094594594594594810e+02 0.000000000000000000e+00 1.067551774665844277e+00 7.823968070186674595e+01 9.455423028255609097e+00 5.557260597493950627e+00
4.099099099099099135e+02 0.000000000000000000e+00 1.058078523854419473e+00 7.809531642642650695e+01 9.429807752465421800e+00 5.524053437799011590e+00
4.103603603603603460e+02 0.000000000000000000e+00 1.048637478907039622e+00 7.795124273362853273e+01 9.404207249297542148e+00 5.490810461529690656e+00
4.108108108108108354e+02 0.000000000000000000e+00 1.039226693581440486e+00 7.780745828132239694e+01 9.378625513223596499e+00 5.457533895725646289e+00
4.112612612612612679e+02 0.000000000000000000e+00 1.029844040880561806e+00 7.766394651090377010e+01 9.353070148519691429e+00 5.424225967422898975e+00
4.117117117117117004e+02 0.000000000000000000e+00 1.020487393814619281e+00 7.752068983816934633e+01 9.327548771825604490e+00 5.390888903662926168e+00
4.121621621621621898e+02 0.000000000000000000e+00 1.011154625366543769e+00 7.737767067891581974e+01 9.302068999768380309e+00 5.357524931467196438e+00
4.126126126126126223e+02 0.000000000000000000e+00 1.001843190455474542e+00 7.723487103085608396e+01 9.276638030896720011e+00 5.324136015982730896e+00
4.130630630630630549e+02 0.000000000000000000e+00 9.925489774159359513e-01 7.709227132513296965e+01 9.251261497189261718e+00 5.290724832277192036e+00
4.135135135135135442e+02 0.000000000000000000e+00 9.832675077559542842e-01 7.694985162605189544e+01 9.225944663778136601e+00 5.257295410467122565e+00
4.139639639639639768e+02 0.000000000000000000e+00 9.739943029799178476e-01 7.680759199791827996e+01 9.200692795815484715e+00 5.223851823251607129e+00
4.144144144144144093e+02 0.000000000000000000e+00 9.647248164164921036e-01 7.666547250503572286e+01 9.175511158427980263e+00 5.190398143304264522e+00
4.148648648648648987e+02 0.000000000000000000e+00 9.554537149833777221e-01 7.652347321169872885e+01 9.150404968315342558e+00 5.156938443318722420e+00
4.153153153153153312e+02 0.000000000000000000e+00 9.461751611070212675e-01 7.638157362721540267e+01 9.125379183918994386e+00 5.123476795988608501e+00
4.157657657657657637e+02 0.000000000000000000e+00 9.368833089229156030e-01 7.623974871351856564e+01 9.100438677916827146e+00 5.090017273983903578e+00
4.162162162162162531e+02 0.000000000000000000e+00 9.275723125738295494e-01 7.609797120603980147e+01 9.075588322961266385e+00 5.056563950007330277e+00
4.166666666666666288e+02 0.000000000000000000e+00 9.182363318250281736e-01 7.595621383057732601e+01 9.050832997301768046e+00 5.023120902356822626e+00
4.171171171171171181e+02 0.000000000000000000e+00 9.088698718442174140e-01 7.581444965836453775e+01 9.026177924608418834e+00 4.989692167802786571e+00
4.175675675675676075e+02 0.000000000000000000e+00 8.994679782099410659e-01 7.567265230100019835e+01 9.001628868956686347e+00 4.956280415501169045e+00
4.180180180180179832e+02 0.000000000000000000e+00 8.900257435379899107e-01 7.553079541715669620e+01 8.977191641459285165e+00 4.922887774582704878e+00
4.184684684684684726e+02 0.000000000000000000e+00 8.805382604587066453e-01 7.538885266551551467e+01 8.952872053243481787e+00 4.889516374045342673e+00
4.189189189189189619e+02 0.000000000000000000e+00 8.710016583372635068e-01 7.524679770474358520e+01 8.928675915436542709e+00 4.856168342868841137e+00
4.193693693693693376e+02 0.000000000000000000e+00 8.614161594523466192e-01 7.510460419351329620e+01 8.904608840832224814e+00 4.822845810032958980e+00
4.198198198198198270e+02 0.000000000000000000e+00 8.517829960092058172e-01 7.496225313800096046e+01 8.880672338396834675e+00 4.789550904541101772e+00
4.202702702702702595e+02 0.000000000000000000e+00 8.421034001876250841e-01 7.481976912462596374e+01 8.856864052468154114e+00 4.756285755360295298e+00
4.207207207207206920e+02 0.000000000000000000e+00 8.323786041855782969e-01 7.467719274620139913e+01 8.833181476964455214e+00 4.723052491490307148e+00
4.211711711711711814e+02 0.000000000000000000e+00 8.226098531558818650e-01 7.453456463301699841e+01 8.809622118747938657e+00 4.689853254862100584e+00
4.216216216216216139e+02 0.000000000000000000e+00 8.127987846528412774e-01 7.439192580778217234e+01 8.786183877104122075e+00 4.656690162224549567e+00
4.220720720720720465e+02 0.000000000000000000e+00 8.029474895156454295e-01 7.424931774648575811e+01 8.762865104592492571e+00 4.623563569213729352e+00
4.225225225225225358e+02 0.000000000000000000e+00 7.930580838055902859e-01 7.410678195033324300e+01 8.739664178994644317e+00 4.590473125548669486e+00
4.229729729729729684e+02 0.000000000000000000e+00 7.831326905488822376e-01 7.396435992053557129e+01 8.716579478086714516e+00 4.557418480486376211e+00
4.234234234234234009e+02 0.000000000000000000e+00 7.731743935491977027e-01 7.382209315830186824e+01 8.693609379657573299e+00 4.524399283280217787e+00
4.238738738738738903e+02 0.000000000000000000e+00 7.631882090936414897e-01 7.368002316483034519e+01 8.670752261468805955e+00 4.491415183176286519e+00
4.243243243243243228e+02 0.000000000000000000e+00 7.531793851139809703e-01 7.353819141198982834e+01 8.648006361909210682e+00 4.458465829442502582e+00
4.247747747747747553e+02 0.000000000000000000e+00 7.431531695347075583e-01 7.339663316455335007e+01 8.625368948711184203e+00 4.425550871324958280e+00
4.252252252252252447e+02 0.000000000000000000e+00 7.331148102693987312e-01 7.325536984501195548e+01 8.602836876878427574e+00 4.392669958084297832e+00
4.256756756756756772e+02 0.000000000000000000e+00 7.230695555845159106e-01 7.311442100426756951e+01 8.580407000234117731e+00 4.359822739304945571e+00
4.261261261261261097e+02 0.000000000000000000e+00 7.130226675835729111e-01 7.297380620706826448e+01 8.558076186449397937e+00 4.327008894477330614e+00
4.265765765765765991e+02 0.000000000000000000e+00 7.029794269183184952e-01 7.283354503670852864e+01 8.535841321740008425e+00 4.294228327755263308e+00
4.270270270270270316e+02 0.000000000000000000e+00 6.929451155247079441e-01 7.269365707777069474e+01 8.513699293611352914e+00 4.261481087552965619e+00
4.274774774774774642e+02 0.000000000000000000e+00 6.829250120918004541e-01 7.255416191483163857e+01 8.491646989559740177e+00 4.228767225145929842e+00
4.279279279279279535e+02 0.000000000000000000e+00 6.729232755496923346e-01 7.241507913248278783e+01 8.469681297099668882e+00 4.196086791815105244e+00
4.283783783783783861e+02 0.000000000000000000e+00 6.629413109112647362e-01 7.227642831530829426e+01 8.447799103736542747e+00 4.163439838857811992e+00
4.288288288288288186e+02 0.000000000000000000e+00 6.529801074284478091e-01 7.213822904788503365e+01 8.425997297012145282e+00 4.130826417547723395e+00
4.292792792792793080e+02 0.000000000000000000e+00 6.430406543604476610e-01 7.200050091480443371e+01 8.404273052703501889e+00 4.098246579171245685e+00
4.297297297297297405e+02 0.000000000000000000e+00 6.331239409610134317e-01 7.186326350063791324e+01 8.382624530047905864e+00 4.065700375007509138e+00
4.301801801801801730e+02 0.000000000000000000e+00 6.232309564729803242e-01 7.172653618445474422e+01 8.361050097819315852e+00 4.033187856311997166e+00
4.306306306306306624e+02 0.000000000000000000e+00 6.133626819246273953e-01 7.159032520728396776e+01 8.339548116602600203e+00 4.000709066660419921e+00
4.310810810810810949e+02 0.000000000000000000e+00 6.035200790829549078e-01 7.145461596570567053e+01 8.318116927695882623e+00 3.968264131441173959e+00
4.315315315315315274e+02 0.000000000000000000e+00 5.937041069410042837e-01 7.131939200555825664e+01 8.296754869625146966e+00 3.935853395561935031e+00
4.319819819819820168e+02 0.000000000000000000e+00 5.839157244881789666e-01 7.118463687267649220e+01 8.275460280930929002e+00 3.903477233481680742e+00
4.324324324324323925e+02 0.000000000000000000e+00 5.741555810764111811e-01 7.105033411290423828e+01 8.254231500144669553e+00 3.871136019675759599e+00
4.328828828828828819e+02 0.000000000000000000e+00 5.644219484456698410e-01 7.091646727207807999e+01 8.233066865795990452e+00 3.838830128614063142e+00
4.333333333333333712e+02 0.000000000000000000e+00 5.547119967486651149e-01 7.078301989603278344e+01 8.211964716418151511e+00 3.806559934757387964e+00
4.337837837837837469e+02 0.000000000000000000e+00 5.450228901245282032e-01 7.064997553060857172e+01 8.190923388958253781e+00 3.774325812571987626e+00
4.342342342342342363e+02 0.000000000000000000e+00 5.353517927305802004e-01 7.051731772164566792e+01 8.169941074007510906e+00 3.742128136544124573e+00
4.346846846846847257e+02 0.000000000000000000e+00 5.256958686914003920e-01 7.038503001498065714e+01 8.149015699489609688e+00 3.709967281127319438e+00
4.351351351351351013e+02 0.000000000000000000e+00 5.160522914084140211e-01 7.025309596569786663e+01 8.128145175236568321e+00 3.677843630039205891e+00
4.355855855855855907e+02 0.000000000000000000e+00 5.064182985624938738e-01 7.012149919317380409e+01 8.107327475347119616e+00 3.645757625481564901e+00
4.360360360360360801e+02 0.000000000000000000e+00 4.967911551029828843e-01 6.999022334405708534e+01 8.086560601210294408e+00 3.613709647868745378e+00
4.364864864864864558e+02 0.000000000000000000e+00 4.871681260992772877e-01 6.985925101933571568e+01 8.065842554318805924e+00 3.581700008104235167e+00
4.369369369369369451e+02 0.000000000000000000e+00 4.775464824488153681e-01 6.972855981817519933e+01 8.045171336154453456e+00 3.549729015228876960e+00
4.373873873873873777e+02 0.000000000000000000e+00 4.679240229379502125e-01 6.959812584607061581e+01 8.024544948202674277e+00 3.517796978281694464e+00
4.378378378378378102e+02 0.000000000000000000e+00 4.582994870961556444e-01 6.946792520826602413e+01 8.003961391950724646e+00 3.485904206303530373e+00
4.382882882882882996e+02 0.000000000000000000e+00 4.486717116142244777e-01 6.933793401000002632e+01 7.983418668894955772e+00 3.454051008346141316e+00
4.387387387387387321e+02 0.000000000000000000e+00 4.390395331702166004e-01 6.920812835650212946e+01 7.962914844731130870e+00 3.422237693439456052e+00
4.391891891891891646e+02 0.000000000000000000e+00 4.294017884585628053e-01 6.907848435302003054e+01 7.942449915470206179e+00 3.390464570635231212e+00
4.396396396396396540e+02 0.000000000000000000e+00 4.197573149449453922e-01 6.894897810557449702e+01 7.922026099626236828e+00 3.358731949756474933e+00
4.400900900900900865e+02 0.000000000000000000e+00 4.101050111930817366e-01 6.881958578127705550e+01 7.901645799707694096e+00 3.327040201729687396e+00
4.405405405405405190e+02 0.000000000000000000e+00 4.004438792999280849e-01 6.869028365077429044e+01 7.881311521727184299e+00 3.295389771019472391e+00
4.409909909909910084e+02 0.000000000000000000e+00 3.907729313832533080e-01 6.856104799473359890e+01 7.861025781732678297e+00 3.263780884271909599e+00
4.414414414414414409e+02 0.000000000000000000e+00 3.810911795517313294e-01 6.843185509382783493e+01 7.840791095768508967e+00 3.232213663495713263e+00
4.418918918918918735e+02 0.000000000000000000e+00 3.713977471343241632e-01 6.830268507588334614e+01 7.820609979880828178e+00 3.200688230144805857e+00
4.423423423423423628e+02 0.000000000000000000e+00 3.616928419305622810e-01 6.817353309871032252e+01 7.800484950110330828e+00 3.169204705678566825e+00
4.427927927927927954e+02 0.000000000000000000e+00 3.519772837098571472e-01 6.804439799003557710e+01 7.780418522512263735e+00 3.137763211552737630e+00
4.432432432432432279e+02 0.000000000000000000e+00 3.422518991501419805e-01 6.791527857758228492e+01 7.760413213127321796e+00 3.106363869226697716e+00
4.436936936936937173e+02 0.000000000000000000e+00 3.325175149129790952e-01 6.778617368906816409e+01 7.740471559651268763e+00 3.075006800161645515e+00
4.441441441441441498e+02 0.000000000000000000e+00 3.227749576708447421e-01 6.765708215222002764e+01 7.720596940336690750e+00 3.043692125804227544e+00
4.445945945945945823e+02 0.000000000000000000e+00 3.130250598005659413e-01 6.752800280047085835e+01 7.700793830314069055e+00 3.012419973329087952e+00
4.450450450450450717e+02 0.000000000000000000e+00 3.032687311697372934e-01 6.739893454473349266e+01 7.681066855060635135e+00 2.981190547385267564e+00
4.454954954954955042e+02 0.000000000000000000e+00 2.935069375344028231e-01 6.726987635182558734e+01 7.661420695947526838e+00 2.950004099839134142e+00
4.459459459459459367e+02 0.000000000000000000e+00 2.837406458966142964e-01 6.714082718979625497e+01 7.641860035580975818e+00 2.918860820087502361e+00
4.463963963963964261e+02 0.000000000000000000e+00 2.739708232511475217e-01 6.701178602670370310e+01 7.622389556572670699e+00 2.887760869152771193e+00
4.468468468468468586e+02 0.000000000000000000e+00 2.641983531229925575e-01 6.688275199301278917e+01 7.603013941523386165e+00 2.856704407900906517e+00
4.472972972972972912e+02 0.000000000000000000e+00 2.544238008140382590e-01 6.675372482072089042e+01 7.583737873033896904e+00 2.825691597219702089e+00
4.477477477477477805e+02 0.000000000000000000e+00 2.446476557652204065e-01 6.662470438102536718e+01 7.564566033715891535e+00 2.794722597986037727e+00
4.481981981981982130e+02 0.000000000000000000e+00 2.348704074411216425e-01 6.649569054513085575e+01 7.545503106177420705e+00 2.763797571087707183e+00
4.486486486486486456e+02 0.000000000000000000e+00 2.250925452826777473e-01 6.636668318424017343e+01 7.526553773021078086e+00 2.732916677397952299e+00
4.490990990990991349e+02 0.000000000000000000e+00 2.153145587490143953e-01 6.623768216955795651e+01 7.507721671157923993e+00 2.702080077802747837e+00
4.495495495495495106e+02 0.000000000000000000e+00 2.055369109511957504e-01 6.610868734594623675e+01 7.489005664105206961e+00 2.671287906838188064e+00
4.500000000000000000e+02 0.000000000000000000e+00 1.957598668905120576e-01 6.597969836015545297e+01 7.470403070894462871e+00 2.640540100939688273e+00
4.504504504504504894e+02 0.000000000000000000e+00 1.859836014045868069e-01 6.585071476877601526e+01 7.451911120315344306e+00 2.609836507381260162e+00
4.509009009009008651e+02 0.000000000000000000e+00 1.762082888926670421e-01 6.572173612795450026e+01 7.433527040708213462e+00 2.579176986184393172e+00
4.513513513513513544e+02 0.000000000000000000e+00 1.664341036812402308e-01 6.559276199307896604e+01 7.415248060397061636e+00 2.548561406698354403e+00
4.518018018018018438e+02 0.000000000000000000e+00 1.566611807338631479e-01 6.546379109373265237e+01 7.397071407727707992e+00 2.517989638454309897e+00
4.522522522522522195e+02 0.000000000000000000e+00 1.468895463294757064e-01 6.533481975390714069e+01 7.378994311029600794e+00 2.487461550988882664e+00
4.527027027027027088e+02 0.000000000000000000e+00 1.371192081514891470e-01 6.520584386197151616e+01 7.361013998634007294e+00 2.456977013836876722e+00
4.531531531531531982e+02 0.000000000000000000e+00 1.273501738760387525e-01 6.507685930629304494e+01 7.343127698877651710e+00 2.426535896534915082e+00
4.536036036036035739e+02 0.000000000000000000e+00 1.175824511938117212e-01 6.494786197524445015e+01 7.325332640099077253e+00 2.396138068621439743e+00
4.540540540540540633e+02 0.000000000000000000e+00 1.078160477864003042e-01 6.481884775719117897e+01 7.307626039966635290e+00 2.365783399629435735e+00
4.545045045045044958e+02 0.000000000000000000e+00 9.805096860691264737e-02 6.468981253777928941e+01 7.290004124290135223e+00 2.335471756365222973e+00
4.549549549549549283e+02 0.000000000000000000e+00 8.828719824123254512e-02 6.456075218227852019e+01 7.272461321046648663e+00 2.305202985267897020e+00
4.554054054054054177e+02 0.000000000000000000e+00 7.852471208752831444e-02 6.443166254677271354e+01 7.254991863526811358e+00 2.274976923201393220e+00
4.558558558558558502e+02 0.000000000000000000e+00 6.876348550395050552e-02 6.430253948731115088e+01 7.237589984970327350e+00 2.244793371390187531e+00
4.563063063063062827e+02 0.000000000000000000e+00 5.900349383955472149e-02 6.417337886155837623e+01 7.220249918613262707e+00 2.214652067541464930e+00
4.567567567567567721e+02 0.000000000000000000e+00 4.924468142053228803e-02 6.404417997973541787e+01 7.202965897700778442e+00 2.184552742783125723e+00
4.572072072072072046e+02 0.000000000000000000e+00 3.948688400851096958e-02 6.391495288706391875e+01 7.185732155468940618e+00 2.154495128252165159e+00
4.576576576576576372e+02 0.000000000000000000e+00 2.972991364185872953e-02 6.378570970918372041e+01 7.168542925151996315e+00 2.124478955072845565e+00
4.581081081081081265e+02 0.000000000000000000e+00 1.997358236985746771e-02 6.365646257172193145e+01 7.151392440000563511e+00 2.094503954380343203e+00
4.585585585585585591e+02 0.000000000000000000e+00 1.021770222359918989e-02 6.352722360031293647e+01 7.134274933247070294e+00 2.064569857308015344e+00
4.590090090090089916e+02 0.000000000000000000e+00 4.620852505468064919e-04 6.339800492058748205e+01 7.117184638136677677e+00 2.034676394987400272e+00
4.594594594594594810e+02 0.000000000000000000e+00 -9.293424593124655075e-03 6.326881869009957882e+01 7.100116192183122621e+00 2.004823330467843334e+00
4.599099099099099135e+02 0.000000000000000000e+00 -1.904854243548470549e-02 6.313967750730625994e+01 7.083069057474858710e+00 1.975010867710807361e+00
4.603603603603603460e+02 0.000000000000000000e+00 -2.880266187094093766e-02 6.301059429220549646e+01 7.066045872194081312e+00 1.945239532215055078e+00
4.608108108108108354e+02 0.000000000000000000e+00 -3.855516918520152103e-02 6.288158197210032085e+01 7.049049330591515172e+00 1.915509851765818894e+00
4.612612612612612679e+02 0.000000000000000000e+00 -4.830545067125058267e-02 6.275265347429922258e+01 7.032082126919704024e+00 1.885822309166542254e+00
4.617117117117117004e+02 0.000000000000000000e+00 -5.805291430624492932e-02 6.262382178697043855e+01 7.015146955425734632e+00 1.856177363457391039e+00
4.621621621621621898e+02 0.000000000000000000e+00 -6.779713874311710242e-02 6.249510358439329138e+01 6.998246510371245677e+00 1.826575473467528354e+00
4.626126126126126223e+02 0.000000000000000000e+00 -7.753778332698857412e-02 6.236652127396337164e+01 6.981383486001504934e+00 1.797017098035212257e+00
4.630630630630630549e+02 0.000000000000000000e+00 -8.727450789774593432e-02 6.223809775854169857e+01 6.964560576570875128e+00 1.767502695987786865e+00
4.635135135135135442e+02 0.000000000000000000e+00 -9.700697226980992127e-02 6.210985594100020535e+01 6.947780476335537969e+00 1.738032726163510233e+00
4.639639639639639768e+02 0.000000000000000000e+00 -1.067348362939810613e-01 6.198181872419263527e+01 6.931045879544399213e+00 1.708607647382450523e+00
4.644144144144144093e+02 0.000000000000000000e+00 -1.164577586550876731e-01 6.185400901212960889e+01 6.914359481583232991e+00 1.679227919623372145e+00
4.648648648648648987e+02 0.000000000000000000e+00 -1.261752965747291455e-01 6.172644981028497568e+01 6.897724206066413899e+00 1.649894104328268440e+00
4.653153153153153312e+02 0.000000000000000000e+00 -1.358868269180675270e-01 6.159916430448902247e+01 6.881143701592009165e+00 1.620606943291932112e+00
4.657657657657657637e+02 0.000000000000000000e+00 -1.455917080129438546e-01 6.147217569911117607e+01 6.864621781583991833e+00 1.591367196851933841e+00
4.662162162162162531e+02 0.000000000000000000e+00 -1.552892981762852287e-01 6.134550719852995826e+01 6.848162259473610902e+00 1.562175607878089068e+00
4.666666666666666288e+02 0.000000000000000000e+00 -1.649789558450720506e-01 6.121918200712025282e+01 6.831768948684839415e+00 1.533032851633834071e+00
4.671171171171171181e+02 0.000000000000000000e+00 -1.746600456044689054e-01 6.109322332925330556e+01 6.815445662643469404e+00 1.503939587057175231e+00
4.675675675675676075e+02 0.000000000000000000e+00 -1.843319413674180396e-01 6.096765436930400028e+01 6.799196214782568859e+00 1.474896473080661963e+00
4.680180180180179832e+02 0.000000000000000000e+00 -1.939940178472170373e-01 6.084249703776004026e+01 6.783024418526110821e+00 1.445904168629567721e+00
4.684684684684684726e+02 0.000000000000000000e+00 -2.036456497426115675e-01 6.071775607588278945e+01 6.766934087299887324e+00 1.416963332630984951e+00
4.689189189189189619e+02 0.000000000000000000e+00 -2.132862117523472989e-01 6.059342404613380495e+01 6.750929034535147366e+00 1.388074624024739023e+00
4.693693693693693376e+02 0.000000000000000000e+00 -2.229150785860838369e-01 6.046949325220157334e+01 6.735013073655863991e+00 1.359238701739741373e+00
4.698198198198198270e+02 0.000000000000000000e+00 -2.325317716477002250e-01 6.034595585106944782e+01 6.719189871386333834e+00 1.330456077999770059e+00
4.702702702702702595e+02 0.000000000000000000e+00 -2.421368830109713599e-01 6.022280292904906673e+01 6.703461400147716631e+00 1.301726194362345268e+00
4.707207207207206920e+02 0.000000000000000000e+00 -2.517314793731202371e-01 6.010002509784135327e+01 6.687826074579788838e+00 1.273048017768815043e+00
4.711711711711711814e+02 0.000000000000000000e+00 -2.613166295595874544e-01 5.997761296700809908e+01 6.672281356095481897e+00 1.244420513012300944e+00
4.716216216216216139e+02 0.000000000000000000e+00 -2.708934023939946201e-01 5.985555714612019074e+01 6.656824705838516820e+00 1.215842617619273369e+00
4.720720720720720465e+02 0.000000000000000000e+00 -2.804628698577289470e-01 5.973384824474123889e+01 6.641453584954433609e+00 1.187313185999300913e+00
4.725225225225225358e+02 0.000000000000000000e+00 -2.900261332288209815e-01 5.961247687243485416e+01 6.626165454583315295e+00 1.158831056789495051e+00
4.729729729729729684e+02 0.000000000000000000e+00 -2.995843097232864238e-01 5.949143363878647506e+01 6.610957775876158848e+00 1.130395068623329280e+00
4.734234234234234009e+02 0.000000000000000000e+00 -3.091385167117550736e-01 5.937070915334334131e+01 6.595828009973047301e+00 1.102004060128820129e+00
4.738738738738738903e+02 0.000000000000000000e+00 -3.186898715593997622e-01 5.925029402568543446e+01 6.580773618012244697e+00 1.073656869937622105e+00
4.743243243243243228e+02 0.000000000000000000e+00 -3.282394916404882679e-01 5.913017886452144012e+01 6.565792061146566994e+00 1.045352336683208705e+00
4.747747747747747553e+02 0.000000000000000000e+00 -3.377884943365643267e-01 5.901034980999429536e+01 6.550880800496088341e+00 1.017089298973587574e+00
4.752252252252252447e+02 0.000000000000000000e+00 -3.473380094401363749e-01 5.889077809673835873e+01 6.536037284782651113e+00 9.888665830276295310e-01
4.756756756756756772e+02 0.000000000000000000e+00 -3.568892005805537337e-01 5.877143182666259236e+01 6.521258936267258832e+00 9.606829812128125923e-01
4.761261261261261097e+02 0.000000000000000000e+00 -3.664432370969734620e-01 5.865227909594068478e+01 6.506543279823745252e+00 9.325372801849880489e-01
4.765765765765765991e+02 0.000000000000000000e+00 -3.760012883540184703e-01 5.853328800074450555e+01 6.491887922707974212e+00 9.044282665854552761e-01
4.770270270270270316e+02 0.000000000000000000e+00 -3.855645236890268279e-01 5.841442663726047613e+01 6.477290474251276464e+00 8.763547193502745358e-01
4.774774774774774642e+02 0.000000000000000000e+00 -3.951341040992701892e-01 5.829566310166956100e+01 6.462748543788620736e+00 8.483153848228539573e-01
4.779279279279279535e+02 0.000000000000000000e+00 -4.047111511263210559e-01 5.817696549015272467e+01 6.448259740638604853e+00 8.203090007682476426e-01
4.783783783783783861e+02 0.000000000000000000e+00 -4.142967746811336838e-01 5.805830189888001769e+01 6.433821674130740575e+00 7.923343049496907042e-01
4.788288288288288186e+02 0.000000000000000000e+00 -4.238920846437395085e-01 5.793964042403786152e+01 6.419431953596358653e+00 7.643900351395132020e-01
4.792792792792793080e+02 0.000000000000000000e+00 -4.334981909250927856e-01 5.782094916180358268e+01 6.405088188354056911e+00 7.364749290973122697e-01
4.797297297297297405e+02 0.000000000000000000e+00 -4.431162034143198980e-01 5.770219620835632668e+01 6.390787987738804077e+00 7.085877245863230200e-01
4.801801801801801730e+02 0.000000000000000000e+00 -4.527472266636323184e-01 5.758334966544316558e+01 6.376528966426121769e+00 6.807271647303423379e-01
4.806306306306306624e+02 0.000000000000000000e+00 -4.623913621180690825e-01 5.746438782690711378e+01 6.362309742191428086e+00 6.528929957403306616e-01
4.810810810810810949e+02 0.000000000000000000e+00 -4.720465341215458466e-01 5.734532478639084729e+01 6.348131110566100688e+00 6.250871409374667564e-01
4.815315315315315274e+02 0.000000000000000000e+00 -4.817103816712915432e-01 5.722618261098250514e+01 6.333994351034561987e+00 5.973118089805211639e-01
4.819819819819820168e+02 0.000000000000000000e+00 -4.913805437645351049e-01 5.710698336778114026e+01 6.319901220722385915e+00 5.695692085428163409e-01
4.824324324324324493e+02 0.000000000000000000e+00 -5.010546594039624324e-01 5.698774912386397773e+01 6.305853547073638765e+00 5.418615479338768637e-01
4.828828828828828819e+02 0.000000000000000000e+00 -5.107303597360441927e-01 5.686850194634098443e+01 6.291853157557852683e+00 5.141910316706344020e-01
4.833333333333333712e+02 0.000000000000000000e+00 -5.204052420285734115e-01 5.674926390230757534e+01 6.277901879630007898e+00 4.865598619235242950e-01
4.837837837837837469e+02 0.000000000000000000e+00 -5.300768944343872136e-01 5.663005705882824259e+01 6.264001540734170703e+00 4.589702408156881575e-01
4.842342342342342363e+02 0.000000000000000000e+00 -5.397429050735809142e-01 5.651090348302022903e+01 6.250153968339873245e+00 4.314243704939144664e-01
4.846846846846847257e+02 0.000000000000000000e+00 -5.494008620880777016e-01 5.639182524197167368e+01 6.236360989894819795e+00 4.039244530940777622e-01
4.851351351351351013e+02 0.000000000000000000e+00 -5.590483536088868277e-01 5.627284440277435351e+01 6.222624432863085531e+00 3.764726907465956174e-01
4.855855855855855907e+02 0.000000000000000000e+00 -5.686829686637793202e-01 5.615398303162146476e+01 6.208946123799250927e+00 3.490712846942187753e-01
4.860360360360360801e+02 0.000000000000000000e+00 -5.783026761200744659e-01 5.603526263186540746e+01 6.195327509436538094e+00 3.217220563419687096e-01
4.864864864864864558e+02 0.000000000000000000e+00 -5.879064134842337808e-01 5.591669822769836173e+01 6.181769067852656008e+00 2.944258584557246650e-01
4.869369369369369451e+02 0.000000000000000000e+00 -5.974932704011735041e-01 5.579829834312295134e+01 6.168271152335364604e+00 2.671833916538162157e-01
4.873873873873873777e+02 0.000000000000000000e+00 -6.070623365339997690e-01 5.568007115059481293e+01 6.154834488348569721e+00 2.399953565509349573e-01
4.878378378378378102e+02 0.000000000000000000e+00 -6.166127015312667936e-01 5.556202482255866926e+01 6.141460070177345187e+00 2.128624537108407822e-01
4.882882882882882996e+02 0.000000000000000000e+00 -6.261434467305662110e-01 5.544416753146288102e+01 6.128148898043946247e+00 1.857853726687608287e-01
4.887387387387387321e+02 0.000000000000000000e+00 -6.356535930754034780e-01 5.532650744974671397e+01 6.114901972179723089e+00 1.587647778269456467e-01
4.891891891891891646e+02 0.000000000000000000e+00 -6.451421349174779607e-01 5.520905274986216682e+01 6.101720292817844893e+00 1.318013301042810781e-01
4.896396396396396540e+02 0.000000000000000000e+00 -6.546080664884357248e-01 5.509181160425396229e+01 6.088604860193299828e+00 1.048956904214719543e-01
4.900900900900900865e+02 0.000000000000000000e+00 -6.640503820271987934e-01 5.497479218536682311e+01 6.075556674535619095e+00 7.804851969922310673e-02
4.905405405405405190e+02 0.000000000000000000e+00 -6.734680757599562639e-01 5.485800266565456695e+01 6.062576736081609852e+00 5.126047885642037727e-02
4.909909909909910084e+02 0.000000000000000000e+00 -6.828601419329061173e-01 5.474145121755645960e+01 6.049666045053527341e+00 2.453222881194960792e-02
4.914414414414414409e+02 0.000000000000000000e+00 -6.922268677280953852e-01 5.462514472055590886e+01 6.036824308730501798e+00 -2.136862478437251411e-03
4.918918918918918735e+02 0.000000000000000000e+00 -7.015744860582344700e-01 5.450908410844022001e+01 6.024045288677370991e+00 -2.875337276236678008e-02
4.923423423423423628e+02 0.000000000000000000e+00 -7.109109378216089681e-01 5.439326828324374219e+01 6.011321038449750631e+00 -5.532558778759266715e-02
4.927927927927927954e+02 0.000000000000000000e+00 -7.202441640729375649e-01 5.427768917357752798e+01 5.998643786308093695e+00 -8.186179344920674339e-02
4.932432432432432279e+02 0.000000000000000000e+00 -7.295821058523870306e-01 5.416233198762711254e+01 5.986006821975024650e+00 -1.083702756495767972e-01
4.936936936936937173e+02 0.000000000000000000e+00 -7.389327025466627674e-01 5.404718166043312522e+01 5.973403833615520853e+00 -1.348593206294026459e-01
4.941441441441441498e+02 0.000000000000000000e+00 -7.483038356949691661e-01 5.393222312704892829e+01 5.960828510091232602e+00 -1.613372226784122176e-01
4.945945945945945823e+02 0.000000000000000000e+00 -7.577033156485413201e-01 5.381744132252060808e+01 5.948274540278362110e+00 -1.878122841480944771e-01
4.950450450450450717e+02 0.000000000000000000e+00 -7.671389483857637970e-01 5.370282118188697495e+01 5.935735613036740688e+00 -2.142928077355463756e-01
4.954954954954955042e+02 0.000000000000000000e+00 -7.766185398850211641e-01 5.358834764020139119e+01 5.923205417244389537e+00 -2.407870961342268856e-01
4.959459459459459367e+02 0.000000000000000000e+00 -7.861498961065080948e-01 5.347400563250812411e+01 5.910677641766596935e+00 -2.673034520412329584e-01
4.963963963963964261e+02 0.000000000000000000e+00 -7.957408230249711778e-01 5.335978009385689802e+01 5.898145975477746106e+00 -2.938501781500235666e-01
4.968468468468468586e+02 0.000000000000000000e+00 -8.053991136639524484e-01 5.324565597224682278e+01 5.885604120197967859e+00 -3.204355642064911081e-01
4.972972972972972912e+02 0.000000000000000000e+00 -8.151300025001546601e-01 5.313162077422020957e+01 5.873048336294232286e+00 -3.470653414078697097e-01
4.977477477477477805e+02 0.000000000000000000e+00 -8.249331057158997282e-01 5.301766762460647442e+01 5.860480502415157389e+00 -3.737396226679265965e-01
4.981981981981982130e+02 0.000000000000000000e+00 -8.348072930839407491e-01 5.290379039466097311e+01 5.847903243644395843e+00 -4.004577744763082592e-01
4.986486486486486456e+02 0.000000000000000000e+00 -8.447514343679358717e-01 5.278998295618293923e+01 5.835318930383436964e+00 -4.272191633172042202e-01
4.990990990990991349e+02 0.000000000000000000e+00 -8.547643993333622348e-01 5.267623961408753530e+01 5.822727918133750791e+00 -4.540231556875369279e-01
4.995495495495495106e+02 0.000000000000000000e+00 -8.648451452918379800e-01 5.256255588479325525e+01 5.810129604651592672e+00 -4.808691220514447195e-01
5.000000000000000000e+02 0.000000000000000000e+00 -8.749932681439531734e-01 5.244892749492646544e+01 5.797523381861537928e+00 -5.077564923394675134e-01
5.004504504504504894e+02 0.000000000000000000e+00 -8.852086467431945493e-01 5.233535017112444621e+01 5.784908641702713794e+00 -5.346847422006248962e-01
5.009009009009008651e+02 0.000000000000000000e+00 -8.954911612163414247e-01 5.222181964001356391e+01 5.772284776094238623e+00 -5.616533484626415884e-01
5.013513513513513544e+02 0.000000000000000000e+00 -9.058406916792591801e-01 5.210833162822746090e+01 5.759651176982515608e+00 -5.886617879441473633e-01
5.018018018018018438e+02 0.000000000000000000e+00 -9.162571182641841006e-01 5.199488186238886556e+01 5.747007236281206133e+00 -6.157095374837808777e-01
5.022522522522522195e+02 0.000000000000000000e+00 -9.267403210869815666e-01 5.188146606913505821e+01 5.734352345934894402e+00 -6.427960738928959472e-01
5.027027027027027088e+02 0.000000000000000000e+00 -9.372901780534448335e-01 5.176807997730793431e+01 5.721685900080046849e+00 -6.699208717964211246e-01
5.031531531531531982e+02 0.000000000000000000e+00 -9.479021641818690114e-01 5.165472371864416345e+01 5.709011695758817950e+00 -6.970790029008639976e-01
5.036036036036035739e+02 0.000000000000000000e+00 -9.585581378669303376e-01 5.154141104150585306e+01 5.696347146629705094e+00 -7.242519223127601435e-01
5.040540540540540633e+02 0.000000000000000000e+00 -9.692373333036812255e-01 5.142815831844745844e+01 5.683712290549010504e+00 -7.514184609226504108e-01
5.045045045045044958e+02 0.000000000000000000e+00 -9.799189846617082367e-01 5.131498192204890074e+01 5.671127150159009034e+00 -7.785574496083427221e-01
5.049549549549549283e+02 0.000000000000000000e+00 -9.905823261178738903e-01 5.120189822526299395e+01 5.658611305010708747e+00 -8.056477192585589364e-01
5.054054054054054177e+02 0.000000000000000000e+00 -1.001206598131830106e+00 5.108892367124462908e+01 5.646183833097893512e+00 -8.326681020953401458e-01
5.058558558558558502e+02 0.000000000000000000e+00 -1.011771066987421364e+00 5.097607485554726736e+01 5.633863785449648276e+00 -8.595974621403001947e-01
5.063063063063062827e+02 0.000000000000000000e+00 -1.022255005651459214e+00 5.086336839368050278e+01 5.621670213067773147e+00 -8.864146958730998449e-01
5.067567567567567721e+02 0.000000000000000000e+00 -1.032637687107126112e+00 5.075082090114301536e+01 5.609622166968620149e+00 -9.130987012340483489e-01
5.072072072072072046e+02 0.000000000000000000e+00 -1.042898384313957649e+00 5.063844899345713202e+01 5.597738698181274231e+00 -9.396283761507220333e-01
5.076576576576576372e+02 0.000000000000000000e+00 -1.053016370256955270e+00 5.052626928611607582e+01 5.586038857696621562e+00 -9.659826185707061086e-01
5.081081081081081265e+02 0.000000000000000000e+00 -1.062970917890197597e+00 5.041429839464399265e+01 5.574541696547385072e+00 -9.921403264197579119e-01
5.085585585585585591e+02 0.000000000000000000e+00 -1.072742714841297129e+00 5.030255151989149454e+01 5.563264851096391794e+00 -1.018081812289892696e+00
5.090090090090089916e+02 0.000000000000000000e+00 -1.082328758278890746e+00 5.019102755316816911e+01 5.552209648158168420e+00 -1.043803698310512118e+00
5.094594594594594810e+02 0.000000000000000000e+00 -1.091736503549327608e+00 5.007971492761498666e+01 5.541366956374986330e+00 -1.069313064792368095e+00
5.099099099099099135e+02 0.000000000000000000e+00 -1.100973577438708162e+00 4.996860190491679532e+01 5.530727472938451683e+00 -1.094617163500515744e+00
5.103603603603603460e+02 0.000000000000000000e+00 -1.110047606745865778e+00 4.985767674675844319e+01 5.520281895151128992e+00 -1.119723246183639276e+00
5.108108108108108354e+02 0.000000000000000000e+00 -1.118966218260538881e+00 4.974692771483205433e+01 5.510021552270700340e+00 -1.144638564603155828e+00
5.112612612612612679e+02 0.000000000000000000e+00 -1.127736849153734511e+00 4.963634249800270482e+01 5.499939885521598626e+00 -1.169370370547767379e+00
5.117117117117117004e+02 0.000000000000000000e+00 -1.136366196577000665e+00 4.952590518076431181e+01 5.490030776823914493e+00 -1.193925923384085763e+00
5.121621621621621898e+02 0.000000000000000000e+00 -1.144860777178109856e+00 4.941559844908624655e+01 5.480288108112290502e+00 -1.218312500581305358e+00
5.126126126126125655e+02 0.000000000000000000e+00 -1.153227107606653590e+00 4.930540498587834009e+01 5.470705761306817294e+00 -1.242537382257069112e+00
5.130630630630630549e+02 0.000000000000000000e+00 -1.161471704515861347e+00 4.919530747402495763e+01 5.461277618327585515e+00 -1.266607848530838965e+00
5.135135135135135442e+02 0.000000000000000000e+00 -1.169601084551686654e+00 4.908528859643593023e+01 5.451997561105599743e+00 -1.290531179509343929e+00
5.139639639639640336e+02 0.000000000000000000e+00 -1.177622025985328946e+00 4.897533077437947213e+01 5.442859209941161680e+00 -1.314314916940929834e+00
5.144144144144144093e+02 0.000000000000000000e+00 -1.185544794338056818e+00 4.886541294189373730e+01 5.433852697886322858e+00 -1.337970089800364804e+00
5.148648648648647850e+02 0.000000000000000000e+00 -1.193382136489162804e+00 4.875551155163884687e+01 5.424965676640567835e+00 -1.361510208433173830e+00
5.153153153153152743e+02 0.000000000000000000e+00 -1.201146852441524970e+00 4.864560300316770736e+01 5.416185744765243726e+00 -1.384948836317562382e+00
5.157657657657657637e+02 0.000000000000000000e+00 -1.208851742210754310e+00 4.853566369600412145e+01 5.407500500830792589e+00 -1.408299536922640982e+00
5.162162162162162531e+02 0.000000000000000000e+00 -1.216509605797909899e+00 4.842567002970281465e+01 5.398897543402199517e+00 -1.431575873722977121e+00
5.166666666666667425e+02 0.000000000000000000e+00 -1.224133243222240708e+00 4.831559840378758963e+01 5.390364454184236820e+00 -1.454791410202233237e+00
5.171171171171171181e+02 0.000000000000000000e+00 -1.231735500279683038e+00 4.820542934684272041e+01 5.381888449177495204e+00 -1.477959709822243894e+00
5.175675675675674938e+02 0.000000000000000000e+00 -1.239329550762704457e+00 4.809516277883085422e+01 5.373456390376304626e+00 -1.501094337396352785e+00
5.180180180180179832e+02 0.000000000000000000e+00 -1.246928711470900453e+00 4.798480430731251545e+01 5.365055125301296357e+00 -1.524208874283431214e+00
5.184684684684684726e+02 0.000000000000000000e+00 -1.254546299787762109e+00 4.787435954057036724e+01 5.356671501451273798e+00 -1.547316913043687236e+00
5.189189189189189619e+02 0.000000000000000000e+00 -1.262195633102237480e+00 4.776383408691253862e+01 5.348292366335954284e+00 -1.570432046444693697e+00
5.193693693693694513e+02 0.000000000000000000e+00 -1.269890028805093607e+00 4.765323355462533073e+01 5.339904567466874141e+00 -1.593567867255842430e+00
5.198198198198198270e+02 0.000000000000000000e+00 -1.277642624434520258e+00 4.754256373184762197e+01 5.331495132189957076e+00 -1.616737788410318899e+00
5.202702702702702027e+02 0.000000000000000000e+00 -1.285462286943584331e+00 4.743183467731614655e+01 5.323055358458077535e+00 -1.639950952234357828e+00
5.207207207207206920e+02 0.000000000000000000e+00 -1.293353536815629923e+00 4.732106079623008554e+01 5.314580890684737824e+00 -1.663212154593566083e+00
5.211711711711711814e+02 0.000000000000000000e+00 -1.301320699500138289e+00 4.721025668881338788e+01 5.306067568306389148e+00 -1.686525996326963650e+00
5.216216216216216708e+02 0.000000000000000000e+00 -1.309368100464780582e+00 4.709943695529000252e+01 5.297511230763120693e+00 -1.709897078282665461e+00
5.220720720720721602e+02 0.000000000000000000e+00 -1.317500065159038058e+00 4.698861619589115435e+01 5.288907717495021643e+00 -1.733330001286958577e+00
5.225225225225225358e+02 0.000000000000000000e+00 -1.325720919048762880e+00 4.687780901082624041e+01 5.280252867929448257e+00 -1.756829366197052877e+00
5.229729729729729115e+02 0.000000000000000000e+00 -1.334034990117288544e+00 4.676703000034103752e+01 5.271542488962950301e+00 -1.780399773837416433e+00
5.234234234234234009e+02 0.000000000000000000e+00 -1.342446738193757483e+00 4.665629345484740043e+01 5.262772017033057637e+00 -1.804045825054345187e+00
5.238738738738738903e+02 0.000000000000000000e+00 -1.350960816376755247e+00 4.654561199000818306e+01 5.253936653387427214e+00 -1.827772123082468170e+00
5.243243243243243796e+02 0.000000000000000000e+00 -1.359581893158974708e+00 4.643499765809974633e+01 5.245031595517502865e+00 -1.851583283925720025e+00
5.247747747747747553e+02 0.000000000000000000e+00 -1.368314637051298632e+00 4.632446251098735956e+01 5.236052040922004380e+00 -1.875483927833556663e+00
5.252252252252252447e+02 0.000000000000000000e+00 -1.377163716540962923e+00 4.621401860053629207e+01 5.226993187090556603e+00 -1.899478675051796017e+00
5.256756756756756204e+02 0.000000000000000000e+00 -1.386133800140669337e+00 4.610367797860817518e+01 5.217850231514603365e+00 -1.923572145833531977e+00
5.261261261261261097e+02 0.000000000000000000e+00 -1.395229556348567712e+00 4.599345269705918327e+01 5.208618371689226478e+00 -1.947768960431858432e+00
5.265765765765765991e+02 0.000000000000000000e+00 -1.404454934516252251e+00 4.588335552690659824e+01 5.199293524254244403e+00 -1.972073019946037675e+00
5.270270270270270885e+02 0.000000000000000000e+00 -1.413810513038697536e+00 4.577340261011522671e+01 5.189874976804276230e+00 -1.996484854525988339e+00
5.274774774774774642e+02 0.000000000000000000e+00 -1.423295883430910180e+00 4.566361107553348120e+01 5.180363003826641943e+00 -2.021004007428928162e+00
5.279279279279279535e+02 0.000000000000000000e+00 -1.432910637078748550e+00 4.555399805214256048e+01 5.170757879923257860e+00 -2.045630021790202591e+00
5.283783783783783292e+02 0.000000000000000000e+00 -1.442654365364433033e+00 4.544458066891638737e+01 5.161059879706954234e+00 -2.070362440754252020e+00
5.288288288288288186e+02 0.000000000000000000e+00 -1.452526659684735932e+00 4.533537605483070365e+01 5.151269277776009403e+00 -2.095200807452783920e+00
5.292792792792793080e+02 0.000000000000000000e+00 -1.462527125602719025e+00 4.522640133885579417e+01 5.141386345094360877e+00 -2.120144665026600705e+00
5.297297297297297973e+02 0.000000000000000000e+00 -1.472655531575583154e+00 4.511767364997285767e+01 5.131411292664779467e+00 -2.145193556612866814e+00
5.301801801801801730e+02 0.000000000000000000e+00 -1.482911750243147253e+00 4.500921011715399800e+01 5.121344282366408152e+00 -2.170347032551944721e+00
5.306306306306306624e+02 0.000000000000000000e+00 -1.493295655942347366e+00 4.490102786919487698e+01 5.111185474645026261e+00 -2.195604678006930044e+00
5.310810810810810381e+02 0.000000000000000000e+00 -1.503807123010119540e+00 4.479313664027358755e+01 5.100935029931861209e+00 -2.220966088671048055e+00
5.315315315315315274e+02 0.000000000000000000e+00 -1.514446025776123861e+00 4.468551913185001467e+01 5.090593108669054345e+00 -2.246430860219334136e+00
5.319819819819820168e+02 0.000000000000000000e+00 -1.525212238580934354e+00 4.457815186967309273e+01 5.080159871296928031e+00 -2.271998588339556591e+00
5.324324324324325062e+02 0.000000000000000000e+00 -1.536105635750573128e+00 4.447101137951904093e+01 5.069635478250347660e+00 -2.297668868719483726e+00
5.328828828828828819e+02 0.000000000000000000e+00 -1.547126090115853003e+00 4.436407418865201180e+01 5.059020091484853765e+00 -2.323441295528027695e+00
5.333333333333332575e+02 0.000000000000000000e+00 -1.558267658028853475e+00 4.425732264081852918e+01 5.048319689412892330e+00 -2.349309646479014191e+00
5.337837837837837469e+02 0.000000000000000000e+00 -1.569505415118328528e+00 4.415075806049208040e+01 5.037559231186605757e+00 -2.375248718541115522e+00
5.342342342342342363e+02 0.000000000000000000e+00 -1.580810571564143174e+00 4.404438563758412783e+01 5.026767541396111483e+00 -2.401229443248666939e+00
5.346846846846847257e+02 0.000000000000000000e+00 -1.592154337567990297e+00 4.393821056199158193e+01 5.015973444607880083e+00 -2.427222752156012575e+00
5.351351351351352150e+02 0.000000000000000000e+00 -1.603507923318829853e+00 4.383223802362772403e+01 5.005205765413847985e+00 -2.453199576801125659e+00
5.355855855855855907e+02 0.000000000000000000e+00 -1.614842525756102987e+00 4.372647321239128360e+01 4.994493328695170931e+00 -2.479130848729255376e+00
5.360360360360359664e+02 0.000000000000000000e+00 -1.626129240768932505e+00 4.362092131818462803e+01 4.983864989468202111e+00 -2.504987499483831925e+00
5.364864864864864558e+02 0.000000000000000000e+00 -1.637339117694864399e+00 4.351558753090648679e+01 4.973349657950166147e+00 -2.530740463615074987e+00
5.369369369369369451e+02 0.000000000000000000e+00 -1.648443205625881092e+00 4.341047704046650324e+01 4.962976250262727262e+00 -2.556360702586971456e+00
5.373873873873874345e+02 0.000000000000000000e+00 -1.659412553653965006e+00 4.330559503677068278e+01 4.952773682522092713e+00 -2.581819192066177493e+00
5.378378378378379239e+02 0.000000000000000000e+00 -1.670218210876555531e+00 4.320094670971411688e+01 4.942770870844469755e+00 -2.607086907863049419e+00
5.382882882882882996e+02 0.000000000000000000e+00 -1.680831226387454080e+00 4.309653736175278027e+01 4.932996731349703623e+00 -2.632134825778848608e+00
5.387387387387386752e+02 0.000000000000000000e+00 -1.691222649275005097e+00 4.299237811958118982e+01 4.923480180152182584e+00 -2.656933921616655425e+00
5.391891891891891646e+02 0.000000000000000000e+00 -1.701365053942936356e+00 4.288848711516584444e+01 4.914248608067282476e+00 -2.681456696482200641e+00
5.396396396396396540e+02 0.000000000000000000e+00 -1.711253487605063128e+00 4.278486068630445516e+01 4.905306933089377708e+00 -2.705698124300397467e+00
5.400900900900901433e+02 0.000000000000000000e+00 -1.720900119682482909e+00 4.268147804859836469e+01 4.896642951011017431e+00 -2.729670301205260330e+00
5.405405405405405190e+02 0.000000000000000000e+00 -1.730317549918254372e+00 4.257831798731058370e+01 4.888244027290056692e+00 -2.753385753650945844e+00
5.409909909909910084e+02 0.000000000000000000e+00 -1.739518378049979219e+00 4.247535928773140768e+01 4.880097527413454372e+00 -2.776857008075239719e+00
5.414414414414413841e+02 0.000000000000000000e+00 -1.748515203806164209e+00 4.237258073513476120e+01 4.872190816851798445e+00 -2.800096590928660589e+00
5.418918918918918735e+02 0.000000000000000000e+00 -1.757320562821405474e+00 4.226996111480366380e+01 4.864511261075676885e+00 -2.823117028656270122e+00
5.423423423423423628e+02 0.000000000000000000e+00 -1.765946336316119414e+00 4.216747921200658311e+01 4.857046267721671029e+00 -2.845930847708586953e+00
5.427927927927928522e+02 0.000000000000000000e+00 -1.774404022828093730e+00 4.206511381202835764e+01 4.849783611898601521e+00 -2.868550574732580571e+00
5.432432432432432279e+02 0.000000000000000000e+00 -1.782705116089346120e+00 4.196284370015018794e+01 4.842711258188501233e+00 -2.890988750590622658e+00
5.436936936936937173e+02 0.000000000000000000e+00 -1.790861109813704388e+00 4.186064766164236062e+01 4.835817172732276958e+00 -2.913257939380855532e+00
5.441441441441440929e+02 0.000000000000000000e+00 -1.798883497733186232e+00 4.175850448178789520e+01 4.829089321683568414e+00 -2.935370707369656884e+00
5.445945945945945823e+02 0.000000000000000000e+00 -1.806783773572533391e+00 4.165639294586435426e+01 4.822515671185101382e+00 -2.957339620823404402e+00
5.450450450450450717e+02 0.000000000000000000e+00 -1.814573475669021718e+00 4.155429517071388545e+01 4.816084142772524501e+00 -2.979177290610095952e+00
5.454954954954955610e+02 0.000000000000000000e+00 -1.822264415246536373e+00 4.145220722143676539e+01 4.809782385093058110e+00 -3.000896600502528599e+00
5.459459459459459367e+02 0.000000000000000000e+00 -1.829868506638376857e+00 4.135012880380600109e+01 4.803597943689965177e+00 -3.022510537361085881e+00
5.463963963963964261e+02 0.000000000000000000e+00 -1.837397664372474537e+00 4.124805962341270060e+01 4.797518363899143878e+00 -3.044032088255335111e+00
5.468468468468468018e+02 0.000000000000000000e+00 -1.844863802974941791e+00 4.114599938585160999e+01 4.791531191067406326e+00 -3.065474240253024618e+00
5.472972972972972912e+02 0.000000000000000000e+00 -1.852278836982804933e+00 4.104394779671929427e+01 4.785623970539745642e+00 -3.086849980418264749e+00
5.477477477477477805e+02 0.000000000000000000e+00 -1.859654680925814318e+00 4.094190456159958558e+01 4.779784247650241014e+00 -3.108172295822441811e+00
5.481981981981982699e+02 0.000000000000000000e+00 -1.867003257642863900e+00 4.083986938609996287e+01 4.773999567747523542e+00 -3.129454173527847161e+00
5.486486486486486456e+02 0.000000000000000000e+00 -1.874336997776481439e+00 4.073784197580971522e+01 4.768257476180224330e+00 -3.150708600602229126e+00
5.490990990990990213e+02 0.000000000000000000e+00 -1.881669124328254838e+00 4.063582203631449374e+01 4.762545367850179900e+00 -3.171948564116974012e+00
5.495495495495495106e+02 0.000000000000000000e+00 -1.889012929046657518e+00 4.053380927321632043e+01 4.756849966219306225e+00 -3.193187052156645223e+00
5.500000000000000000e+02 0.000000000000000000e+00 -1.896381703685619868e+00 4.043180339211357932e+01 4.751157807453637361e+00 -3.214437065473248367e+00
5.504504504504504894e+02 0.000000000000000000e+00 -1.903788740013624192e+00 4.032980409858646453e+01 4.745455427702836460e+00 -3.235711613418970956e+00
5.509009009009009787e+02 0.000000000000000000e+00 -1.911247329782781890e+00 4.022781109824245505e+01 4.739729363129299600e+00 -3.257023705487881671e+00
5.513513513513513544e+02 0.000000000000000000e+00 -1.918770653772298829e+00 4.012581897920244955e+01 4.733966260870147380e+00 -3.278386240201143664e+00
5.518018018018017301e+02 0.000000000000000000e+00 -1.926369554763368797e+00 4.002379769257458975e+01 4.728155106062331470e+00 -3.299809778072813060e+00
5.522522522522522195e+02 0.000000000000000000e+00 -1.934052650798548711e+00 3.992171073999452346e+01 4.722287108577802428e+00 -3.321302654892861028e+00
5.527027027027027088e+02 0.000000000000000000e+00 -1.941828471617554897e+00 3.981952170728982310e+01 4.716353566593170399e+00 -3.342873118144780165e+00
5.531531531531531982e+02 0.000000000000000000e+00 -1.949705546963741654e+00 3.971719418029351800e+01 4.710345778288683505e+00 -3.364529415308425087e+00
5.536036036036036876e+02 0.000000000000000000e+00 -1.957692406584101263e+00 3.961469174482408562e+01 4.704255041815486038e+00 -3.386279793876383337e+00
5.540540540540540633e+02 0.000000000000000000e+00 -1.965797580212893081e+00 3.951197798672365025e+01 4.698072655372016015e+00 -3.408132501319414587e+00
5.545045045045044390e+02 0.000000000000000000e+00 -1.974029597600747366e+00 3.940901649180705135e+01 4.691789917118512676e+00 -3.430095785128287389e+00
5.549549549549549283e+02 0.000000000000000000e+00 -1.982396999426782713e+00 3.930577084590913728e+01 4.685398125226129196e+00 -3.452177892791951308e+00
5.554054054054054177e+02 0.000000000000000000e+00 -1.990908447050969698e+00 3.920220463486657536e+01 4.678888577884208644e+00 -3.474387071779347025e+00
5.558558558558559071e+02 0.000000000000000000e+00 -1.999572676795651205e+00 3.909828144449602405e+01 4.672252591461074189e+00 -3.496731569588519051e+00
5.563063063063062827e+02 0.000000000000000000e+00 -2.008398426083658705e+00 3.899396486063415068e+01 4.665481571953932871e+00 -3.519219635834815563e+00
5.567567567567567721e+02 0.000000000000000000e+00 -2.017394432336004684e+00 3.888921846910488966e+01 4.658566952877663425e+00 -3.541859539267534274e+00
5.572072072072071478e+02 0.000000000000000000e+00 -2.026569432988253538e+00 3.878400633479759563e+01 4.651500167761696503e+00 -3.564659558660423500e+00
5.576576576576576372e+02 0.000000000000000000e+00 -2.035932165463236743e+00 3.867831380361167248e+01 4.644272650122729829e+00 -3.587627972878181026e+00
5.581081081081081265e+02 0.000000000000000000e+00 -2.045491367181966780e+00 3.857215551011904608e+01 4.636875833501107991e+00 -3.610773060785504640e+00
5.585585585585586159e+02 0.000000000000000000e+00 -2.055255607181607047e+00 3.846554838926203956e+01 4.629301319802834769e+00 -3.634102932859605062e+00
5.590090090090089916e+02 0.000000000000000000e+00 -2.065223636611335678e+00 3.835851919387096132e+01 4.621550528836451122e+00 -3.657615881686069770e+00
5.594594594594594810e+02 0.000000000000000000e+00 -2.075379151228844421e+00 3.825110973216942511e+01 4.613639935792889446e+00 -3.681295144462637836e+00
5.599099099099098567e+02 0.000000000000000000e+00 -2.085704570490634069e+00 3.814336308868223568e+01 4.605587292171549052e+00 -3.705122682087676367e+00
5.603603603603603460e+02 0.000000000000000000e+00 -2.096182313845929457e+00 3.803532234793601674e+01 4.597410349464553292e+00 -3.729080455446819542e+00
5.608108108108108354e+02 0.000000000000000000e+00 -2.106794800749412389e+00 3.792703059445921099e+01 4.589126859184034402e+00 -3.753150425434796489e+00
5.612612612612613248e+02 0.000000000000000000e+00 -2.117524450646669720e+00 3.781853091278389911e+01 4.580754572823934723e+00 -3.777314552942698356e+00
5.617117117117117004e+02 0.000000000000000000e+00 -2.128353584284923272e+00 3.770986638743306685e+01 4.572311241885472555e+00 -3.801554798857978312e+00
5.621621621621621898e+02 0.000000000000000000e+00 -2.139263856341131032e+00 3.760108010293333791e+01 4.563814617858952261e+00 -3.825853124084460433e+00
5.626126126126125655e+02 0.000000000000000000e+00 -2.150236646075427416e+00 3.749221514381133602e+01 4.555282494189668796e+00 -3.850191489500502939e+00
5.630630630630630549e+02 0.000000000000000000e+00 -2.161253331898478791e+00 3.738331459460277983e+01 4.546733112871152116e+00 -3.874551856901234714e+00
5.635135135135135442e+02 0.000000000000000000e+00 -2.172295292210037587e+00 3.727442151779359847e+01 4.538184987852218910e+00 -3.898916202084365068e+00
5.639639639639640336e+02 0.000000000000000000e+00 -2.183343905398942297e+00 3.716557617625039711e+01 4.529656636903382605e+00 -3.923266511970723514e+00
5.644144144144144093e+02 0.000000000000000000e+00 -2.194380549874040298e+00 3.705681332218955504e+01 4.521166577780604712e+00 -3.947584773799462710e+00
5.648648648648647850e+02 0.000000000000000000e+00 -2.205386604033265030e+00 3.694816706434357911e+01 4.512733328239846742e+00 -3.971852974807916326e+00
5.653153153153152743e+02 0.000000000000000000e+00 -2.216343446276368923e+00 3.683967151143406227e+01 4.504375406047984143e+00 -3.996053102220685105e+00
5.657657657657657637e+02 0.000000000000000000e+00 -2.227232150164127233e+00 3.673136107702339359e+01 4.496111633798136609e+00 -4.020166838447039481e+00
5.662162162162162531e+02 0.000000000000000000e+00 -2.238031554985354887e+00 3.662327240895501745e+01 4.487963068369936082e+00 -4.044173631597004714e+00
5.666666666666667425e+02 0.000000000000000000e+00 -2.248719505883855163e+00 3.651544314920101897e+01 4.479951760771655245e+00 -4.068051935655603302e+00
5.671171171171171181e+02 0.000000000000000000e+00 -2.259273843450500863e+00 3.640791094430278463e+01 4.472099766579049174e+00 -4.091780200045832316e+00
5.675675675675674938e+02 0.000000000000000000e+00 -2.269672408296173671e+00 3.630071344077259710e+01 4.464429141336950124e+00 -4.115336874216154683e+00
5.680180180180179832e+02 0.000000000000000000e+00 -2.279893041020841338e+00 3.619388828513547196e+01 4.456961940610199235e+00 -4.138700407595024444e+00
5.684684684684684726e+02 0.000000000000000000e+00 -2.289913623098982498e+00 3.608747312392551976e+01 4.449720219961818657e+00 -4.161849249614533619e+00
5.689189189189189619e+02 0.000000000000000000e+00 -2.299712421548974817e+00 3.598150560365502315e+01 4.442726034947554581e+00 -4.184761849715869175e+00
5.693693693693694513e+02 0.000000000000000000e+00 -2.309267915199598065e+00 3.587602337085627369e+01 4.436001440210020519e+00 -4.207416657334761112e+00
5.698198198198198270e+02 0.000000000000000000e+00 -2.318558585071514244e+00 3.577106407204337302e+01 4.429568245472182753e+00 -4.229792121945138206e+00
5.702702702702702027e+02 0.000000000000000000e+00 -2.327562912178109400e+00 3.566666535375406966e+01 4.423447686614963459e+00 -4.251866703612904530e+00
5.707207207207206920e+02 0.000000000000000000e+00 -2.336259377532769577e+00 3.556286486250610324e+01 4.417660917424655054e+00 -4.273618887547854683e+00
5.711711711711711814e+02 0.000000000000000000e+00 -2.344626462167070713e+00 3.545970024482085137e+01 4.412229091678455006e+00 -4.295027162599581061e+00
5.716216216216216708e+02 0.000000000000000000e+00 -2.352642898880731082e+00 3.535720394631243835e+01 4.407173111385418451e+00 -4.316070269396732328e+00
5.720720720720721602e+02 0.000000000000000000e+00 -2.360309581477849861e+00 3.525536261757952161e+01 4.402491717553857598e+00 -4.336749109568700078e+00
5.725225225225225358e+02 0.000000000000000000e+00 -2.367666573931273888e+00 3.515411669217974122e+01 4.398144481014242047e+00 -4.357103754920899519e+00
5.729729729729729115e+02 0.000000000000000000e+00 -2.374757943776785396e+00 3.505340259890363086e+01 4.394086969034106005e+00 -4.377178280814405298e+00
5.734234234234234009e+02 0.000000000000000000e+00 -2.381627758559261565e+00 3.495315676652353432e+01 4.390274748880983680e+00 -4.397016762619387009e+00
5.738738738738738903e+02 0.000000000000000000e+00 -2.388320085810846649e+00 3.485331562382634729e+01 4.386663387833323213e+00 -4.416663275691462331e+00
5.743243243243243796e+02 0.000000000000000000e+00 -2.394878993058227934e+00 3.475381559960078448e+01 4.383208453164115781e+00 -4.436161895397162880e+00
5.747747747747747553e+02 0.000000000000000000e+00 -2.401348547848101589e+00 3.465459312261918967e+01 4.379865512137257610e+00 -4.455556697101201280e+00
5.752252252252252447e+02 0.000000000000000000e+00 -2.407772820513855550e+00 3.455558462167391554e+01 4.376590132031196845e+00 -4.474891756162833190e+00
5.756756756756756204e+02 0.000000000000000000e+00 -2.414196041769173462e+00 3.445672652554276283e+01 4.373337880109829712e+00 -4.494211147948590224e+00
5.761261261261261097e+02 0.000000000000000000e+00 -2.420662686758078053e+00 3.435795526300535130e+01 4.370064323647966376e+00 -4.513558947826822987e+00
5.765765765765765991e+02 0.000000000000000000e+00 -2.427217251137335552e+00 3.425920726285949058e+01 4.366725032034082687e+00 -4.532979231145873200e+00
5.770270270270270885e+02 0.000000000000000000e+00 -2.433904230592816020e+00 3.416041895387206750e+01 4.363275654557583039e+00 -4.552516074303639471e+00
5.774774774774774642e+02 0.000000000000000000e+00 -2.440768120804932551e+00 3.406152676482815878e+01 4.359671943073408329e+00 -4.572213576288049808e+00
5.779279279279279535e+02 0.000000000000000000e+00 -2.447853417434089351e+00 3.396246712451829808e+01 4.355869656172217219e+00 -4.592115858222314273e+00
5.783783783783783292e+02 0.000000000000000000e+00 -2.455204616160699516e+00 3.386317646172028617e+01 4.351824552442849381e+00 -4.612267042162784492e+00
5.788288288288288186e+02 0.000000000000000000e+00 -2.462859164288602187e+00 3.376359825359031674e+01 4.347499438839804498e+00 -4.632704201796514099e+00
5.792792792792793080e+02 0.000000000000000000e+00 -2.470814282733044820e+00 3.366371620663812791e+01 4.342897348706173943e+00 -4.653424184412870090e+00
5.797297297297297973e+02 0.000000000000000000e+00 -2.479052943868737202e+00 3.356353487668457092e+01 4.338035563931043725e+00 -4.674409588777052704e+00
5.801801801801801730e+02 0.000000000000000000e+00 -2.487558103390256292e+00 3.346307945554872276e+01 4.332931383081813692e+00 -4.695642996954120463e+00
5.806306306306306624e+02 0.000000000000000000e+00 -2.496312717014006921e+00 3.336237915012497979e+01 4.327602104702236829e+00 -4.717106991045511677e+00
5.810810810810810381e+02 0.000000000000000000e+00 -2.505299740440023015e+00 3.326146316729318642e+01 4.322065027348799049e+00 -4.738784153132655774e+00
5.815315315315315274e+02 0.000000000000000000e+00 -2.514502129386528395e+00 3.316036071394773899e+01 4.316337449572529295e+00 -4.760657065313353087e+00
5.819819819819820168e+02 0.000000000000000000e+00 -2.523902839548100019e+00 3.305910099697939586e+01 4.310436669933551457e+00 -4.782708309659938095e+00
5.824324324324325062e+02 0.000000000000000000e+00 -2.533484944437077502e+00 3.295771322327345842e+01 4.304379986977437511e+00 -4.804920468273849110e+00
5.828828828828828819e+02 0.000000000000000000e+00 -2.543232498628640315e+00 3.285622659972068504e+01 4.298184699266130337e+00 -4.827276123231058591e+00
5.833333333333332575e+02 0.000000000000000000e+00 -2.553130043726923759e+00 3.275467033321729105e+01 4.291868105350658880e+00 -4.849757856627547881e+00
5.837837837837837469e+02 0.000000000000000000e+00 -2.563162124844893697e+00 3.265307363063948287e+01 4.285447505717456806e+00 -4.872348250548384385e+00
5.842342342342342363e+02 0.000000000000000000e+00 -2.573313287086421042e+00 3.255146569888711383e+01 4.278940279984453809e+00 -4.895029888215503888e+00
5.846846846846847257e+02 0.000000000000000000e+00 -2.583568075566290645e+00 3.244987574484912329e+01 4.272363912739820080e+00 -4.917785371821082663e+00
5.851351351351352150e+02 0.000000000000000000e+00 -2.593911035395649378e+00 3.234833297541445063e+01 4.265735895836769487e+00 -4.940597319231528672e+00
5.855855855855855907e+02 0.000000000000000000e+00 -2.604326711691101082e+00 3.224686659746657824e+01 4.259073721108507016e+00 -4.963448348798920051e+00
5.860360360360359664e+02 0.000000000000000000e+00 -2.614799649556516670e+00 3.214550581789990247e+01 4.252394880410065525e+00 -4.986321078853507061e+00
5.864864864864864558e+02 0.000000000000000000e+00 -2.625314704173433711e+00 3.204427953353842895e+01 4.245716555506078294e+00 -5.009198437808663584e+00
5.869369369369369451e+02 0.000000000000000000e+00 -2.635860347905691015e+00 3.194321302401294815e+01 4.239052310997067252e+00 -5.032066971263702726e+00
5.873873873873874345e+02 0.000000000000000000e+00 -2.646427392859550309e+00 3.184232899713970255e+01 4.232413371730217477e+00 -5.054915564542170614e+00
5.878378378378379239e+02 0.000000000000000000e+00 -2.657006690393245663e+00 3.174164436909086362e+01 4.225810923298922717e+00 -5.077733142245051567e+00
5.882882882882882996e+02 0.000000000000000000e+00 -2.667589091875925078e+00 3.164117006356718775e+01 4.219256151291119750e+00 -5.100508628967872937e+00
5.887387387387386752e+02 0.000000000000000000e+00 -2.678165448669460602e+00 3.154091672415052017e+01 4.212760241300202324e+00 -5.123230949304343085e+00
5.891891891891891646e+02 0.000000000000000000e+00 -2.688726611520905863e+00 3.144089499441906810e+01 4.206334378914107219e+00 -5.145889027849989361e+00
5.896396396396396540e+02 0.000000000000000000e+00 -2.699262271449697437e+00 3.134111551794558181e+01 4.199989749726228183e+00 -5.168471789196701138e+00
5.900900900900901433e+02 0.000000000000000000e+00 -2.709758553879510146e+00 3.124158893831190653e+01 4.193737539320864016e+00 -5.190968157941824757e+00
5.905405405405405190e+02 0.000000000000000000e+00 -2.720200901216230704e+00 3.114232589909443050e+01 4.187588933296865434e+00 -5.213367058679068577e+00
5.909909909909910084e+02 0.000000000000000000e+00 -2.730574755867564818e+00 3.104333704386772297e+01 4.181555117142124800e+00 -5.235657416011235910e+00
5.914414414414413841e+02 0.000000000000000000e+00 -2.740865560226666275e+00 3.094463301621181017e+01 4.175647203379412531e+00 -5.257828154499293305e+00
5.918918918918918735e+02 0.000000000000000000e+00 -2.751058756703059771e+00 3.084622445970308036e+01 4.169876098825625377e+00 -5.279868197325413348e+00
5.923423423423423628e+02 0.000000000000000000e+00 -2.761139787708088988e+00 3.074812201791792177e+01 4.164252674341696547e+00 -5.301766465729087940e+00
5.927927927927928522e+02 0.000000000000000000e+00 -2.771094095634907717e+00 3.065033633443999861e+01 4.158787800806749146e+00 -5.323511880789737916e+00
5.932432432432432279e+02 0.000000000000000000e+00 -2.780907122893040651e+00 3.055287805283842317e+01 4.153492349074440426e+00 -5.345093363597698044e+00
5.936936936936937173e+02 0.000000000000000000e+00 -2.790568264596004155e+00 3.045575386398195405e+01 4.148373237303530914e+00 -5.366503787952751736e+00
5.941441441441440929e+02 0.000000000000000000e+00 -2.800088032907297020e+00 3.035894934170210036e+01 4.143416266602798714e+00 -5.387757144691931899e+00
5.945945945945945823e+02 0.000000000000000000e+00 -2.809483963059392408e+00 3.026244303672865499e+01 4.138600215004771599e+00 -5.408874447741254698e+00
5.950450450450450717e+02 0.000000000000000000e+00 -2.818773595025049872e+00 3.016621349508568528e+01 4.133903855807147920e+00 -5.429876715745194815e+00
5.954954954954955610e+02 0.000000000000000000e+00 -2.827974468771571992e+00 3.007023926277361170e+01 4.129305962307626032e+00 -5.450784967362778843e+00
5.959459459459459367e+02 0.000000000000000000e+00 -2.837104124275356298e+00 2.997449806499207625e+01 4.124785307811180246e+00 -5.471620221245757421e+00
5.963963963963964261e+02 0.000000000000000000e+00 -2.846180101492791437e+00 2.987896126598752744e+01 4.120320665619146894e+00 -5.492403496033148258e+00
5.968468468468468018e+02 0.000000000000000000e+00 -2.855220545587144443e+00 2.978359725948394043e+01 4.115890809029224329e+00 -5.513155810393072898e+00
5.972972972972972912e+02 0.000000000000000000e+00 -2.864246018903941149e+00 2.968837442245967395e+01 4.111474511340929894e+00 -5.533898182968187029e+00
5.977477477477477805e+02 0.000000000000000000e+00 -2.873277687214795151e+00 2.959326113188217278e+01 4.107050545857418911e+00 -5.554651632404784323e+00
5.981981981981982699e+02 0.000000000000000000e+00 -2.882336716289501055e+00 2.949822576472070068e+01 4.102597685878208722e+00 -5.575437177360072383e+00
5.986486486486486456e+02 0.000000000000000000e+00 -2.891444271903310437e+00 2.940323669793724548e+01 4.098094706549090915e+00 -5.596275836487620836e+00
5.990990990990990213e+02 0.000000000000000000e+00 -2.900621519820560934e+00 2.930826230850834691e+01 4.093520413067381014e+00 -5.617188633636033046e+00
5.995495495495495106e+02 0.000000000000000000e+00 -2.909889625816504122e+00 2.921327097340144974e+01 4.088853635021223454e+00 -5.638196621997849434e+00
6.000000000000000000e+02 0.000000000000000000e+00 -2.919269755659115617e+00 2.911823106957854179e+01 4.084073202706349548e+00 -5.659320865050176508e+00
6.004504504504504894e+02 0.000000000000000000e+00 -2.928783075118190027e+00 2.902311097401798179e+01 4.079157946423947578e+00 -5.680582426275577745e+00
6.009009009009009787e+02 0.000000000000000000e+00 -2.938445571886404650e+00 2.892788424175705586e+01 4.074091874539590208e+00 -5.701997191094051232e+00
6.013513513513513544e+02 0.000000000000000000e+00 -2.948240375711975503e+00 2.883255728579570132e+01 4.068891853385139257e+00 -5.723548186953848926e+00
6.018018018018017301e+02 0.000000000000000000e+00 -2.958137768820961355e+00 2.873714936664327979e+01 4.063587596790966927e+00 -5.745205593804712407e+00
6.022522522522522195e+02 0.000000000000000000e+00 -2.968108003753513913e+00 2.864167977449687896e+01 4.058208848289723392e+00 -5.766939561905019218e+00
6.027027027027027088e+02 0.000000000000000000e+00 -2.978121333047965891e+00 2.854616779956086248e+01 4.052785351408601855e+00 -5.788720241500413977e+00
6.031531531531531982e+02 0.000000000000000000e+00 -2.988148009246287984e+00 2.845063273202686105e+01 4.047346849671157543e+00 -5.810517782862007152e+00
6.036036036036036876e+02 0.000000000000000000e+00 -2.998158284894088865e+00 2.835509386216472194e+01 4.041923086599126691e+00 -5.832302336237262352e+00
6.040540540540540633e+02 0.000000000000000000e+00 -3.008122439981889329e+00 2.825957138863668661e+01 4.036543805726978462e+00 -5.854044051888195099e+00
6.045045045045044390e+02 0.000000000000000000e+00 -3.018011864458458149e+00 2.816408868987309688e+01 4.031238750576449092e+00 -5.875713080067725969e+00
6.049549549549549283e+02 0.000000000000000000e+00 -3.027799415365734603e+00 2.806866983965483087e+01 4.026037664671093808e+00 -5.897279571036051493e+00
6.054054054054054177e+02 0.000000000000000000e+00 -3.037458050383065711e+00 2.797333891177549958e+01 4.020970291547200759e+00 -5.918713675046092249e+00
6.058558558558559071e+02 0.000000000000000000e+00 -3.046960727173427586e+00 2.787811998002143810e+01 4.016066374719230225e+00 -5.939985542358044768e+00
6.063063063063063964e+02 0.000000000000000000e+00 -3.056280403414348257e+00 2.778303711817898147e+01 4.011355666561939870e+00 -5.961065323244838510e+00
6.067567567567567721e+02 0.000000000000000000e+00 -3.065390036770622828e+00 2.768811440003628377e+01 4.006867988122394308e+00 -5.981923180814192165e+00
6.072072072072071478e+02 0.000000000000000000e+00 -3.074262584923417307e+00 2.759337589937604207e+01 4.002633192561916076e+00 -6.002529314368075575e+00
6.076576576576576372e+02 0.000000000000000000e+00 -3.082871056141812005e+00 2.749884563938940119e+01 3.998681082617622451e+00 -6.022853980122818029e+00
6.081081081081081265e+02 0.000000000000000000e+00 -3.091201529839963769e+00 2.740453457210969646e+01 3.995028389894287102e+00 -6.042880505436187377e+00
6.085585585585586159e+02 0.000000000000000000e+00 -3.099270492379218922e+00 2.731042324264490162e+01 3.991661439054951188e+00 -6.062622624611321953e+00
6.090090090090089916e+02 0.000000000000000000e+00 -3.107098744274480850e+00 2.721648788193670043e+01 3.988562240600003861e+00 -6.082098386114012101e+00
6.094594594594594810e+02 0.000000000000000000e+00 -3.114707086062480812e+00 2.712270472090858675e+01 3.985712805013463367e+00 -6.101325838415505132e+00
6.099099099099098567e+02 0.000000000000000000e+00 -3.122116318250846234e+00 2.702904999050406332e+01 3.983095142790261889e+00 -6.120323029977953411e+00
6.103603603603603460e+02 0.000000000000000000e+00 -3.129347241372670396e+00 2.693549992165753793e+01 3.980691264434426557e+00 -6.139108009272604249e+00
6.108108108108108354e+02 0.000000000000000000e+00 -3.136420655950132641e+00 2.684203074530341837e+01 3.978483180428156629e+00 -6.157698824770704960e+00
6.112612612612613248e+02 0.000000000000000000e+00 -3.143357362503593322e+00 2.674861994216189487e+01 3.976452901271841256e+00 -6.176113524932588916e+00
6.117117117117117004e+02 0.000000000000000000e+00 -3.150177861227348330e+00 2.665525748321488209e+01 3.974582437464050599e+00 -6.194370158231322421e+00
6.121621621621621898e+02 0.000000000000000000e+00 -3.156899595902359579e+00 2.656194052470164024e+01 3.972853799492440885e+00 -6.212486773130876827e+00
6.126126126126125655e+02 0.000000000000000000e+00 -3.163538226979653700e+00 2.646866630887598149e+01 3.971248997861039243e+00 -6.230481418097042479e+00
6.130630630630630549e+02 0.000000000000000000e+00 -3.170109392640370061e+00 2.637543207798080402e+01 3.969750043055682909e+00 -6.248372141602885677e+00
6.135135135135135442e+02 0.000000000000000000e+00 -3.176628731047458132e+00 2.628223507426810102e+01 3.968338945571304066e+00 -6.266176992114196764e+00
6.139639639639640336e+02 0.000000000000000000e+00 -3.183111880371143343e+00 2.618907253998622764e+01 3.966997717105186894e+00 -6.283914018094947096e+00
6.144144144144144093e+02 0.000000000000000000e+00 -3.189574478778013145e+00 2.609594171738535806e+01 3.965708381376316538e+00 -6.301601276789369876e+00
6.148648648648647850e+02 0.000000000000000000e+00 -3.196031533047062112e+00 2.600284048010871629e+01 3.964453600452543469e+00 -6.319256223134289030e+00
6.153153153153152743e+02 0.000000000000000000e+00 -3.202493257975220331e+00 2.590977149377431488e+01 3.963220828460180201e+00 -6.336891526121689822e+00
6.157657657657657637e+02 0.000000000000000000e+00 -3.208967670447236742e+00 2.581673962192326144e+01 3.961999717441358371e+00 -6.354517656820462435e+00
6.162162162162162531e+02 0.000000000000000000e+00 -3.215462775840933318e+00 2.572374973958358169e+01 3.960779930941498606e+00 -6.372145074805303011e+00
6.166666666666667425e+02 0.000000000000000000e+00 -3.221986579557778896e+00 2.563080672178330133e+01 3.959551132486012648e+00 -6.389784239660002640e+00
6.171171171171171181e+02 0.000000000000000000e+00 -3.228547086981052416e+00 2.553791544354680809e+01 3.958302985614864156e+00 -6.407445610971990391e+00
6.175675675675674938e+02 0.000000000000000000e+00 -3.235152303508584737e+00 2.544508077990940365e+01 3.957025153858921840e+00 -6.425139648314143415e+00
6.180180180180179832e+02 0.000000000000000000e+00 -3.241810234527292778e+00 2.535230760589183774e+01 3.955707300750873401e+00 -6.442876811270252801e+00
6.184684684684684726e+02 0.000000000000000000e+00 -3.248528885422274470e+00 2.525960079652759305e+01 3.954339089836139465e+00 -6.460667559420471662e+00
6.189189189189189619e+02 0.000000000000000000e+00 -3.255316261589541682e+00 2.516696522684105730e+01 3.952910184645588743e+00 -6.478522352341315127e+00
6.193693693693694513e+02 0.000000000000000000e+00 -3.262180724033896695e+00 2.507440519552801561e+01 3.951410248708270956e+00 -6.496451649622031255e+00
6.198198198198198270e+02 0.000000000000000000e+00 -3.269133170031636837e+00 2.498191891034366563e+01 3.949828945562330773e+00 -6.514465910839135177e+00
6.202702702702702027e+02 0.000000000000000000e+00 -3.276185598630036111e+00 2.488950092046979989e+01 3.948155938747731852e+00 -6.532575595567323035e+00
6.207207207207206920e+02 0.000000000000000000e+00 -3.283350013376548304e+00 2.479714572519878857e+01 3.946380891788066947e+00 -6.550791163399480865e+00
6.211711711711711814e+02 0.000000000000000000e+00 -3.290638417796799331e+00 2.470484782385028666e+01 3.944493468230575672e+00 -6.569123073904847843e+00
6.216216216216216708e+02 0.000000000000000000e+00 -3.298062815440061968e+00 2.461260171570756938e+01 3.942483332366464310e+00 -6.587581786674491013e+00
6.220720720720721602e+02 0.000000000000000000e+00 -3.305635209833781119e+00 2.452040190009029175e+01 3.940340202583684004e+00 -6.606177760944774491e+00
6.225225225225225358e+02 0.000000000000000000e+00 -3.313367604523591581e+00 2.442824287629264290e+01 3.938053886009583948e+00 -6.624921452688795398e+00
6.229729729729729115e+02 0.000000000000000000e+00 -3.321268121868342860e+00 2.433612302478832135e+01 3.935618079196501640e+00 -6.643819434850229300e+00
6.234234234234234009e+02 0.000000000000000000e+00 -3.329328453040943714e+00 2.424405715726061317e+01 3.933042909895448247e+00 -6.662861849166802131e+00
6.238738738738738903e+02 0.000000000000000000e+00 -3.337535941698661190e+00 2.415206443288116134e+01 3.930342853353067767e+00 -6.682034489866055083e+00
6.243243243243243796e+02 0.000000000000000000e+00 -3.345877931473296485e+00 2.406016401085798861e+01 3.927532384856021963e+00 -6.701323151146425516e+00
6.247747747747747553e+02 0.000000000000000000e+00 -3.354341766014840687e+00 2.396837505038456584e+01 3.924625979676420684e+00 -6.720713627220902708e+00
6.252252252252252447e+02 0.000000000000000000e+00 -3.362914788947819034e+00 2.387671671067982970e+01 3.921638113097287714e+00 -6.740191712277010083e+00
6.256756756756756204e+02 0.000000000000000000e+00 -3.371584343916765647e+00 2.378520815093725105e+01 3.918583260392551892e+00 -6.759743200535012875e+00
6.261261261261261097e+02 0.000000000000000000e+00 -3.380337774553481722e+00 2.369386853036849061e+01 3.915475896848874982e+00 -6.779353886184253497e+00
6.265765765765765991e+02 0.000000000000000000e+00 -3.389162424497044412e+00 2.360271700816701923e+01 3.912330497734728851e+00 -6.799009563430445269e+00
6.270270270270270885e+02 0.000000000000000000e+00 -3.398045557882142020e+00 2.351177274354449764e+01 3.909161538331318297e+00 -6.818696026477482519e+00
6.274774774774774642e+02 0.000000000000000000e+00 -3.406973171904610354e+00 2.342105489570349164e+01 3.905983493925305083e+00 -6.838399069529259577e+00
6.279279279279279535e+02 0.000000000000000000e+00 -3.415930247292635613e+00 2.333058262384656700e+01 3.902810839786980068e+00 -6.858104486786032794e+00
6.283783783783783292e+02 0.000000000000000000e+00 -3.424901736154424725e+00 2.324037508718174649e+01 3.899658051197548048e+00 -6.877798072451696498e+00
6.288288288288288186e+02 0.000000000000000000e+00 -3.433872590596365626e+00 2.315045043248937873e+01 3.896539603436394827e+00 -6.897465620728326030e+00
6.292792792792793080e+02 0.000000000000000000e+00 -3.442827762710294337e+00 2.306081533630276681e+01 3.893469971777449246e+00 -6.917092925817996729e+00
6.297297297297297973e+02 0.000000000000000000e+00 -3.451752204595322837e+00 2.297146921453895629e+01 3.890463566225662362e+00 -6.936665781924602925e+00
6.301801801801801730e+02 0.000000000000000000e+00 -3.460630868361477042e+00 2.288241136823489796e+01 3.887533830864413176e+00 -6.956169977716854191e+00
6.306306306306306624e+02 0.000000000000000000e+00 -3.469448706104230951e+00 2.279364109842026664e+01 3.884693471716673230e+00 -6.975591284090114641e+00
6.310810810810810381e+02 0.000000000000000000e+00 -3.478192927881536889e+00 2.270515544817317277e+01 3.881952918178285472e+00 -6.994917726335188490e+00
6.315315315315315274e+02 0.000000000000000000e+00 -3.486863498548700591e+00 2.261693870577619236e+01 3.879309844847739441e+00 -7.014150084525681450e+00
6.319819819819820168e+02 0.000000000000000000e+00 -3.495464857051047147e+00 2.252897068541096814e+01 3.876757452233505319e+00 -7.033293612834313535e+00
6.324324324324325062e+02 0.000000000000000000e+00 -3.504001447170594474e+00 2.244123119644063991e+01 3.874288936012817430e+00 -7.052353570266859606e+00
6.328828828828828819e+02 0.000000000000000000e+00 -3.512477712682084530e+00 2.235370004821197654e+01 3.871897491861091112e+00 -7.071335215829094523e+00
6.333333333333332575e+02 0.000000000000000000e+00 -3.520898097367535229e+00 2.226635705008447985e+01 3.869576315455560689e+00 -7.090243808523155167e+00
6.337837837837837469e+02 0.000000000000000000e+00 -3.529267045008964487e+00 2.217918201141219470e+01 3.867318602466184529e+00 -7.109084607360273367e+00
6.342342342342342363e+02 0.000000000000000000e+00 -3.537588999379295274e+00 2.209215474154552794e+01 3.865117548573834938e+00 -7.127862871342586004e+00
6.346846846846847257e+02 0.000000000000000000e+00 -3.545868404358770931e+00 2.200525504984398140e+01 3.862966349446651293e+00 -7.146583859472229960e+00
6.351351351351352150e+02 0.000000000000000000e+00 -3.554109869177409564e+00 2.191846274565432395e+01 3.860858200760048931e+00 -7.165252830762256053e+00
6.355855855855855907e+02 0.000000000000000000e+00 -3.562318510281329509e+00 2.183175763833969540e+01 3.858786298194900155e+00 -7.183875044216620154e+00
6.360360360360359664e+02 0.000000000000000000e+00 -3.570499541070603300e+00 2.174511953724686464e+01 3.856743837419344345e+00 -7.202455758837459143e+00
6.364864864864864558e+02 0.000000000000000000e+00 -3.578658174932570546e+00 2.165852825172987650e+01 3.854724014110615826e+00 -7.221000233636004850e+00
6.369369369369369451e+02 0.000000000000000000e+00 -3.586799625250932877e+00 2.157196359115187079e+01 3.852720023949586903e+00 -7.239513727608937188e+00
6.373873873873874345e+02 0.000000000000000000e+00 -3.594929105418486870e+00 2.148540536485597841e+01 3.850725062598939985e+00 -7.258001499772944953e+00
6.378378378378379239e+02 0.000000000000000000e+00 -3.603051828826210112e+00 2.139883374022792850e+01 3.848732502245184151e+00 -7.276468809166544816e+00
6.382882882882882996e+02 0.000000000000000000e+00 -3.611173008859623224e+00 2.131223196083556104e+01 3.846737464558827924e+00 -7.294920949776496855e+00
6.387387387387386752e+02 0.000000000000000000e+00 -3.619297740520778461e+00 2.122558495577504800e+01 3.844736189561444917e+00 -7.313363196699356195e+00
6.391891891891891646e+02 0.000000000000000000e+00 -3.627428313897326007e+00 2.113888047152067884e+01 3.842727733930587419e+00 -7.331798037705084425e+00
6.396396396396396540e+02 0.000000000000000000e+00 -3.635564167867414653e+00 2.105210910575078742e+01 3.840714005538757192e+00 -7.350225109359598719e+00
6.400900900900901433e+02 0.000000000000000000e+00 -3.643704613676163717e+00 2.096526158377855609e+01 3.838697039900580421e+00 -7.368643920584872831e+00
6.405405405405405190e+02 0.000000000000000000e+00 -3.651848962550502620e+00 2.087832863093899505e+01 3.836678872548873187e+00 -7.387053980293785571e+00
6.409909909909910084e+02 0.000000000000000000e+00 -3.659996525719179772e+00 2.079130097255983856e+01 3.834661539005537634e+00 -7.405454797402853728e+00
6.414414414414413841e+02 0.000000000000000000e+00 -3.668146614407305606e+00 2.070416933396882087e+01 3.832647074805208831e+00 -7.423845880826775101e+00
6.418918918918918735e+02 0.000000000000000000e+00 -3.676298539865456405e+00 2.061692444048276229e+01 3.830637515458874987e+00 -7.442226739482066478e+00
6.423423423423423628e+02 0.000000000000000000e+00 -3.684451613315104623e+00 2.052955701743121608e+01 3.828634896497533191e+00 -7.460596882294339593e+00
6.427927927927928522e+02 0.000000000000000000e+00 -3.692605164078486268e+00 2.044205779014191648e+01 3.826641253444904578e+00 -7.478955818169197300e+00
6.432432432432432279e+02 0.000000000000000000e+00 -3.700759835375720286e+00 2.035441748393895978e+01 3.824658621828348259e+00 -7.497303056023156387e+00
6.436936936936937173e+02 0.000000000000000000e+00 -3.708918450496639707e+00 2.026662682415008021e+01 3.822689037169766380e+00 -7.515638104781828588e+00
6.441441441441440929e+02 0.000000000000000000e+00 -3.717084038100438192e+00 2.017867653609755507e+01 3.820734534996518050e+00 -7.533960473350816756e+00
6.445945945945945823e+02 0.000000000000000000e+00 -3.725259626864499296e+00 2.009055734511275659e+01 3.818797150828686426e+00 -7.552269670655732625e+00
6.450450450450450717e+02 0.000000000000000000e+00 -3.733448245449835667e+00 2.000225997651432408e+01 3.816878920195449609e+00 -7.570565205609455006e+00
6.454954954954955610e+02 0.000000000000000000e+00 -3.741652922521097935e+00 1.991377731466309342e+01 3.814981878618709743e+00 -7.588846587126681698e+00
6.459459459459459367e+02 0.000000000000000000e+00 -3.749876686744755716e+00 1.982512020839385514e+01 3.813108034573815530e+00 -7.607113324129386456e+00
6.463963963963964261e+02 0.000000000000000000e+00 -3.758122566783640650e+00 1.973630841714839335e+01 3.811258743022335693e+00 -7.625364918914783630e+00
6.468468468468468018e+02 0.000000000000000000e+00 -3.766393590685765957e+00 1.964736176506994525e+01 3.809434688193505281e+00 -7.643600830377181410e+00
6.472972972972972912e+02 0.000000000000000000e+00 -3.774692776249139570e+00 1.955830008655357233e+01 3.807636533929326106e+00 -7.661820490122408955e+00
6.477477477477477805e+02 0.000000000000000000e+00 -3.783023132951711887e+00 1.946914322430893662e+01 3.805864952395495493e+00 -7.680023321385306190e+00
6.481981981981982699e+02 0.000000000000000000e+00 -3.791387670042240643e+00 1.937991102129308274e+01 3.804120615988722420e+00 -7.698208747169701383e+00
6.486486486486486456e+02 0.000000000000000000e+00 -3.799789396751293680e+00 1.929062332045759831e+01 3.802404197125724750e+00 -7.716376190461232909e+00
6.490990990990990213e+02 0.000000000000000000e+00 -3.808231322314895806e+00 1.920129996475952794e+01 3.800716368206849438e+00 -7.734525074267367017e+00
6.495495495495495106e+02 0.000000000000000000e+00 -3.816716455974528799e+00 1.911196079716137319e+01 3.799057801643357379e+00 -7.752654821573742083e+00
6.500000000000000000e+02 0.000000000000000000e+00 -3.825247806955303531e+00 1.902262566061472171e+01 3.797429169842871488e+00 -7.770764855376910418e+00
6.504504504504504894e+02 0.000000000000000000e+00 -3.833828384516891674e+00 1.893331439806570415e+01 3.795831145198462764e+00 -7.788854598680700292e+00
6.509009009009009787e+02 0.000000000000000000e+00 -3.842460957648654585e+00 1.884404685248409805e+01 3.794264400134125026e+00 -7.806923474472569069e+00
6.513513513513513544e+02 0.000000000000000000e+00 -3.851144342539555510e+00 1.875484286682331003e+01 3.792729607050205232e+00 -7.824970905749069061e+00
6.518018018018017301e+02 0.000000000000000000e+00 -3.859874118197694770e+00 1.866572228403856570e+01 3.791227438356145285e+00 -7.842996315508571570e+00
6.522522522522522195e+02 0.000000000000000000e+00 -3.868645768294300069e+00 1.857670494707781472e+01 3.789758566448654165e+00 -7.860999126742171939e+00
6.527027027027027088e+02 0.000000000000000000e+00 -3.877454776507875067e+00 1.848781069890537765e+01 3.788323663742630742e+00 -7.878978762451879447e+00
6.531531531531531982e+02 0.000000000000000000e+00 -3.886296626524199382e+00 1.839905938247284212e+01 3.786923402640240965e+00 -7.896934645632427419e+00
6.536036036036036876e+02 0.000000000000000000e+00 -3.895166802014500718e+00 1.831047083922385355e+01 3.785558455552745727e+00 -7.914866199274911196e+00
6.540540540540540633e+02 0.000000000000000000e+00 -3.904060786664558691e+00 1.822206136671229615e+01 3.784229494887767942e+00 -7.932772846377702081e+00
6.545045045045044390e+02 0.000000000000000000e+00 -3.912974064152876963e+00 1.813383613904625236e+01 3.782937061421762337e+00 -7.950654009935533395e+00
6.549549549549549283e+02 0.000000000000000000e+00 -3.921902122749088448e+00 1.804579814907083346e+01 3.781680697387855616e+00 -7.968509116937639192e+00
6.554054054054054177e+02 0.000000000000000000e+00 -3.930840656432337710e+00 1.795795018390344921e+01 3.780459285397228086e+00 -7.986337798954991740e+00
6.558558558558559071e+02 0.000000000000000000e+00 -3.939785643211507704e+00 1.787029474664632289e+01 3.779271421704834211e+00 -8.004139971440963564e+00
6.563063063063063964e+02 0.000000000000000000e+00 -3.948733081851969473e+00 1.778283431963791372e+01 3.778115681792769465e+00 -8.021915570619967184e+00
6.567567567567567721e+02 0.000000000000000000e+00 -3.957678971144559910e+00 1.769557138518939610e+01 3.776990641137672355e+00 -8.039664532732786029e+00
6.572072072072071478e+02 0.000000000000000000e+00 -3.966619309851012076e+00 1.760850842564650520e+01 3.775894875234371284e+00 -8.057386793996556662e+00
6.576576576576576372e+02 0.000000000000000000e+00 -3.975550096753067919e+00 1.752164792332951038e+01 3.774826959554047789e+00 -8.075082290641148575e+00
6.581081081081081265e+02 0.000000000000000000e+00 -3.984467330628831405e+00 1.743499236056959489e+01 3.773785469584254315e+00 -8.092750958903707215e+00
6.585585585585586159e+02 0.000000000000000000e+00 -3.993367010252768523e+00 1.734854421969794203e+01 3.772768980803448358e+00 -8.110392735005007125e+00
6.590090090090089916e+02 0.000000000000000000e+00 -4.002245129226139397e+00 1.726230598304027808e+01 3.771776068701001350e+00 -8.128007555176736787e+00
6.594594594594594810e+02 0.000000000000000000e+00 -4.011097036718638265e+00 1.717628013292960532e+01 3.770805308751732809e+00 -8.145595355648765690e+00
6.599099099099098567e+02 0.000000000000000000e+00 -4.019916820323487627e+00 1.709046915168983105e+01 3.769855276448652148e+00 -8.163156072647325345e+00
6.603603603603603460e+02 0.000000000000000000e+00 -4.028698421265289653e+00 1.700487552165759553e+01 3.768924547262940905e+00 -8.180689642400466255e+00
6.608108108108108354e+02 0.000000000000000000e+00 -4.037435780779560446e+00 1.691950172515134909e+01 3.768011696680332534e+00 -8.198196001145333867e+00
6.612612612612613248e+02 0.000000000000000000e+00 -4.046122840094540152e+00 1.683435024450955098e+01 3.767115300182922510e+00 -8.215675085099064745e+00
6.617117117117117004e+02 0.000000000000000000e+00 -4.054753540440287907e+00 1.674942356205610849e+01 3.766233933260082267e+00 -8.233126830500623328e+00
6.621621621621621898e+02 0.000000000000000000e+00 -4.063321823048681836e+00 1.666472416011856694e+01 3.765366171381174354e+00 -8.250551173574422137e+00
6.626126126126125655e+02 0.000000000000000000e+00 -4.071821629151600064e+00 1.658025452103356656e+01 3.764510590041027172e+00 -8.267948050546692684e+00
6.630630630630630549e+02 0.000000000000000000e+00 -4.080246899977282737e+00 1.649601712712501467e+01 3.763666053102497244e+00 -8.285317398829647573e+00
6.635135135135135442e+02 0.000000000000000000e+00 -4.088591592602824676e+00 1.641201444487705885e+01 3.762832943530156626e+00 -8.302659249227872351e+00
6.639639639639640336e+02 0.000000000000000000e+00 -4.096849734762145090e+00 1.632824680887824798e+01 3.762012082284854841e+00 -8.319973827579815406e+00
6.644144144144144093e+02 0.000000000000000000e+00 -4.105015373872447526e+00 1.624470464497608191e+01 3.761204270978851127e+00 -8.337261390584899345e+00
6.648648648648648987e+02 0.000000000000000000e+00 -4.113082557358211488e+00 1.616137541693387902e+01 3.760410311211671797e+00 -8.354522194966193638e+00
6.653153153153152743e+02 0.000000000000000000e+00 -4.121045332633002545e+00 1.607824658796198491e+01 3.759631004601033055e+00 -8.371756497423120891e+00
6.657657657657657637e+02 0.000000000000000000e+00 -4.128897747124938178e+00 1.599530562127256417e+01 3.758867152750099194e+00 -8.388964554673293605e+00
6.662162162162162531e+02 0.000000000000000000e+00 -4.136633848243945977e+00 1.591253998008505732e+01 3.758119557269310462e+00 -8.406146623414315400e+00
6.666666666666667425e+02 0.000000000000000000e+00 -4.144247683418143424e+00 1.582993712759707705e+01 3.757389019758193172e+00 -8.423302960372893722e+00
6.671171171171171181e+02 0.000000000000000000e+00 -4.151733300066553056e+00 1.574748452702806389e+01 3.756676341830825550e+00 -8.440433822250270168e+00
6.675675675675674938e+02 0.000000000000000000e+00 -4.159084745604559430e+00 1.566516964158836345e+01 3.755982325095828855e+00 -8.457539465756781283e+00
6.680180180180179832e+02 0.000000000000000000e+00 -4.166296357318060473e+00 1.558297993448832131e+01 3.755307771156367380e+00 -8.474620147606401588e+00
6.684684684684684726e+02 0.000000000000000000e+00 -4.173371037679316942e+00 1.550090286894192104e+01 3.754653481622881372e+00 -8.491676124507648638e+00
6.689189189189189619e+02 0.000000000000000000e+00 -4.180321464185908553e+00 1.541892590815587027e+01 3.754020258102173102e+00 -8.508707653170858975e+00
6.693693693693694513e+02 0.000000000000000000e+00 -4.187160847484847181e+00 1.533703651534415258e+01 3.753408902201044839e+00 -8.525714990308188135e+00
6.698198198198198270e+02 0.000000000000000000e+00 -4.193902398223144701e+00 1.525522215372075152e+01 3.752820215529936831e+00 -8.542698392626334680e+00
6.702702702702702027e+02 0.000000000000000000e+00 -4.200559327055088943e+00 1.517347028649237473e+01 3.752254999690194381e+00 -8.559658116839273134e+00
6.707207207207206920e+02 0.000000000000000000e+00 -4.207144844613139867e+00 1.509176837687664374e+01 3.751714056295895716e+00 -8.576594419657340040e+00
6.711711711711711814e+02 0.000000000000000000e+00 -4.213672161553404294e+00 1.501010388807844720e+01 3.751198186950205127e+00 -8.593507557790871942e+00
6.716216216216216708e+02 0.000000000000000000e+00 -4.220154488055413822e+00 1.492846428377561097e+01 3.750708097662936780e+00 -8.610397787473630160e+00
6.720720720720721602e+02 0.000000000000000000e+00 -4.226604973009671085e+00 1.484683708894226584e+01 3.750243776488787262e+00 -8.627265247552713845e+00
6.725225225225225358e+02 0.000000000000000000e+00 -4.233036643374362029e+00 1.476520995047394536e+01 3.749804955054059974e+00 -8.644109768991256715e+00
6.729729729729729115e+02 0.000000000000000000e+00 -4.239462511672172695e+00 1.468357052970168297e+01 3.749391376919447794e+00 -8.660931129816162866e+00
6.734234234234234009e+02 0.000000000000000000e+00 -4.245895590438522049e+00 1.460190680892264936e+01 3.749002785636548651e+00 -8.677729108067069319e+00
6.738738738738738903e+02 0.000000000000000000e+00 -4.252348892203372088e+00 1.452021627583962982e+01 3.748638924758779467e+00 -8.694503481787251076e+00
6.743243243243243796e+02 0.000000000000000000e+00 -4.258835429502141778e+00 1.443850727826975344e+01 3.748299537835919182e+00 -8.711254029014526168e+00
6.747747747747747553e+02 0.000000000000000000e+00 -4.265368214861155138e+00 1.435678875742814853e+01 3.747984368428660673e+00 -8.727980527784893638e+00
6.752252252252252447e+02 0.000000000000000000e+00 -4.271960260812193155e+00 1.427506965452812437e+01 3.747693160088601871e+00 -8.744682756134352530e+00
6.756756756756756204e+02 0.000000000000000000e+00 -4.278624579888855806e+00 1.419335891079572320e+01 3.747425656367340707e+00 -8.761360492107996834e+00
6.761261261261261097e+02 0.000000000000000000e+00 -4.285374184617467108e+00 1.411166546744243533e+01 3.747181600821932079e+00 -8.778013513740006601e+00
6.765765765765765991e+02 0.000000000000000000e+00 -4.292222036065140855e+00 1.402999826568702701e+01 3.746960737000335939e+00 -8.794641599064561888e+00
6.770270270270270885e+02 0.000000000000000000e+00 -4.299176271497344715e+00 1.394836624675008352e+01 3.746762808461426175e+00 -8.811244526130394661e+00
6.774774774774774642e+02 0.000000000000000000e+00 -4.306236333386550541e+00 1.386677835184673313e+01 3.746587558754981728e+00 -8.827822072968046996e+00
6.779279279279279535e+02 0.000000000000000000e+00 -4.313400753244422958e+00 1.378524352219574212e+01 3.746434731436238508e+00 -8.844374017620793893e+00
6.783783783783783292e+02 0.000000000000000000e+00 -4.320668062569893664e+00 1.370377069901587674e+01 3.746304070062251412e+00 -8.860900138120996417e+00
6.788288288288288186e+02 0.000000000000000000e+00 -4.328036792878265260e+00 1.362236882352408429e+01 3.746195318180980394e+00 -8.877400212508291588e+00
6.792792792792793080e+02 0.000000000000000000e+00 -4.335505475675745402e+00 1.354104683693913103e+01 3.746108219351299340e+00 -8.893874018825954408e+00
6.797297297297297973e+02 0.000000000000000000e+00 -4.343072642470360734e+00 1.345981368048160220e+01 3.746042517124806182e+00 -8.910321335104526952e+00
6.801801801801801730e+02 0.000000000000000000e+00 -4.350736824773775879e+00 1.337867829536662612e+01 3.745997955864368123e+00 -8.926741939385465230e+00
6.806306306306306624e+02 0.000000000000000000e+00 -4.358496552913493360e+00 1.329764962398985517e+01 3.745974389254115522e+00 -8.943135612818878144e+00
6.810810810810810381e+02 0.000000000000000000e+00 -4.366350354566748138e+00 1.321673661140630429e+01 3.745971889422435197e+00 -8.959502257472195197e+00
6.815315315315315274e+02 0.000000000000000000e+00 -4.374296757036063354e+00 1.313594820303114830e+01 3.745990554487434565e+00 -8.975841914309057756e+00
6.819819819819820168e+02 0.000000000000000000e+00 -4.382334287636695080e+00 1.305529334428138100e+01 3.746030482581772958e+00 -8.992154631729135872e+00
6.824324324324325062e+02 0.000000000000000000e+00 -4.390461473671166459e+00 1.297478098058127216e+01 3.746091771810824866e+00 -9.008440458144832519e+00
6.828828828828828819e+02 0.000000000000000000e+00 -4.398676842445638613e+00 1.289441994232583966e+01 3.746174520305430633e+00 -9.024699441953998758e+00
6.833333333333332575e+02 0.000000000000000000e+00 -4.406978921277186600e+00 1.281421449005756585e+01 3.746278826180059696e+00 -9.040931631565399584e+00
6.837837837837837469e+02 0.000000000000000000e+00 -4.415366237464695587e+00 1.273416289042506833e+01 3.746404787552819471e+00 -9.057137075376886060e+00
6.842342342342342363e+02 0.000000000000000000e+00 -4.423837318312507705e+00 1.265426300365834322e+01 3.746552502554550301e+00 -9.073315821791766211e+00
6.846846846846847257e+02 0.000000000000000000e+00 -4.432390665862840251e+00 1.257451268997101579e+01 3.746722069296083646e+00 -9.089467919218805037e+00
6.851351351351352150e+02 0.000000000000000000e+00 -4.441022227774737985e+00 1.249490980959490116e+01 3.746913585897345911e+00 -9.105593416061310563e+00
6.855855855855855907e+02 0.000000000000000000e+00 -4.449723241128594964e+00 1.241545222275635751e+01 3.747127150487358449e+00 -9.121692360718952841e+00
6.860360360360359664e+02 0.000000000000000000e+00 -4.458484435170248616e+00 1.233613778967628605e+01 3.747362861178771709e+00 -9.137764801596858888e+00
6.864864864864864558e+02 0.000000000000000000e+00 -4.467296539149174350e+00 1.225696437057740695e+01 3.747620816091512097e+00 -9.153810787100155721e+00
6.869369369369369451e+02 0.000000000000000000e+00 -4.476150282309390604e+00 1.217792982568789739e+01 3.747901113352781977e+00 -9.169830365635789349e+00
6.873873873873874345e+02 0.000000000000000000e+00 -4.485036393889458850e+00 1.209903201523047755e+01 3.748203851077050786e+00 -9.185823585596153862e+00
6.878378378378379239e+02 0.000000000000000000e+00 -4.493945603146130452e+00 1.202026879943332460e+01 3.748529127386063919e+00 -9.201790495393652236e+00
6.882882882882882996e+02 0.000000000000000000e+00 -4.502868639308871934e+00 1.194163803851733974e+01 3.748877040401566774e+00 -9.217731143431592500e+00
6.887387387387386752e+02 0.000000000000000000e+00 -4.511796231636253651e+00 1.186313759270706214e+01 3.749247688243485754e+00 -9.233645578113282681e+00
6.891891891891891646e+02 0.000000000000000000e+00 -4.520719101728900569e+00 1.178476532987224346e+01 3.749641175565557205e+00 -9.249533840196818346e+00
6.896396396396396540e+02 0.000000000000000000e+00 -4.529627920806888142e+00 1.170651916825227090e+01 3.750057606695918366e+00 -9.265395915894259815e+00
6.900900900900901433e+02 0.000000000000000000e+00 -4.538513339712153538e+00 1.162839704648831685e+01 3.750497035773150856e+00 -9.281231662340360344e+00
6.905405405405405190e+02 0.000000000000000000e+00 -4.547366009213874349e+00 1.155039690326339041e+01 3.750959511757173459e+00 -9.297040820429174346e+00
6.909909909909910084e+02 0.000000000000000000e+00 -4.556176580103056040e+00 1.147251667727505264e+01 3.751445083598810015e+00 -9.312823125384966261e+00
6.914414414414413841e+02 0.000000000000000000e+00 -4.564935703147057211e+00 1.139475430721540761e+01 3.751953800272531225e+00 -9.328578312411991647e+00
6.918918918918918735e+02 0.000000000000000000e+00 -4.573634029129607370e+00 1.131710773176746443e+01 3.752485710727341939e+00 -9.344306116736333934e+00
6.923423423423423628e+02 0.000000000000000000e+00 -4.582262208827160066e+00 1.123957488963606011e+01 3.753040863932255888e+00 -9.360006273564067669e+00
6.927927927927928522e+02 0.000000000000000000e+00 -4.590810893019806826e+00 1.116215371960061020e+01 3.753619308843553881e+00 -9.375678518123095273e+00
6.932432432432432279e+02 0.000000000000000000e+00 -4.599270732482182211e+00 1.108484261954072281e+01 3.754221094417516724e+00 -9.391322585619491292e+00
6.936936936936937173e+02 0.000000000000000000e+00 -4.607633674608223373e+00 1.100764150371833239e+01 3.754846269619520172e+00 -9.406938211270244210e+00
6.941441441441440929e+02 0.000000000000000000e+00 -4.615901671497340431e+00 1.093055059904691007e+01 3.755494883409483009e+00 -9.422525130297799478e+00
6.945945945945945823e+02 0.000000000000000000e+00 -4.624081329990076483e+00 1.085357013243992697e+01 3.756166984749143012e+00 -9.438083077911869623e+00
6.950450450450450717e+02 0.000000000000000000e+00 -4.632179282802098896e+00 1.077670033081994916e+01 3.756862622598418966e+00 -9.453611789325805148e+00
6.954954954954955610e+02 0.000000000000000000e+00 -4.640202162650894024e+00 1.069994142110044777e+01 3.757581845915410668e+00 -9.469110999765689485e+00
6.959459459459459367e+02 0.000000000000000000e+00 -4.648156602250310243e+00 1.062329363019307493e+01 3.758324703663674882e+00 -9.484580444439416169e+00
6.963963963963964261e+02 0.000000000000000000e+00 -4.656049234310557949e+00 1.054675718501493975e+01 3.759091244797673426e+00 -9.500019858569430653e+00
6.968468468468468018e+02 0.000000000000000000e+00 -4.663886691552761476e+00 1.047033231248497032e+01 3.759881518288239022e+00 -9.515428977359988494e+00
6.972972972972972912e+02 0.000000000000000000e+00 -4.671675606688950211e+00 1.039401923951481876e+01 3.760695573084376520e+00 -9.530807536038992112e+00
6.977477477477477805e+02 0.000000000000000000e+00 -4.679422612529378966e+00 1.031781819292336877e+01 3.761533458056874224e+00 -9.546155269914379460e+00
6.981981981981982699e+02 0.000000000000000000e+00 -4.687134372963555506e+00 1.024172936845388904e+01 3.762395191055475152e+00 -9.561471945378798409e+00
6.986486486486486456e+02 0.000000000000000000e+00 -4.694817626670555910e+00 1.016575288706007996e+01 3.763280743618452107e+00 -9.576757403794545098e+00
6.990990990990990213e+02 0.000000000000000000e+00 -4.702479123339799116e+00 1.008988885867438512e+01 3.764190148518537171e+00 -9.592011642322177067e+00
6.995495495495495106e+02 0.000000000000000000e+00 -4.710125612678893958e+00 1.001413739323652408e+01 3.765123449833481573e+00 -9.607235060062521370e+00
7.000000000000000000e+02 0.000000000000000000e+00 -4.717763844380897353e+00 9.938498600662569515e+00 3.766080691633760580e+00 -9.622428125321675907e+00


==> StaticPD.dat <==
#  P [GPa]; C2/c-24 (III)	P62/c-24 (VI)	Cmca-12 (VI)	Cs-IV (atomic)	Hyphite (VI)	Cmca-4 (metal)
2.500000000000000000e+02 0.000000000000000000e+00 2.732253597170775095e+01 5.638009687498168887e+00 1.305547937303010997e+02 2.171585005165610482e+01 1.976774171538053793e+01
2.504004004004004003e+02 0.000000000000000000e+00 2.724587359470298509e+01 5.623171598506004898e+00 1.303835847266601036e+02 2.167874350535292649e+01 1.972518052294702784e+01
2.508008008008008005e+02 0.000000000000000000e+00 2.716944360726891716e+01 5.608186825345029547e+00 1.302126492379009903e+02 2.164154938187046184e+01 1.968249511616981806e+01
2.512012012012012008e+02 0.000000000000000000e+00 2.709323548479680710e+01 5.593057045503613267e+00 1.300419628788329760e+02 2.160426580937979679e+01 1.963968835423202108e+01
2.516016016016016010e+02 0.000000000000000000e+00 2.701723852262283287e+01 5.577783768490718330e+00 1.298715019169556228e+02 2.156689075998485805e+01 1.959676264604226503e+01
2.520020020020020013e+02 0.000000000000000000e+00 2.694144183599789244e+01 5.562368335823464349e+00 1.297012432724358177e+02 2.152942204973129492e+01 1.955371995022758824e+01
2.524024024024024015e+02 0.000000000000000000e+00 2.686583436010181458e+01 5.546811921020022851e+00 1.295311645181413951e+02 2.149185733858161029e+01 1.951056177512455747e+01
2.528028028028028018e+02 0.000000000000000000e+00 2.679040485003802985e+01 5.531115529599617275e+00 1.293612438795807975e+02 2.145419414486049448e+01 1.946728917878459697e+01
2.532032032032032021e+02 0.000000000000000000e+00 2.671514188084955777e+01 5.515279999107391973e+00 1.291914602350026087e+02 2.141643064311615774e+01 1.942390276897221213e+01
2.536036036036036023e+02 0.000000000000000000e+00 2.664003384747992698e+01 5.499305999093095920e+00 1.290217931152764095e+02 2.137856608142385539e+01 1.938040270317031855e+01
2.540040040040040026e+02 0.000000000000000000e+00 2.656506896482468960e+01 5.483194031100424581e+00 1.288522227039852055e+02 2.134059965466583719e+01 1.933678868858379474e+01
2.544044044044044028e+02 0.000000000000000000e+00 2.649023526768701231e+01 5.466944428693665259e+00 1.286827298373882513e+02 2.130253040220608796e+01 1.929305998211994222e+01
2.548048048048048031e+02 0.000000000000000000e+00 2.641552061080787439e+01 5.450557357439933526e+00 1.285132960044172989e+02 2.126435720789388029e+01 1.924921539040980178e+01
2.552052052052052034e+02 0.000000000000000000e+00 2.634091266884830418e+01 5.434032814914502296e+00 1.283439033466873411e+02 2.122607880004423464e+01 1.920525326979749536e+01
2.556056056056056036e+02 0.000000000000000000e+00 2.626639893639293177e+01 5.417370630706130896e+00 1.281745346584930303e+02 2.118769375146101197e+01 1.916117152634555509e+01
2.560060060060060323e+02 0.000000000000000000e+00 2.619196672795176539e+01 5.400570466392196067e+00 1.280051733868106112e+02 2.114920047940671566e+01 1.911696761581538340e+01
2.564064064064064041e+02 0.000000000000000000e+00 2.611760317797795494e+01 5.383631815595535386e+00 1.278358036312958745e+02 2.111059724565578222e+01 1.907263854371699097e+01
2.568068068068068328e+02 0.000000000000000000e+00 2.604329524083048852e+01 5.366554003911616633e+00 1.276664101442914756e+02 2.107188215643596152e+01 1.902818086524504793e+01
2.572072072072072046e+02 0.000000000000000000e+00 2.596902969079728507e+01 5.349336188951170357e+00 1.274969783308019800e+02 2.103305316244608036e+01 1.898359068531441096e+01
2.576076076076076333e+02 0.000000000000000000e+00 2.589479312210052342e+01 5.331977360345518946e+00 1.273274942485276284e+02 2.099410805889689868e+01 1.893886365857078147e+01
2.580080080080080052e+02 0.000000000000000000e+00 2.582057194887710239e+01 5.314476339723483989e+00 1.271579446078376918e+02 2.095504448543827891e+01 1.889399498935517840e+01
2.584084084084084338e+02 0.000000000000000000e+00 2.574635240520528612e+01 5.296831780723820771e+00 1.269883167718042216e+02 2.091585992622491119e+01 1.884897943174657087e+01
2.588088088088088057e+02 0.000000000000000000e+00 2.567212054507805874e+01 5.279042168996994633e+00 1.268185987561540884e+02 2.087655170988256259e+01 1.880381128951746916e+01
2.592092092092092344e+02 0.000000000000000000e+00 2.559786224241733521e+01 5.261105822194522830e+00 1.266487792293116144e+02 2.083711700950985346e+01 1.875848441616945195e+01
2.596096096096096062e+02 0.000000000000000000e+00 2.552356319106507954e+01 5.243020889981409027e+00 1.264788475123488354e+02 2.079755284268181015e+01 1.871299221490474451e+01
2.600100100100100349e+02 0.000000000000000000e+00 2.544920890498936217e+01 5.224785354155159212e+00 1.263087935793230088e+02 2.075785607159552626e+01 1.866732763878786727e+01
2.604104104104104067e+02 0.000000000000000000e+00 2.537479219661875618e+01 5.206401498552892804e+00 1.261386373123176696e+02 2.071802787293819392e+01 1.862148840536015371e+01
2.608108108108108354e+02 0.000000000000000000e+00 2.530033311690793596e+01 5.187887756353148916e+00 1.259685084527077947e+02 2.067808558522443718e+01 1.857549163912963763e+01
2.612112112112112072e+02 0.000000000000000000e+00 2.522585804677390797e+01 5.169266253576054737e+00 1.257985603901179417e+02 2.063805025226450596e+01 1.852935927744070455e+01
2.616116116116116359e+02 0.000000000000000000e+00 2.515139348520811780e+01 5.150559129388554425e+00 1.256289438958244631e+02 2.059794294349615029e+01 1.848311347349884670e+01
2.620120120120120077e+02 0.000000000000000000e+00 2.507696604929599005e+01 5.131788536109738175e+00 1.254598071227732703e+02 2.055778475397573857e+01 1.843677659630316157e+01
2.624124124124124364e+02 0.000000000000000000e+00 2.500260247418317761e+01 5.112976639203736795e+00 1.252912956055727278e+02 2.051759680438181022e+01 1.839037123065523360e+01
2.628128128128128083e+02 0.000000000000000000e+00 2.492832961309510154e+01 5.094145617286827132e+00 1.251235522604776662e+02 2.047740031022904361e+01 1.834392017715380518e+01
2.632132132132132369e+02 0.000000000000000000e+00 2.485417443734405651e+01 5.075317662148748354e+00 1.249567173854337909e+02 2.043721733439340937e+01 1.829744645220898747e+01
2.636136136136136088e+02 0.000000000000000000e+00 2.478016403630078912e+01 5.056514978688753104e+00 1.247909286600119572e+02 2.039707052982109303e+01 1.825097328801383867e+01
2.640140140140140375e+02 0.000000000000000000e+00 2.470632561743180133e+01 5.037759784999096269e+00 1.246263211454721187e+02 2.035698262826635130e+01 1.820452413255857493e+01
2.644144144144144093e+02 0.000000000000000000e+00 2.463268650625494161e+01 5.019074312290427997e+00 1.244630272847118135e+02 2.031697643133512088e+01 1.815812264964122846e+01
2.648148148148148380e+02 0.000000000000000000e+00 2.455927414640335371e+01 5.000480804950413471e+00 1.243011769023123492e+02 2.027707481050455840e+01 1.811179271887120024e+01
2.652152152152152098e+02 0.000000000000000000e+00 2.448611609954909341e+01 4.982001520502876701e+00 1.241408972044943937e+02 2.023730070709639506e+01 1.806555843562662744e+01
2.656156156156156385e+02 0.000000000000000000e+00 2.441324004546174820e+01 4.963658729625564092e+00 1.239823127791588320e+02 2.019767713231068740e+01 1.801944411111477962e+01
2.660160160160160103e+02 0.000000000000000000e+00 2.434067378198712106e+01 4.945474716150144445e+00 1.238255455958565676e+02 2.015822716721160646e+01 1.797347427232587336e+01
2.664164164164164390e+02 0.000000000000000000e+00 2.426844522503479595e+01 4.927471777058656244e+00 1.236707150057974047e+02 2.011897396270256877e+01 1.792767366204373047e+01
2.668168168168168108e+02 0.000000000000000000e+00 2.419658240861188858e+01 4.909672222487060367e+00 1.235179377418624824e+02 2.007994073957242165e+01 1.788206723887419969e+01
2.672172172172172395e+02 0.000000000000000000e+00 2.412511348477153206e+01 4.892098375716358305e+00 1.233673279185829585e+02 2.004115078845458697e+01 1.783668017719897136e+01
2.676176176176176114e+02 0.000000000000000000e+00 2.405406672367504939e+01 4.874772573181473945e+00 1.232189970321631023e+02 2.000262746985548290e+01 1.779153786721110464e+01
2.680180180180180400e+02 0.000000000000000000e+00 2.398347051354576820e+01 4.857717164476582639e+00 1.230730539604554252e+02 1.996439421413853665e+01 1.774666591489904022e+01
2.684184184184184119e+02 0.000000000000000000e+00 2.391335336068323159e+01 4.840954512330242210e+00 1.229296049629784449e+02 1.992647452152773724e+01 1.770209014204837672e+01
2.688188188188188406e+02 0.000000000000000000e+00 2.384374388947030354e+01 4.824506992637367375e+00 1.227887536809131319e+02 1.988889196210408272e+01 1.765783658625075248e+01
2.692192192192192124e+02 0.000000000000000000e+00 2.377467084235540540e+01 4.808396994436137106e+00 1.226506011370940286e+02 1.985167017582156745e+01 1.761393150088430559e+01
2.696196196196196411e+02 0.000000000000000000e+00 2.370616307987738480e+01 4.792646919929310911e+00 1.225152457360376701e+02 1.981483287249297121e+01 1.757040135515097745e+01
2.700200200200200129e+02 0.000000000000000000e+00 2.363824958005267263e+01 4.777279184049021410e+00 1.223827832634718504e+02 1.977840383135287539e+01 1.752727283345834053e+01
2.704204204204204416e+02 0.000000000000000000e+00 2.357094899571521296e+01 4.762307493665574043e+00 1.222532045965891712e+02 1.974239797206855940e+01 1.748456325357850005e+01
2.708208208208208134e+02 0.000000000000000000e+00 2.350424295548414477e+01 4.747714391937662981e+00 1.221260766974854306e+02 1.970679837029187809e+01 1.744225603830251714e+01
2.712212212212212421e+02 0.000000000000000000e+00 2.343810493436926379e+01 4.733475535102726894e+00 1.220008646907118077e+02 1.967158104895183612e+01 1.740032716944206470e+01
2.716216216216216139e+02 0.000000000000000000e+00 2.337250850360916843e+01 4.719566675179365234e+00 1.218770437566352172e+02 1.963672210636069337e+01 1.735875275673670615e+01
2.720220220220220426e+02 0.000000000000000000e+00 2.330742733066770711e+01 4.705963659972667301e+00 1.217540991319552290e+02 1.960219771622639939e+01 1.731750903781836826e+01
2.724224224224224145e+02 0.000000000000000000e+00 2.324283517925529452e+01 4.692642433049343254e+00 1.216315261096951872e+02 1.956798412765081707e+01 1.727657237822377567e+01
2.728228228228228431e+02 0.000000000000000000e+00 2.317870590932535890e+01 4.679579033792791165e+00 1.215088300392217491e+02 1.953405794232843107e+01 1.723591927142287261e+01
2.732232232232232150e+02 0.000000000000000000e+00 2.311501347704947307e+01 4.666749597333819111e+00 1.213855263262164641e+02 1.950039686081872503e+01 1.719552633876197945e+01
2.736236236236236437e+02 0.000000000000000000e+00 2.305173193483334160e+01 4.654130354593277730e+00 1.212611404326953135e+02 1.946697887488113565e+01 1.715537032950464891e+01
2.740240240240240155e+02 0.000000000000000000e+00 2.298883543133811713e+01 4.641697632290942011e+00 1.211352078770104868e+02 1.943378202489753903e+01 1.711542812083166609e+01
2.744244244244244442e+02 0.000000000000000000e+00 2.292629821145020230e+01 4.629427852902878726e+00 1.210072742338397234e+02 1.940078439989534331e+01 1.707567671781795582e+01
2.748248248248248160e+02 0.000000000000000000e+00 2.286409461627947337e+01 4.617297534702302642e+00 1.208768951341951947e+02 1.936796413752261969e+01 1.703609325345745162e+01
2.752252252252252447e+02 0.000000000000000000e+00 2.280219908318592559e+01 4.605283291747142016e+00 1.207436362654163986e+02 1.933529942407119506e+01 1.699665498863822677e+01
2.756256256256256165e+02 0.000000000000000000e+00 2.274058614574592241e+01 4.593361833851616893e+00 1.206070733711666065e+02 1.930276849445000664e+01 1.695733931216025780e+01
2.760260260260260452e+02 0.000000000000000000e+00 2.267923043381259163e+01 4.581509966648411591e+00 1.204667922514612854e+02 1.927034963222595820e+01 1.691812374074430636e+01
2.764264264264264170e+02 0.000000000000000000e+00 2.261810667342167847e+01 4.569704591517620429e+00 1.203223887626183597e+02 1.923802116957951114e+01 1.687898591899994472e+01
2.768268268268268457e+02 0.000000000000000000e+00 2.255718968688391612e+01 4.557922705647143857e+00 1.201734688173115018e+02 1.920576148734021160e+01 1.683990361945753023e+01
2.772272272272272176e+02 0.000000000000000000e+00 2.249645439271574787e+01 4.546141401981174113e+00 1.200196483845168416e+02 1.917354901494050523e+01 1.680085474253445454e+01
2.776276276276276462e+02 0.000000000000000000e+00 2.243587580569261775e+01 4.534337869266380494e+00 1.198605534895733626e+02 1.914136223049034413e+01 1.676181731658132890e+01
2.780280280280280181e+02 0.000000000000000000e+00 2.237542903680989070e+01 4.522489392009276798e+00 1.196958202141242822e+02 1.910917966069369811e+01 1.672276949783224609e+01
2.784284284284284468e+02 0.000000000000000000e+00 2.231508929330949798e+01 4.510573350525959313e+00 1.195250946961508021e+02 1.907697988091605623e+01 1.668368957045096579e+01
2.788288288288288186e+02 0.000000000000000000e+00 2.225483187866927892e+01 4.498567220903026964e+00 1.193480331299774377e+02 1.904474151514889968e+01 1.664455594649894010e+01
2.792292292292292473e+02 0.000000000000000000e+00 2.219463219257811204e+01 4.486448574986923177e+00 1.191643017662453730e+02 1.901244323600614905e+01 1.660534716594064264e+01
2.796296296296296191e+02 0.000000000000000000e+00 2.213446573099808745e+01 4.474195080431897509e+00 1.189735769119248943e+02 1.898006376474903334e+01 1.656604189664356852e+01
2.800300300300300478e+02 0.000000000000000000e+00 2.207430808863897198e+01 4.461784503387633549e+00 1.187755449953513676e+02 1.894758187336087474e+01 1.652661893737850107e+01
2.804304304304304196e+02 0.000000000000000000e+00 2.201414167032744729e+01 4.449201597513052775e+00 1.185702964418240413e+02 1.891498176712858026e+01 1.648706351282847038e+01
2.808308308308308483e+02 0.000000000000000000e+00 2.195397018899747366e+01 4.436452917930822082e+00 1.183592409215012964e+02 1.888226466136444515e+01 1.644738047904148459e+01
2.812312312312312201e+02 0.000000000000000000e+00 2.189380147849462332e+01 4.423549230926582254e+00 1.181440344041941870e+02 1.884943501593916437e+01 1.640757823618699263e+01
2.816316316316316488e+02 0.000000000000000000e+00 2.183364327232517610e+01 4.410501211342676697e+00 1.179262974001709097e+02 1.881649716703925890e+01 1.636766486689467115e+01
2.820320320320320207e+02 0.000000000000000000e+00 2.177350320360460501e+01 4.397319442563940584e+00 1.177076149601052890e+02 1.878345532715641752e+01 1.632764813616738309e+01
2.824324324324324493e+02 0.000000000000000000e+00 2.171338880510731428e+01 4.384014416556780702e+00 1.174895366751336212e+02 1.875031358901679823e+01 1.628753549147887725e+01
2.828328328328328212e+02 0.000000000000000000e+00 2.165330750923821768e+01 4.370596533833648323e+00 1.172735766768067123e+02 1.871707619896412211e+01 1.624733406272937941e+01
2.832332332332332498e+02 0.000000000000000000e+00 2.159326664803629114e+01 4.357076103460144623e+00 1.170612136371023126e+02 1.868374777792247698e+01 1.620705066221539425e+01
2.836336336336336217e+02 0.000000000000000000e+00 2.153327345316213837e+01 4.343463343058573400e+00 1.168538907684375516e+02 1.865033295493390142e+01 1.616669178467233792e+01
2.840340340340340504e+02 0.000000000000000000e+00 2.147333505595128145e+01 4.329768378827481001e+00 1.166530158236689374e+02 1.861683632814603584e+01 1.612626360729052521e+01
2.844344344344344222e+02 0.000000000000000000e+00 2.141345848733777757e+01 4.316001245500800110e+00 1.164599610960674880e+02 1.858326246477659538e+01 1.608577198964589172e+01
2.848348348348348509e+02 0.000000000000000000e+00 2.135365067790750970e+01 4.302171886374495102e+00 1.162760634193436005e+02 1.854961590115244974e+01 1.604522247376216626e+01
2.852352352352352227e+02 0.000000000000000000e+00 2.129391845787687032e+01 4.288290153306562047e+00 1.161026241676399451e+02 1.851590114269008325e+01 1.600462028408777826e+01
2.856356356356356514e+02 0.000000000000000000e+00 2.123426855710519590e+01 4.274365806713475990e+00 1.159409092555296894e+02 1.848212266390447667e+01 1.596397032749763412e+01
2.860360360360360232e+02 0.000000000000000000e+00 2.117470760509121419e+01 4.260408515559532816e+00 1.157921491380164980e+02 1.844828490840555446e+01 1.592327719328956448e+01
2.864364364364364519e+02 0.000000000000000000e+00 2.111524213094995162e+01 4.246427857376389170e+00 1.156575388105363089e+02 1.841439228889640844e+01 1.588254515319142968e+01
2.868368368368368237e+02 0.000000000000000000e+00 2.105587856345891851e+01 4.232433318255957033e+00 1.155382378089591100e+02 1.838044918717862686e+01 1.584177816137000150e+01
2.872372372372372524e+02 0.000000000000000000e+00 2.099662323101370021e+01 4.218434292832640153e+00 1.154353702095871625e+02 1.834645995414163622e+01 1.580097985438833064e+01
2.876376376376376243e+02 0.000000000000000000e+00 2.093748236164927334e+01 4.204440084302873970e+00 1.153500246291425668e+02 1.831242890977158311e+01 1.576015355126081374e+01
2.880380380380380529e+02 0.000000000000000000e+00 2.087846208304533491e+01 4.190459904425125615e+00 1.152832542247885783e+02 1.827836034315666325e+01 1.571930225342299536e+01
2.884384384384384248e+02 0.000000000000000000e+00 2.081956842250320960e+01 4.176502873518117553e+00 1.152360766941189496e+02 1.824425851247113428e+01 1.567842864473512066e+01
2.888388388388388535e+02 0.000000000000000000e+00 2.076080730697960064e+01 4.162578020451945804e+00 1.152094742751579304e+02 1.821012764499485570e+01 1.563753509148924081e+01
2.892392392392392253e+02 0.000000000000000000e+00 2.070218456304573351e+01 4.148694282655185361e+00 1.152043937463691492e+02 1.817597193709197256e+01 1.559662364239322585e+01
2.896396396396396540e+02 0.000000000000000000e+00 2.064370591692998858e+01 4.134860506113113843e+00 1.152217464266378499e+02 1.814179555422867907e+01 1.555569602859563361e+01
2.900400400400400258e+02 0.000000000000000000e+00 2.058537699346807415e+01 4.121085441978422637e+00 1.152624081744733076e+02 1.810760263015964711e+01 1.551475366326293681e+01
2.904404404404404545e+02 0.000000000000000000e+00 2.052720214702929979e+01 4.107373991287133208e+00 1.153272137768102112e+02 1.807339633698745729e+01 1.547379717710839486e+01
2.908408408408408263e+02 0.000000000000000000e+00 2.046918224978533374e+01 4.093720058724770183e+00 1.154159537686378911e+02 1.803917713505498455e+01 1.543282572764859140e+01
2.912412412412412550e+02 0.000000000000000000e+00 2.041131755806269155e+01 4.080115584747190383e+00 1.155261695639140385e+02 1.800494506894168012e+01 1.539183842810842862e+01
2.916416416416416268e+02 0.000000000000000000e+00 2.035360834311639167e+01 4.066552535817891112e+00 1.156551514039048101e+02 1.797070027132896541e+01 1.535083463268271942e+01
2.920420420420420555e+02 0.000000000000000000e+00 2.029605489116548256e+01 4.053022904468406296e+00 1.158002491337803974e+02 1.793644296302865371e+01 1.530981393657349088e+01
2.924424424424424274e+02 0.000000000000000000e+00 2.023865750338416092e+01 4.039518709278766551e+00 1.159588722025919338e+02 1.790217343038769116e+01 1.526877617598820791e+01
2.928428428428428560e+02 0.000000000000000000e+00 2.018141649590887710e+01 4.026031994886380971e+00 1.161284896632821528e+02 1.786789177591074917e+01 1.522772142812911511e+01
2.932432432432432279e+02 0.000000000000000000e+00 2.012433219983300603e+01 4.012554831977155345e+00 1.163066301726907170e+02 1.783359801474304618e+01 1.518665001120567126e+01
2.936436436436436566e+02 0.000000000000000000e+00 2.006740496121217632e+01 3.999079317285492152e+00 1.164908819915329019e+02 1.779929225433107831e+01 1.514556248443099662e+01
2.940440440440440284e+02 0.000000000000000000e+00 2.001063514104828300e+01 3.985597573596066923e+00 1.166788929844191358e+02 1.776497469768578696e+01 1.510445964800766205e+01
2.944444444444444571e+02 0.000000000000000000e+00 1.995402311531258022e+01 3.972101749761591805e+00 1.168683706198532235e+02 1.773064564339854599e+01 1.506334254315255805e+01
2.948448448448448289e+02 0.000000000000000000e+00 1.989756927491370675e+01 3.958584020656630287e+00 1.170570819702163590e+02 1.769630548562162176e+01 1.502221245207024936e+01
2.952452452452452576e+02 0.000000000000000000e+00 1.984127402575275312e+01 3.945036587245098758e+00 1.172428537117884417e+02 1.766195471408948947e+01 1.498107089798317304e+01
2.956456456456456294e+02 0.000000000000000000e+00 1.978513778865398365e+01 3.931451676509212234e+00 1.174235721247356423e+02 1.762759391410106957e+01 1.493991964509788772e+01
2.960460460460460581e+02 0.000000000000000000e+00 1.972916099941812718e+01 3.917821541506327776e+00 1.175971830931104023e+02 1.759322376653571496e+01 1.489876069863527164e+01
2.964464464464464299e+02 0.000000000000000000e+00 1.967334410879217899e+01 3.904138461322759213e+00 1.177616921048478815e+02 1.755884504782478928e+01 1.485759630480387727e+01
2.968468468468468586e+02 0.000000000000000000e+00 1.961768758249249345e+01 3.890394741116409705e+00 1.179151642517872745e+02 1.752445862999607584e+01 1.481642895082302402e+01
2.972472472472472305e+02 0.000000000000000000e+00 1.956219190119234952e+01 3.876582712097231820e+00 1.180557242296558229e+02 1.749006548064002686e+01 1.477526136492812725e+01
2.976476476476476591e+02 0.000000000000000000e+00 1.950685756050773989e+01 3.862694731502358536e+00 1.181815563380439471e+02 1.745566666290621072e+01 1.473409651631207851e+01
2.980480480480480310e+02 0.000000000000000000e+00 1.945168507102934541e+01 3.848723182649393948e+00 1.182909044804638654e+02 1.742126333553528639e+01 1.469293761521583974e+01
2.984484484484484597e+02 0.000000000000000000e+00 1.939667495830121879e+01 3.834660474904438843e+00 1.183820721642998564e+02 1.738685675283058174e+01 1.465178811285738902e+01
2.988488488488488315e+02 0.000000000000000000e+00 1.934182776281723193e+01 3.820499043660774419e+00 1.184534225008206931e+02 1.735244826466519896e+01 1.461065170146191861e+01
2.992492492492492602e+02 0.000000000000000000e+00 1.928714404003173399e+01 3.806231350392152990e+00 1.185033782051991835e+02 1.731803931648201456e+01 1.456953231424940043e+01
2.996496496496496320e+02 0.000000000000000000e+00 1.923262436036132783e+01 3.791849882601283639e+00 1.185304215964730901e+02 1.728363144929545570e+01 1.452843412543813884e+01
3.000500500500500607e+02 0.000000000000000000e+00 1.917826931051180850e+01 3.777347161909361262e+00 1.185330950779199810e+02 1.724922630185155015e+01 1.448736155191809871e+01
3.004504504504504325e+02 0.000000000000000000e+00 1.912408059250303438e+01 3.762721497359677869e+00 1.185106766412662438e+02 1.721482725979583961e+01 1.444632071539153628e+01
3.008508508508508612e+02 0.000000000000000000e+00 1.907006305187408657e+01 3.747987113337458709e+00 1.184644901554268159e+02 1.718044240148408619e+01 1.440532195671728743e+01
3.012512512512512330e+02 0.000000000000000000e+00 1.901622218374043882e+01 3.733160972373639197e+00 1.183962064080112953e+02 1.714608068648892925e+01 1.436437621107522489e+01
3.016516516516516617e+02 0.000000000000000000e+00 1.896256360103620864e+01 3.718260058175104632e+00 1.183074604971370292e+02 1.711175115997320972e+01 1.432349426239021284e+01
3.020520520520520336e+02 0.000000000000000000e+00 1.890909303459409330e+01 3.703301375715284394e+00 1.181998518315108271e+02 1.707746295275391901e+01 1.428268674340849032e+01
3.024524524524524622e+02 0.000000000000000000e+00 1.885581633309207916e+01 3.688301951170203097e+00 1.180749441303774461e+02 1.704322549046288771e+01 1.424196413565681496e+01
3.028528528528528341e+02 0.000000000000000000e+00 1.880273946304988897e+01 3.673278831925586019e+00 1.179342654235302490e+02 1.700904929602664595e+01 1.420133676945845025e+01
3.032532532532532628e+02 0.000000000000000000e+00 1.874986850886628531e+01 3.658249086607057166e+00 1.177793080513147572e+02 1.697494521600084738e+01 1.416081482390474378e+01
3.036536536536536346e+02 0.000000000000000000e+00 1.869720967279775437e+01 3.643229805051717562e+00 1.176115286646322033e+02 1.694092408863490107e+01 1.412040832691729975e+01
3.040540540540540633e+02 0.000000000000000000e+00 1.864476927494607139e+01 3.628238098329461536e+00 1.174323482249413075e+02 1.690699674374585015e+01 1.408012715518580649e+01
3.044544544544544351e+02 0.000000000000000000e+00 1.859255375327784066e+01 3.613291098705673221e+00 1.172431520042334085e+02 1.687317400273080636e+01 1.403998103418580001e+01
3.048548548548548638e+02 0.000000000000000000e+00 1.854056966363337722e+01 3.598405959698069978e+00 1.170452895850768726e+02 1.683946667858293722e+01 1.399997953820175667e+01
3.052552552552552356e+02 0.000000000000000000e+00 1.848882367968052165e+01 3.583599856018082619e+00 1.168400748605655792e+02 1.680588557585593890e+01 1.396013209029689506e+01
3.056556556556556643e+02 0.000000000000000000e+00 1.843732259298214160e+01 3.568889983624146112e+00 1.166287860343668825e+02 1.677244149070489243e+01 1.392044796233093962e+01
3.060560560560560361e+02 0.000000000000000000e+00 1.838607331292685387e+01 3.554293559679067016e+00 1.164126656206878607e+02 1.673914521084363116e+01 1.388093627494413340e+01
3.064564564564564648e+02 0.000000000000000000e+00 1.833508286679474963e+01 3.539827822571339766e+00 1.161929204443001851e+02 1.670600751559092600e+01 1.384160599758743615e+01
3.068568568568568367e+02 0.000000000000000000e+00 1.828435839969166921e+01 3.525510031904488528e+00 1.159707216405081454e+02 1.667303917582607653e+01 1.380246594849410258e+01
3.072572572572572653e+02 0.000000000000000000e+00 1.823390717461137456e+01 3.511357468514830771e+00 1.157472046551841771e+02 1.664025095402443810e+01 1.376352479468323509e+01
3.076576576576576372e+02 0.000000000000000000e+00 1.818373657238758767e+01 3.497387434455490052e+00 1.155234692447422162e+02 1.660765360423255288e+01 1.372479105196688920e+01
3.080580580580580659e+02 0.000000000000000000e+00 1.813385409171353047e+01 3.483617252994619662e+00 1.153005794761607916e+02 1.657525787208236068e+01 1.368627308495895534e+01
3.084584584584584377e+02 0.000000000000000000e+00 1.808426734914903022e+01 3.470064268629613480e+00 1.150795637269474980e+02 1.654307449477698810e+01 1.364797910704851347e+01
3.088588588588588664e+02 0.000000000000000000e+00 1.803498407911163781e+01 3.456745847078224187e+00 1.148614146851905105e+02 1.651111420112272299e+01 1.360991718043180754e+01
3.092592592592592382e+02 0.000000000000000000e+00 1.798601213388018039e+01 3.443679375275010557e+00 1.146470893495088461e+02 1.647938771148282910e+01 1.357209521608382374e+01
3.096596596596596669e+02 0.000000000000000000e+00 1.793735948357699783e+01 3.430882261376666520e+00 1.144375090290790098e+02 1.644790573780774423e+01 1.353452097377960683e+01
3.100600600600600956e+02 0.000000000000000000e+00 1.788903420540144396e+01 3.418371917616624955e+00 1.142335589571441545e+02 1.641667897037102364e+01 1.349720205198678968e+01
3.104604604604604674e+02 0.000000000000000000e+00 1.784103842515172289e+01 3.406157154360656136e+00 1.140357985377367100e+02 1.638571084705375824e+01 1.346013973836157618e+01
3.108608608608608392e+02 0.000000000000000000e+00 1.779335812725335586e+01 3.394224170063964152e+00 1.138439624657738847e+02 1.635498553530645438e+01 1.342331864283963228e+01
3.112612612612612679e+02 0.000000000000000000e+00 1.774597652693188365e+01 3.382555504391149270e+00 1.136576520813505908e+02 1.632448393347374349e+01 1.338672054726508520e+01
3.116616616616616966e+02 0.000000000000000000e+00 1.769887671802550244e+01 3.371133706645323969e+00 1.134764768236227184e+02 1.629418681455874207e+01 1.335032716022688248e+01
3.120620620620620684e+02 0.000000000000000000e+00 1.765204167297795834e+01 3.359941335762783865e+00 1.133000542308124636e+02 1.626407482616443190e+01 1.331412011703214660e+01
3.124624624624624403e+02 0.000000000000000000e+00 1.760545424288473271e+01 3.348960960307678647e+00 1.131280099401923422e+02 1.623412847742677911e+01 1.327808097975058388e+01
3.128628628628628690e+02 0.000000000000000000e+00 1.755909715743086963e+01 3.338175158498657424e+00 1.129599776881242690e+02 1.620432816222105998e+01 1.324219123716652291e+01
3.132632632632632976e+02 0.000000000000000000e+00 1.751295302493716122e+01 3.327566518185776090e+00 1.127955993100027143e+02 1.617465423771236033e+01 1.320643230480378350e+01
3.136636636636636695e+02 0.000000000000000000e+00 1.746700433235126582e+01 3.317117636845168249e+00 1.126345247403097716e+02 1.614508703362638187e+01 1.317078552492922938e+01
3.140640640640640413e+02 0.000000000000000000e+00 1.742123344521928630e+01 3.306811121602137860e+00 1.124764120125778533e+02 1.611560685220858602e+01 1.313523216653500469e+01
3.144644644644644700e+02 0.000000000000000000e+00 1.737562260772307354e+01 3.296629589222277446e+00 1.123209272594092312e+02 1.608619396827393189e+01 1.309975342535807386e+01
3.148648648648648987e+02 0.000000000000000000e+00 1.733015394266068654e+01 3.286555666090151817e+00 1.121677447124724836e+02 1.605682862915358555e+01 1.306433042386601073e+01
3.152652652652652705e+02 0.000000000000000000e+00 1.728480945145882686e+01 3.276571988246601563e+00 1.120165467024882844e+02 1.602749105474821079e+01 1.302894421126943314e+01
3.156656656656656423e+02 0.000000000000000000e+00 1.723957101414796966e+01 3.266661201363874056e+00 1.118670236592489431e+02 1.599816143747645469e+01 1.299357576349713383e+01
3.160660660660660710e+02 0.000000000000000000e+00 1.719442038938545636e+01 3.256805960733188954e+00 1.117188741116041939e+02 1.596881994231225121e+01 1.295820598322805495e+01
3.164664664664664997e+02 0.000000000000000000e+00 1.714933921445194187e+01 3.246988931316252547e+00 1.115718046874842884e+02 1.593944670677416298e+01 1.292281569988418255e+01
3.168668668668668715e+02 0.000000000000000000e+00 1.710430900525139464e+01 3.237192787691967055e+00 1.114255301138609155e+02 1.591002184093071037e+01 1.288738566959679588e+01
3.172672672672672434e+02 0.000000000000000000e+00 1.705931115629333306e+01 3.227400214068865125e+00 1.112797732167756237e+02 1.588052542736306805e+01 1.285189657525798168e+01
3.176676676676676720e+02 0.000000000000000000e+00 1.701432694072302354e+01 3.217593904309978825e+00 1.111342649213433731e+02 1.585093752123256650e+01 1.281632902647977801e+01
3.180680680680681007e+02 0.000000000000000000e+00 1.696933751030016424e+01 3.207756561902641579e+00 1.109887442517383249e+02 1.582123815022562496e+01 1.278066355962081957e+01
3.184684684684684726e+02 0.000000000000000000e+00 1.692432389540066140e+01 3.197870899983357162e+00 1.108429583311849598e+02 1.579140731456973867e+01 1.274488063777212687e+01
3.188688688688688444e+02 0.000000000000000000e+00 1.687926700501840571e+01 3.187919641312930707e+00 1.106966623819829465e+02 1.576142498703347883e+01 1.270896065075177717e+01
3.192692692692692731e+02 0.000000000000000000e+00 1.683414762678836496e+01 3.177885518301337697e+00 1.105496197255106949e+02 1.573127111295136160e+01 1.267288391512799706e+01
3.196696696696697018e+02 0.000000000000000000e+00 1.678894642693329331e+01 3.167751272981078614e+00 1.104016017821738416e+02 1.570092561016167565e+01 1.263663067419074082e+01
3.200700700700700736e+02 0.000000000000000000e+00 1.674364398349226235e+01 3.157499678454911418e+00 1.102523881597168298e+02 1.567036840381064167e+01 1.260018113001493134e+01
3.204704704704704454e+02 0.000000000000000000e+00 1.669823161097738762e+01 3.147121359278415298e+00 1.101018393817376761e+02 1.563959074062459820e+01 1.256352621228273847e+01
3.208708708708708741e+02 0.000000000000000000e+00 1.665272705090181660e+01 3.136626371469830588e+00 1.099500277153762084e+02 1.560861155090442765e+01 1.252668333679451962e+01
3.212712712712713028e+02 0.000000000000000000e+00 1.660715212002195074e+01 3.126027694317912164e+00 1.097970608475176135e+02 1.557745404932830979e+01 1.248967413703816476e+01
3.216716716716716746e+02 0.000000000000000000e+00 1.656152877558447756e+01 3.115338269990886033e+00 1.096430443900029417e+02 1.554614162048473247e+01 1.245252051990775044e+01
3.220720720720720465e+02 0.000000000000000000e+00 1.651587911533702879e+01 3.104571003536449325e+00 1.094880818795953559e+02 1.551469792514481583e+01 1.241524466570353979e+01
3.224724724724724751e+02 0.000000000000000000e+00 1.647022537753173310e+01 3.093738762871112158e+00 1.093322747780209880e+02 1.548314782927739941e+01 1.237786902812487710e+01
3.228728728728729038e+02 0.000000000000000000e+00 1.642458994091455793e+01 3.082854378826382913e+00 1.091757224719511754e+02 1.545151687180279509e+01 1.234041633430393858e+01
3.232732732732732757e+02 0.000000000000000000e+00 1.637899532473774400e+01 3.071930645093701173e+00 1.090185222729918024e+02 1.541983063744467586e+01 1.230290958475421803e+01
3.236736736736736475e+02 0.000000000000000000e+00 1.633346418875269990e+01 3.060980318270623002e+00 1.088607694177152752e+02 1.538811474929246970e+01 1.226537205342737025e+01
3.240740740740740762e+02 0.000000000000000000e+00 1.628801933321000206e+01 3.050016117814635663e+00 1.087025570676178887e+02 1.535639486875162163e+01 1.222782728764926219e+01
3.244744744744745049e+02 0.000000000000000000e+00 1.624268369884340757e+01 3.039050726080461118e+00 1.085439763091535781e+02 1.532469669557912084e+01 1.219029910818036910e+01
3.248748748748748767e+02 0.000000000000000000e+00 1.619748036691959214e+01 3.028096788316503307e+00 1.083851161537197072e+02 1.529304596789238246e+01 1.215281160918202374e+01
3.252752752752752485e+02 0.000000000000000000e+00 1.615243255918485943e+01 3.017166912627544662e+00 1.082260635376535163e+02 1.526146846213904951e+01 1.211538915822174545e+01
3.256756756756756772e+02 0.000000000000000000e+00 1.610756363788112822e+01 3.006273670033365875e+00 1.080669033222498854e+02 1.522998999311653279e+01 1.207805639627856920e+01
3.260760760760761059e+02 0.000000000000000000e+00 1.606289710576547236e+01 2.995429594417231556e+00 1.079077182937435708e+02 1.519863641396490550e+01 1.204083823774659834e+01
3.264764764764764777e+02 0.000000000000000000e+00 1.601845660608347544e+01 2.984647182557864653e+00 1.077485891633109816e+02 1.516743361617223229e+01 1.200375987041368830e+01
3.268768768768768496e+02 0.000000000000000000e+00 1.597426592258521794e+01 2.973938894108130171e+00 1.075895945670808374e+02 1.513640752956924018e+01 1.196684675548631560e+01
3.272772772772772782e+02 0.000000000000000000e+00 1.593034897952172457e+01 2.963317151621680523e+00 1.074308110661252869e+02 1.510558412232754222e+01 1.193012462757536696e+01
3.276776776776777069e+02 0.000000000000000000e+00 1.588672984164496427e+01 2.952794340519204752e+00 1.072723131464634605e+02 1.507498940097740103e+01 1.189361949471390290e+01
3.280780780780780788e+02 0.000000000000000000e+00 1.584343271419541566e+01 2.942382809111521169e+00 1.071141732190472595e+02 1.504464941037397807e+01 1.185735763831274880e+01
3.284784784784784506e+02 0.000000000000000000e+00 1.580048194292871244e+01 2.932094868596024639e+00 1.069564616197968832e+02 1.501459023373286072e+01 1.182136561323332558e+01
3.288788788788788793e+02 0.000000000000000000e+00 1.575790201410498526e+01 2.921942793062015653e+00 1.067992466095741833e+02 1.498483799261407512e+01 1.178567024771126626e+01
3.292792792792793080e+02 0.000000000000000000e+00 1.571571755446043994e+01 2.911938819465831330e+00 1.066425943741720062e+02 1.495541884690965162e+01 1.175029864340970676e+01
3.296796796796796798e+02 0.000000000000000000e+00 1.567395333124110834e+01 2.902095147650385343e+00 1.064865690243337326e+02 1.492635899486316475e+01 1.171527817538198235e+01
3.300800800800800516e+02 0.000000000000000000e+00 1.563263419882865435e+01 2.892423911097452560e+00 1.063312325001994907e+02 1.489768461427232182e+01 1.168063644828620795e+01
3.304804804804804803e+02 0.000000000000000000e+00 1.559177236414122092e+01 2.882930062595434606e+00 1.061766121623222148e+02 1.486940791255442207e+01 1.164638759811431612e+01
3.308808808808809090e+02 0.000000000000000000e+00 1.555135077994762582e+01 2.873602096382654736e+00 1.060226544207711896e+02 1.484150898347280645e+01 1.161251394760043354e+01
3.312812812812812808e+02 0.000000000000000000e+00 1.551134821035660138e+01 2.864426178064150008e+00 1.058692953299384953e+02 1.481396325597117425e+01 1.157899309678356303e+01
3.316816816816816527e+02 0.000000000000000000e+00 1.547174330014300381e+01 2.855388444798379055e+00 1.057164731550948034e+02 1.478674594282480825e+01 1.154580235871804916e+01
3.320820820820820813e+02 0.000000000000000000e+00 1.543251457475847133e+01 2.846475005281234871e+00 1.055641283723574020e+02 1.475983208293030202e+01 1.151291875946114374e+01
3.324824824824825100e+02 0.000000000000000000e+00 1.539364044030833156e+01 2.837671939722952175e+00 1.054122036687257236e+02 1.473319708160580888e+01 1.148031903807122944e+01
3.328828828828828819e+02 0.000000000000000000e+00 1.535509918359601045e+01 2.828965299922714394e+00 1.052606439420742390e+02 1.470681661451855859e+01 1.144797964662203071e+01
3.332832832832832537e+02 0.000000000000000000e+00 1.531686897206618880e+01 2.820341109176283112e+00 1.051093963011346943e+02 1.468066625855968255e+01 1.141587675018485015e+01
3.336836836836836824e+02 0.000000000000000000e+00 1.527892785385986940e+01 2.811785362343499628e+00 1.049584100655209795e+02 1.465472148350777104e+01 1.138398622684277939e+01
3.340840840840841111e+02 0.000000000000000000e+00 1.524125375777352076e+01 2.803284025814534175e+00 1.048076367656989305e+02 1.462895765207505860e+01 1.135228366768181729e+01
3.344844844844844829e+02 0.000000000000000000e+00 1.520382449328394614e+01 2.794823037524096776e+00 1.046570301430147509e+02 1.460335001987900228e+01 1.132074437679797541e+01
3.348848848848848547e+02 0.000000000000000000e+00 1.516661775053940175e+01 2.786388306954989957e+00 1.045065461496861303e+02 1.457787373545116338e+01 1.128934337129550158e+01
3.352852852852852834e+02 0.000000000000000000e+00 1.512961110034183321e+01 2.777965715107910682e+00 1.043561429487951386e+02 1.455250384023187848e+01 1.125805538128332728e+01
3.356856856856857121e+02 0.000000000000000000e+00 1.509278199418773170e+01 2.769541114551188343e+00 1.042057809142971081e+02 1.452721526858269385e+01 1.122685484986796212e+01
3.360860860860860839e+02 0.000000000000000000e+00 1.505610776423793595e+01 2.761100329379928553e+00 1.040554226310117514e+02 1.450198284777037827e+01 1.119571593319079739e+01
3.364864864864865126e+02 0.000000000000000000e+00 1.501956562330697409e+01 2.752629155219565860e+00 1.039050328946231616e+02 1.447678129797047575e+01 1.116461250034994634e+01
3.368868868868868844e+02 0.000000000000000000e+00 1.498313266490569617e+01 2.744113359263167240e+00 1.037545787117046814e+02 1.445158523228862180e+01 1.113351813350149655e+01
3.372872872872873131e+02 0.000000000000000000e+00 1.494678586320752345e+01 2.735538680223470465e+00 1.036040292996851520e+02 1.442636915673034537e+01 1.110240612778490288e+01
3.376876876876876850e+02 0.000000000000000000e+00 1.491050207304667197e+01 2.726890828352424023e+00 1.034533560868506896e+02 1.440110747020284521e+01 1.107124949134075109e+01
3.380880880880881136e+02 0.000000000000000000e+00 1.487425802994302160e+01 2.718155485464279764e+00 1.033025327123855419e+02 1.437577446455584607e+01 1.104002094533385048e+01
3.384884884884884855e+02 0.000000000000000000e+00 1.483803035007902338e+01 2.709318304887631257e+00 1.031515350263223496e+02 1.435034432453186071e+01 1.100869292391415399e+01
3.388888888888889142e+02 0.000000000000000000e+00 1.480179553030858131e+01 2.700364911504493648e+00 1.030003410895652394e+02 1.432479112778040076e+01 1.097723757425406177e+01
3.392892892892892860e+02 0.000000000000000000e+00 1.476552994815882869e+01 2.691280901732540087e+00 1.028489311738933765e+02 1.429908884487929299e+01 1.094562675653065753e+01
3.396896896896897147e+02 0.000000000000000000e+00 1.472920986183190450e+01 2.682051843541088942e+00 1.026972877619467539e+02 1.427321133931158670e+01 1.091383204392037953e+01
3.400900900900900865e+02 0.000000000000000000e+00 1.469281147534395870e+01 2.672663334010394465e+00 1.025453956387387677e+02 1.424713245424058528e+01 1.088182484994248966e+01
3.404904904904905152e+02 0.000000000000000000e+00 1.465631926959254372e+01 2.663108375038802933e+00 1.023932552694759579e+02 1.422083801415219284e+01 1.084958958569437470e+01
3.408908908908908870e+02 0.000000000000000000e+00 1.461973421796791683e+01 2.653394635396821855e+00 1.022408959072116375e+02 1.419433820543680724e+01 1.081713631081981930e+01
3.412912912912913157e+02 0.000000000000000000e+00 1.458305925429037586e+01 2.643531536673293658e+00 1.020883497800326722e+02 1.416764623087907182e+01 1.078447819598693513e+01
3.416916916916916875e+02 0.000000000000000000e+00 1.454629734896784043e+01 2.633528541295504510e+00 1.019356485159388370e+02 1.414077538663960354e+01 1.075162853079980607e+01
3.420920920920921162e+02 0.000000000000000000e+00 1.450945150902249736e+01 2.623395152562935095e+00 1.017828231428694608e+02 1.411373908806190514e+01 1.071860072378605366e+01
3.424924924924924881e+02 0.000000000000000000e+00 1.447252477805172077e+01 2.613140914629497047e+00 1.016299040886607941e+02 1.408655099559830148e+01 1.068540830241460071e+01
3.428928928928929167e+02 0.000000000000000000e+00 1.443552023627958647e+01 2.602775412510638375e+00 1.014769211810921945e+02 1.405922490054578589e+01 1.065206491309034220e+01
3.432932932932932886e+02 0.000000000000000000e+00 1.439844100051246301e+01 2.592308272067356256e+00 1.013239036478541522e+02 1.403177466162119913e+01 1.061858432113282902e+01
3.436936936936937173e+02 0.000000000000000000e+00 1.436129022416032797e+01 2.581749160043500524e+00 1.011708801165607241e+02 1.400421420483510815e+01 1.058498041080468965e+01
3.440940940940940891e+02 0.000000000000000000e+00 1.432407109723854433e+01 2.571107784024917464e+00 1.010178786147619689e+02 1.397655752352022773e+01 1.055126718530985386e+01
3.444944944944945178e+02 0.000000000000000000e+00 1.428678684635897866e+01 2.560393892458989740e+00 1.008649265699048669e+02 1.394881867828878796e+01 1.051745876675802549e+01
3.448948948948948896e+02 0.000000000000000000e+00 1.424944073471756667e+01 2.549617274651083676e+00 1.007120508093759526e+02 1.392101179706450864e+01 1.048356939621264416e+01
3.452952952952953183e+02 0.000000000000000000e+00 1.421203606213516935e+01 2.538787760764549262e+00 1.005592775604782219e+02 1.389315107507194114e+01 1.044961343366246354e+01
3.456956956956956901e+02 0.000000000000000000e+00 1.417457616502382223e+01 2.527915221831378290e+00 1.004066324504382379e+02 1.386525077485778468e+01 1.041560535803220944e+01
3.460960960960961188e+02 0.000000000000000000e+00 1.413706441638495903e+01 2.517009569732664431e+00 1.002541405064096836e+02 1.383732522623226657e+01 1.038155976716659268e+01
3.464964964964964906e+02 0.000000000000000000e+00 1.409950422582895158e+01 2.506080757211037735e+00 1.001018261554520450e+02 1.380938882633486742e+01 1.034749137785340167e+01
3.468968968968969193e+02 0.000000000000000000e+00 1.406189903956445164e+01 2.495138777858230128e+00 9.994971322456258633e+01 1.378145603959346488e+01 1.031341502580929159e+01
3.472972972972972912e+02 0.000000000000000000e+00 1.402425234039483826e+01 2.484193666145273482e+00 9.979782494065325693e+01 1.375354139775097906e+01 1.027934566567623165e+01
3.476976976976977198e+02 0.000000000000000000e+00 1.398656764772709948e+01 2.473255497383419765e+00 9.964618393056490220e+01 1.372565949984405620e+01 1.024529837103393959e+01
3.480980980980980917e+02 0.000000000000000000e+00 1.394884851757538513e+01 2.462334387757891818e+00 9.949481222105482914e+01 1.369782501221727955e+01 1.021128833439810535e+01
3.484984984984985203e+02 0.000000000000000000e+00 1.391109854253613776e+01 2.451440494288803507e+00 9.934373123879858269e+01 1.367005266850362943e+01 1.017733086720973290e+01
3.488988988988988922e+02 0.000000000000000000e+00 1.387332135181829074e+01 2.440584014889779496e+00 9.919296181040060389e+01 1.364235726965645767e+01 1.014344139984757476e+01
3.492992992992993209e+02 0.000000000000000000e+00 1.383552061122905741e+01 2.429775188302230049e+00 9.904252416238001899e+01 1.361475368391573681e+01 1.010963548160859204e+01
3.496996996996996927e+02 0.000000000000000000e+00 1.379770002317215472e+01 2.419024294145089016e+00 9.889243792119550847e+01 1.358725684683470547e+01 1.007592878073992892e+01
3.501001001001001214e+02 0.000000000000000000e+00 1.375986333030532194e+01 2.408341612760267481e+00 9.874272205652090406e+01 1.355988170457500530e+01 1.004233702574452991e+01
3.505005005005004932e+02 0.000000000000000000e+00 1.372201616042723060e+01 2.397733104054111664e+00 9.859338857247657018e+01 1.353263690512918060e+01 1.000886947793588888e+01
3.509009009009009219e+02 0.000000000000000000e+00 1.368416854931986393e+01 2.387196537808833341e+00 9.844443672810321289e+01 1.350551901876251293e+01 9.975522941067183069e+00
3.513013013013012937e+02 0.000000000000000000e+00 1.364633120162572766e+01 2.376728776789960307e+00 9.829586373891707751e+01 1.347852323962150933e+01 9.942292819621556532e+00
3.517017017017017224e+02 0.000000000000000000e+00 1.360851488177239332e+01 2.366326683336694714e+00 9.814766612840841731e+01 1.345164473737803235e+01 9.909174515744467726e+00
3.521021021021020942e+02 0.000000000000000000e+00 1.357073041397072188e+01 2.355987119340596792e+00 9.799983972804326982e+01 1.342487892610755296e+01 9.876163429284545714e+00
3.525025025025025229e+02 0.000000000000000000e+00 1.353298868224150908e+01 2.345706946288217409e+00 9.785237967728299679e+01 1.339822200081108861e+01 9.843254957784708381e+00
3.529029029029028948e+02 0.000000000000000000e+00 1.349530063037462924e+01 2.335483025213136443e+00 9.770528042352744080e+01 1.337167027185692803e+01 9.810444496469727937e+00
3.533033033033033234e+02 0.000000000000000000e+00 1.345767726195212788e+01 2.325312216733266268e+00 9.755853572218597947e+01 1.334522001216953413e+01 9.777727438256889059e+00
3.537037037037036953e+02 0.000000000000000000e+00 1.342012964038019618e+01 2.315191381033088192e+00 9.741213863663844563e+01 1.331886745726684751e+01 9.745099173759541600e+00
3.541041041041041240e+02 0.000000000000000000e+00 1.338266888881101124e+01 2.305117377877863305e+00 9.726608153822624558e+01 1.329260880521943022e+01 9.712555091276442454e+00
3.545045045045044958e+02 0.000000000000000000e+00 1.334530619021556674e+01 2.295087066586987135e+00 9.712035610628433346e+01 1.326644021667711115e+01 9.680090576805966407e+00
3.549049049049049245e+02 0.000000000000000000e+00 1.330805278733038222e+01 2.285097306042871423e+00 9.697495332810213142e+01 1.324035781485655150e+01 9.647701014010579001e+00
3.553053053053052963e+02 0.000000000000000000e+00 1.327091998272500462e+01 2.275144954731800340e+00 9.682986349897326761e+01 1.321435768555900836e+01 9.615381784270127241e+00
3.557057057057057250e+02 0.000000000000000000e+00 1.323391913870963776e+01 2.265226870672876203e+00 9.668507622213873276e+01 1.318843587712414944e+01 9.583128266642759741e+00
3.561061061061060968e+02 0.000000000000000000e+00 1.319706167742040748e+01 2.255339911480191972e+00 9.654058040883839453e+01 1.316258840050466006e+01 9.550935837888019364e+00
3.565065065065065255e+02 0.000000000000000000e+00 1.316035908077495264e+01 2.245480934330856826e+00 9.639636427827724674e+01 1.313681122919163613e+01 9.518799872438421517e+00
3.569069069069068973e+02 0.000000000000000000e+00 1.312382289048130701e+01 2.235646795973877943e+00 9.625241535764139655e+01 1.311110029927142762e+01 9.486715742427875853e+00
3.573073073073073260e+02 0.000000000000000000e+00 1.308746470802191197e+01 2.225834352721278719e+00 9.610872048208385365e+01 1.308545150938300594e+01 9.454678817677475422e+00
3.577077077077076979e+02 0.000000000000000000e+00 1.305129619470690727e+01 2.216040460467638695e+00 9.596526579475117558e+01 1.305986072075171478e+01 9.422684465711483881e+00
3.581081081081081265e+02 0.000000000000000000e+00 1.301532907159597130e+01 2.206261974659895486e+00 9.582203674674438787e+01 1.303432375714663749e+01 9.390728051711150215e+00
3.585085085085084984e+02 0.000000000000000000e+00 1.297957511956049359e+01 2.196495750329319208e+00 9.567901809715095851e+01 1.300883640494632232e+01 9.358804938585763011e+00
3.589089089089089271e+02 0.000000000000000000e+00 1.294404617927114032e+01 2.186738642082630690e+00 9.553619391304479791e+01 1.298339441307660991e+01 9.326910486915807041e+00
3.593093093093092989e+02 0.000000000000000000e+00 1.290875415117831437e+01 2.176987504086014269e+00 9.539354756946138991e+01 1.295799349303905501e+01 9.295040054976055899e+00
3.597097097097097276e+02 0.000000000000000000e+00 1.287371099550860265e+01 2.167239190065117782e+00 9.525106174941377901e+01 1.293262931890026834e+01 9.263188998726690215e+00
3.601101101101100994e+02 0.000000000000000000e+00 1.283892865489555390e+01 2.157490573482689911e+00 9.510871852084967770e+01 1.290729755121766686e+01 9.231352698467532036e+00
3.605105105105105281e+02 0.000000000000000000e+00 1.280441262929343793e+01 2.147740343280801767e+00 9.496650660252647924e+01 1.288199599298422982e+01 9.199528905941889434e+00
3.609109109109108999e+02 0.000000000000000000e+00 1.277015710997098097e+01 2.137990388783705953e+00 9.482442719833450440e+01 1.285672630670831040e+01 9.167719572149124474e+00
3.613113113113113286e+02 0.000000000000000000e+00 1.273615510852899035e+01 2.128242859374296359e+00 9.468248192933437224e+01 1.283149052317789085e+01 9.135927051294956414e+00
3.617117117117117004e+02 0.000000000000000000e+00 1.270239958707186645e+01 2.118499827544084724e+00 9.454067141561317555e+01 1.280629063280791513e+01 9.104153666161352021e+00
3.621121121121121291e+02 0.000000000000000000e+00 1.266888345822181350e+01 2.108763288884318854e+00 9.439899527627559905e+01 1.278112830995503657e+01 9.072401708099420148e+00
3.625125125125125010e+02 0.000000000000000000e+00 1.263559958507798342e+01 2.099035162078877192e+00 9.425745212946168294e+01 1.275600481492311644e+01 9.040673437054280726e+00
3.629129129129129296e+02 0.000000000000000000e+00 1.260254078124489752e+01 2.089317288893610680e+00 9.411603959230419036e+01 1.273092143993359571e+01 9.008971081522432200e+00
3.633133133133133015e+02 0.000000000000000000e+00 1.256969981083067012e+01 2.079611434217198962e+00 9.397475428098722716e+01 1.270587954897806071e+01 8.977296838597936812e+00
3.637137137137137302e+02 0.000000000000000000e+00 1.253706938844167951e+01 2.069919286007859682e+00 9.383359181069828026e+01 1.268088057778626876e+01 8.945652873935117100e+00
3.641141141141141020e+02 0.000000000000000000e+00 1.250464217917546250e+01 2.060242455334204692e+00 9.369254679564065214e+01 1.265592603385989889e+01 8.914041321768095827e+00
3.645145145145145307e+02 0.000000000000000000e+00 1.247241079864025437e+01 2.050582476350371053e+00 9.355161284905655350e+01 1.263101749645123562e+01 8.882464284910795982e+00
3.649149149149149025e+02 0.000000000000000000e+00 1.244036781294077798e+01 2.040940806324442747e+00 9.341078258319690519e+01 1.260615661657382702e+01 8.850923834753388064e+00
3.653153153153153312e+02 0.000000000000000000e+00 1.240850573867291473e+01 2.031318825608252610e+00 9.327004760933910177e+01 1.258134511699360303e+01 8.819422011260513727e+00
3.657157157157157030e+02 0.000000000000000000e+00 1.237681704293080998e+01 2.021717837632053261e+00 9.312939853776391885e+01 1.255658479222532264e+01 8.787960822958851281e+00
3.661161161161161317e+02 0.000000000000000000e+00 1.234529414333351838e+01 2.012139068957807808e+00 9.298882497781058021e+01 1.253187750856810112e+01 8.756542246979748256e+00
3.665165165165165035e+02 0.000000000000000000e+00 1.231392940796283142e+01 2.002583669215241002e+00 9.284831553779326896e+01 1.250722520403968474e+01 8.725168229004154341e+00
3.669169169169169322e+02 0.000000000000000000e+00 1.228271515542722625e+01 1.993052711142695443e+00 9.270785782508639272e+01 1.248262988844395238e+01 8.693840683294595806e+00
3.673173173173173041e+02 0.000000000000000000e+00 1.225164365481390405e+01 1.983547190567591656e+00 9.256743844604997662e+01 1.245809364331940117e+01 8.662561492698728216e+00
3.677177177177177327e+02 0.000000000000000000e+00 1.222070712573319895e+01 1.974068026424191657e+00 9.242704300610427026e+01 1.243361862198710810e+01 8.631332508638678291e+00
3.681181181181181046e+02 0.000000000000000000e+00 1.218989773826884004e+01 1.964616060725177249e+00 9.228665610965514077e+01 1.240920704950632114e+01 8.600155551102162121e+00
3.685185185185185333e+02 0.000000000000000000e+00 1.215920761301703124e+01 1.955192058593624438e+00 9.214626136014381075e+01 1.238486122269044643e+01 8.569032408653143307e+00
3.689189189189189051e+02 0.000000000000000000e+00 1.212862882107756946e+01 1.945796708243463513e+00 9.200584136003620017e+01 1.236058351011948275e+01 8.537964838449596527e+00
3.693193193193193338e+02 0.000000000000000000e+00 1.209815338404318652e+01 1.936430620981255402e+00 9.186537771081226822e+01 1.233637635213113981e+01 8.506954566206204049e+00
3.697197197197197056e+02 0.000000000000000000e+00 1.206777327400310185e+01 1.927094331213297096e+00 9.172485101297667143e+01 1.231224226080307460e+01 8.476003286213895649e+00
3.701201201201201343e+02 0.000000000000000000e+00 1.203748044932417827e+01 1.917788281396326511e+00 9.158424088891514714e+01 1.228818379558660467e+01 8.445112643922669804e+00
3.705205205205205630e+02 0.000000000000000000e+00 1.200726929315010238e+01 1.908511735859264036e+00 9.144352823070533987e+01 1.226420175442122229e+01 8.414283045768300440e+00
3.709209209209209348e+02 0.000000000000000000e+00 1.197713823140311717e+01 1.899262155554026776e+00 9.130269852841621514e+01 1.224029396601444830e+01 8.383512930009828779e+00
3.713213213213213066e+02 0.000000000000000000e+00 1.194708613669348551e+01 1.890036979917297799e+00 9.116173989573539416e+01 1.221645811365590362e+01 8.352800583335096007e+00
3.717217217217217353e+02 0.000000000000000000e+00 1.191711196224254365e+01 1.880833809597248774e+00 9.102064276939536569e+01 1.219269207482120976e+01 8.322144323003044519e+00
3.721221221221221640e+02 0.000000000000000000e+00 1.188721474185783222e+01 1.871650406439329117e+00 9.087939990919657873e+01 1.216899456385434064e+01 8.291542496802861706e+00
3.725225225225225358e+02 0.000000000000000000e+00 1.185739358997395243e+01 1.862484693527122204e+00 9.073800639800921886e+01 1.214536488964057526e+01 8.260993483100165236e+00
3.729229229229229077e+02 0.000000000000000000e+00 1.182764770159394629e+01 1.853334755134383727e+00 9.059645964174478650e+01 1.212180232741566499e+01 8.230495690815686771e+00
3.733233233233233364e+02 0.000000000000000000e+00 1.179797635236567999e+01 1.844198836764121552e+00 9.045475936941826944e+01 1.209830609966644488e+01 8.200047559423495613e+00
3.737237237237237650e+02 0.000000000000000000e+00 1.176837889850190777e+01 1.835075345114844936e+00 9.031290763306110136e+01 1.207487537611839912e+01 8.169647558943893273e+00
3.741241241241241369e+02 0.000000000000000000e+00 1.173885477683356271e+01 1.825962848117868020e+00 9.017090880780109785e+01 1.205150927373388470e+01 8.139294189977164251e+00
3.745245245245245087e+02 0.000000000000000000e+00 1.170940350479376946e+01 1.816860074891124555e+00 9.002876959180206029e+01 1.202820685670147327e+01 8.108985983646732620e+00
3.749249249249249374e+02 0.000000000000000000e+00 1.168002468042139697e+01 1.807765915792458600e+00 8.988649900631884293e+01 1.200496713648746550e+01 8.078721501661334514e+00
3.753253253253253661e+02 0.000000000000000000e+00 1.165071798235040035e+01 1.798679422371662895e+00 8.974410839564761488e+01 1.198178907175240226e+01 8.048499336277714633e+00
3.757257257257257379e+02 0.000000000000000000e+00 1.162148316980982088e+01 1.789599807393571496e+00 8.960161142714895277e+01 1.195867156843100076e+01 8.018318110298849888e+00
3.761261261261261097e+02 0.000000000000000000e+00 1.159232008265576042e+01 1.780526444846941558e+00 8.945902409125849886e+01 1.193561347968241648e+01 7.988176477093489325e+00
3.765265265265265384e+02 0.000000000000000000e+00 1.156322864132164341e+01 1.771458869924913415e+00 8.931636470146564477e+01 1.191261360591333585e+01 7.958073120585495985e+00
3.769269269269269671e+02 0.000000000000000000e+00 1.153420884686084946e+01 1.762396779037445071e+00 8.917365389432418965e+01 1.188967069476376537e+01 7.928006755260952332e+00
3.773273273273273389e+02 0.000000000000000000e+00 1.150526078090763349e+01 1.753340029793548638e+00 8.903091462944523471e+01 1.186678344111236072e+01 7.897976126141514897e+00
3.777277277277277108e+02 0.000000000000000000e+00 1.147638460573041641e+01 1.744288641027935682e+00 8.888817218950784138e+01 1.184395048708708487e+01 7.867980008818165061e+00
3.781281281281281395e+02 0.000000000000000000e+00 1.144758056416783631e+01 1.735242792790359090e+00 8.874545418026080768e+01 1.182117042204922086e+01 7.838017209454761769e+00
3.785285285285285681e+02 0.000000000000000000e+00 1.141884897968026280e+01 1.726202826324296780e+00 8.860279053050490461e+01 1.179844178259692455e+01 7.808086564736527180e+00
3.789289289289289400e+02 0.000000000000000000e+00 1.139019025632315163e+01 1.717169244104255199e+00 8.846021349210175799e+01 1.177576305257943545e+01 7.778186941939324583e+00
3.793293293293293118e+02 0.000000000000000000e+00 1.136160487875592651e+01 1.708142709809123971e+00 8.831775763998805928e+01 1.175313266307931315e+01 7.748317238862156842e+00
3.797297297297297405e+02 0.000000000000000000e+00 1.133309341224553179e+01 1.699124048339939463e+00 8.817545987215247294e+01 1.173054899241954274e+01 7.718476383898220661e+00
3.801301301301301692e+02 0.000000000000000000e+00 1.130465650880552175e+01 1.690114255213259753e+00 8.803335910848275603e+01 1.170801038437474517e+01 7.688663341847146171e+00
3.805305305305305410e+02 0.000000000000000000e+00 1.127629528963325356e+01 1.681115043522751762e+00 8.789148543218239240e+01 1.168551625005953554e+01 7.658877404377761877e+00
3.809309309309309128e+02 0.000000000000000000e+00 1.124801149237875109e+01 1.672128995750199465e+00 8.774985542350144385e+01 1.166306761686186633e+01 7.629118301542447966e+00
3.813313313313313415e+02 0.000000000000000000e+00 1.121980682440337773e+01 1.663158612004167480e+00 8.760848364327422644e+01 1.164066543595865255e+01 7.599385792493862368e+00
3.817317317317317702e+02 0.000000000000000000e+00 1.119168290229310969e+01 1.654206224634080513e+00 8.746738342717286230e+01 1.161831042550076631e+01 7.569679632192460872e+00
3.821321321321321420e+02 0.000000000000000000e+00 1.116364125186208867e+01 1.645273998260421422e+00 8.732656688567530523e+01 1.159600343451216986e+01 7.539999571424260694e+00
3.825325325325325139e+02 0.000000000000000000e+00 1.113568330814018736e+01 1.636363929746309509e+00 8.718604490406534069e+01 1.157374590263238190e+01 7.510345356770642411e+00
3.829329329329329425e+02 0.000000000000000000e+00 1.110781041539077307e+01 1.627477848222369516e+00 8.704582714246811292e+01 1.155153931399155454e+01 7.480716730638548029e+00
3.833333333333333712e+02 0.000000000000000000e+00 1.108002382709116773e+01 1.618617415067191700e+00 8.690592203580571606e+01 1.152938511702039648e+01 7.451113431246270125e+00
3.837337337337337431e+02 0.000000000000000000e+00 1.105232470593975336e+01 1.609784123903779118e+00 8.676633679380962860e+01 1.150728472445550210e+01 7.421535192605688280e+00
3.841341341341341149e+02 0.000000000000000000e+00 1.102471412386663019e+01 1.600979300620863910e+00 8.662707740104025333e+01 1.148523951335178594e+01 7.391981744563125289e+00
3.845345345345345436e+02 0.000000000000000000e+00 1.099719306201762947e+01 1.592204103362249157e+00 8.648814861686915378e+01 1.146325082507537729e+01 7.362452812758490950e+00
3.849349349349349723e+02 0.000000000000000000e+00 1.096976241076852432e+01 1.583459522507268957e+00 8.634955397547727785e+01 1.144131996528230388e+01 7.332948118657256487e+00
3.853353353353353441e+02 0.000000000000000000e+00 1.094242296970904249e+01 1.574746380718750061e+00 8.621129578587272135e+01 1.141944820395934812e+01 7.303467379527361913e+00
3.857357357357357159e+02 0.000000000000000000e+00 1.091517544764997183e+01 1.566065332873733951e+00 8.607337513186053002e+01 1.139763677538496722e+01 7.274010308442768746e+00
3.861361361361361446e+02 0.000000000000000000e+00 1.088802046264802925e+01 1.557416866154071045e+00 8.593579187207822656e+01 1.137588687816659672e+01 7.244576614308328999e+00
3.865365365365365733e+02 0.000000000000000000e+00 1.086095854195612276e+01 1.548801299952273780e+00 8.579854463997094172e+01 1.135419967520157059e+01 7.215166001822481689e+00
3.869369369369369451e+02 0.000000000000000000e+00 1.083399012206065493e+01 1.540218785923030964e+00 8.566163084380029602e+01 1.133257629370731934e+01 7.185778171500345479e+00
3.873373373373373170e+02 0.000000000000000000e+00 1.080711554867441748e+01 1.531669307997418628e+00 8.552504666664262345e+01 1.131101782520893551e+01 7.156412819680824100e+00
3.877377377377377456e+02 0.000000000000000000e+00 1.078033507671882774e+01 1.523152682331385677e+00 8.538878706638186600e+01 1.128952532553384458e+01 7.127069638478644720e+00
3.881381381381381743e+02 0.000000000000000000e+00 1.075364887036300843e+01 1.514668557362597312e+00 8.525284577573621903e+01 1.126809981483134493e+01 7.097748315866070357e+00
3.885385385385385462e+02 0.000000000000000000e+00 1.072705700297404974e+01 1.506216413753591610e+00 8.511721530221905141e+01 1.124674227754596245e+01 7.068448535598292892e+00
3.889389389389389180e+02 0.000000000000000000e+00 1.070055945715964185e+01 1.497795564450399297e+00 8.498188692817265633e+01 1.122545366244054321e+01 7.039169977247183851e+00
3.893393393393393467e+02 0.000000000000000000e+00 1.067415612473787689e+01 1.489405154620371263e+00 8.484685071073982954e+01 1.120423488258026623e+01 7.009912316195965332e+00
3.897397397397397754e+02 0.000000000000000000e+00 1.064784680675501249e+01 1.481044161716127405e+00 8.471209548189939653e+01 1.118308681534685434e+01 6.980675223642762717e+00
3.901401401401401472e+02 0.000000000000000000e+00 1.062163121592440973e+01 1.472711383081914960e+00 8.457760884437348636e+01 1.116201027923757749e+01 6.951458403765542471e+00
3.905405405405405190e+02 0.000000000000000000e+00 1.059550908612472142e+01 1.464404824289999851e+00 8.444337729024731232e+01 1.114100485701463583e+01 6.922263937491734964e+00
3.909409409409409477e+02 0.000000000000000000e+00 1.056948025385828771e+01 1.456121527851905739e+00 8.430938717648572833e+01 1.112006841298551763e+01 6.893097397256298109e+00
3.913413413413413764e+02 0.000000000000000000e+00 1.054354455486361530e+01 1.447858528095480324e+00 8.417562520352994682e+01 1.109919879228726813e+01 6.863964100233488352e+00
3.917417417417417482e+02 0.000000000000000000e+00 1.051770181552669214e+01 1.439612930601796847e+00 8.404207841828359449e+01 1.107839396382637176e+01 6.834868752587652807e+00
3.921421421421421201e+02 0.000000000000000000e+00 1.049195185284013121e+01 1.431381912169626958e+00 8.390873421407718524e+01 1.105765181679352338e+01 6.805815449462571110e+00
3.925425425425425487e+02 0.000000000000000000e+00 1.046629447442093408e+01 1.423162720856296914e+00 8.377558033070364729e+01 1.103696997096470511e+01 6.776807674976126350e+00
3.929429429429429774e+02 0.000000000000000000e+00 1.044072947851937272e+01 1.414952675938607740e+00 8.364260485437746695e+01 1.101634604953360963e+01 6.747848302223857786e+00
3.933433433433433493e+02 0.000000000000000000e+00 1.041525665398523870e+01 1.406749167934151501e+00 8.350979621777021578e+01 1.099577771062243414e+01 6.718939593291395340e+00
3.937437437437437211e+02 0.000000000000000000e+00 1.038987578032468662e+01 1.398549658611969448e+00 8.337714320000522150e+01 1.097526264728010403e+01 6.690083199233143318e+00
3.941441441441441498e+02 0.000000000000000000e+00 1.036458662763806160e+01 1.390351680971235737e+00 8.324463492663802811e+01 1.095479858746450930e+01 6.661280160093596692e+00
3.945445445445445785e+02 0.000000000000000000e+00 1.033938895664476831e+01 1.382152839239481068e+00 8.311226086966172488e+01 1.093438329405849174e+01 6.632530904873590316e+00
3.949449449449449503e+02 0.000000000000000000e+00 1.031428251872412716e+01 1.373950808899238041e+00 8.298001084753536816e+01 1.091401456488405586e+01 6.603835251581813282e+00
3.953453453453453221e+02 0.000000000000000000e+00 1.028926705583721457e+01 1.365743336654290374e+00 8.284787502514134871e+01 1.089369023266151260e+01 6.575192407195729061e+00
3.957457457457457508e+02 0.000000000000000000e+00 1.026434230058370645e+01 1.357528240466976399e+00 8.271584391381558987e+01 1.087340816503257201e+01 6.546600967659799153e+00
3.961461461461461795e+02 0.000000000000000000e+00 1.023950797618766728e+01 1.349303409508451068e+00 8.258390837134221840e+01 1.085316626458343592e+01 6.518058917913904793e+00
3.965465465465465513e+02 0.000000000000000000e+00 1.021476379648866839e+01 1.341066804215529373e+00 8.245205960193757733e+01 1.083296246879683622e+01 6.489563631863148885e+00
3.969469469469469232e+02 0.000000000000000000e+00 1.019010946596310418e+01 1.332816456249830139e+00 8.232028915627331855e+01 1.081279475009289115e+01 6.461111872408054069e+00
3.973473473473473518e+02 0.000000000000000000e+00 1.016554467969044140e+01 1.324550468517315949e+00 8.218858893145863931e+01 1.079266111580778897e+01 6.432699791425022795e+00
3.977477477477477805e+02 0.000000000000000000e+00 1.014106912338696986e+01 1.316267015145200503e+00 8.205695117105094027e+01 1.077255960819378799e+01 6.404322929752126470e+00
3.981481481481481524e+02 0.000000000000000000e+00 1.011668247338093352e+01 1.307964341522804830e+00 8.192536846504161474e+01 1.075248830443698012e+01 6.375976217226408949e+00
3.985485485485485242e+02 0.000000000000000000e+00 1.009238439663562303e+01 1.299640764262477433e+00 8.179383374988624666e+01 1.073244531663952728e+01 6.347653972657241184e+00
3.989489489489489529e+02 0.000000000000000000e+00 1.006817455072450684e+01 1.291294671215581502e+00 8.166234030846553082e+01 1.071242879181788510e+01 6.319349903835203008e+00
3.993493493493493816e+02 0.000000000000000000e+00 1.004405258385254740e+01 1.282924521477823987e+00 8.153088177010658910e+01 1.069243691191346102e+01 6.291057107517872282e+00
3.997497497497497534e+02 0.000000000000000000e+00 1.002001813483843762e+01 1.274528845371492025e+00 8.139945211059362862e+01 1.067246789379971972e+01 6.262768069463575671e+00
4.001501501501501252e+02 0.000000000000000000e+00 9.996070794786149349e+00 1.266106277032719163e+00 8.126804577826796105e+01 1.065252001609628962e+01 6.234474650371524262e+00
4.005505505505505539e+02 0.000000000000000000e+00 9.972208467100784901e+00 1.257656956553887539e+00 8.113666382034878666e+01 1.063259277398032054e+01 6.206166588860639877e+00
4.009509509509509826e+02 0.000000000000000000e+00 9.948426821754452476e+00 1.249183030466838318e+00 8.100531637761676507e+01 1.061268729052144977e+01 6.177831098572283963e+00
4.013513513513513544e+02 0.000000000000000000e+00 9.924721500485844672e+00 1.240686791886602691e+00 8.087401409316896661e+01 1.059280478519042390e+01 6.149456198373925986e+00
4.017517517517517263e+02 0.000000000000000000e+00 9.901088287223913653e+00 1.232170535677923340e+00 8.074276739223584798e+01 1.057294645971573743e+01 6.121031052769509984e+00
4.021521521521521549e+02 0.000000000000000000e+00 9.877523108126951001e+00 1.223636558535190488e+00 8.061158648220612122e+01 1.055311375286294151e+01 6.092545971895901857e+00
4.025525525525525836e+02 0.000000000000000000e+00 9.854022031547060578e+00 1.215087158920269417e+00 8.048048135261431923e+01 1.053330847371647394e+01 6.063992411524665727e+00
4.029529529529529555e+02 0.000000000000000000e+00 9.830581268078120161e+00 1.206524637087369456e+00 8.034946177514434851e+01 1.051353246628927707e+01 6.035362973070945714e+00
4.033533533533533273e+02 0.000000000000000000e+00 9.807197170481174453e+00 1.197951295075938560e+00 8.021853730361350188e+01 1.049378758036745296e+01 6.006651403547280665e+00
4.037537537537537560e+02 0.000000000000000000e+00 9.783866233769700216e+00 1.189369436723097806e+00 8.008771727400620932e+01 1.047407567152980334e+01 5.977852595638211142e+00
4.041541541541541847e+02 0.000000000000000000e+00 9.760585095149210133e+00 1.180781367649430535e+00 7.995701080444028719e+01 1.045439860110697339e+01 5.948962587636330568e+00
4.045545545545545565e+02 0.000000000000000000e+00 9.737350534027910953e+00 1.172189395257206002e+00 7.982642679517581996e+01 1.043475823619921528e+01 5.919978563474259659e+00
4.049549549549549283e+02 0.000000000000000000e+00 9.714159472043348842e+00 1.163595828751695649e+00 7.969597392863825291e+01 1.041515644969770449e+01 5.890898852721093704e+00
4.053553553553553570e+02 0.000000000000000000e+00 9.691008973039316743e+00 1.155002979114527761e+00 7.956566066937575954e+01 1.039559512025434174e+01 5.861722930564639000e+00
4.057557557557557857e+02 0.000000000000000000e+00 9.667896243056972594e+00 1.146413159126780101e+00 7.943549526410897954e+01 1.037607613229063475e+01 5.832451417841610919e+00
4.061561561561561575e+02 0.000000000000000000e+00 9.644818630366813750e+00 1.137828683344110914e+00 7.930548574168305720e+01 1.035660137600480368e+01 5.803086081005659480e+00
4.065565565565565294e+02 0.000000000000000000e+00 9.621773625443807987e+00 1.129251868128733349e+00 7.917563991310849758e+01 1.033717274737711023e+01 5.773629832162896491e+00
4.069569569569569580e+02 0.000000000000000000e+00 9.598758860960288075e+00 1.120685031606782900e+00 7.904596537152031033e+01 1.031779214813433043e+01 5.744086729023933913e+00
4.073573573573573867e+02 0.000000000000000000e+00 9.575772111826807986e+00 1.112130493723384461e+00 7.891646949222419494e+01 1.029846148579771636e+01 5.714461974951845491e+00
4.077577577577577586e+02 0.000000000000000000e+00 9.552811295151286686e+00 1.103590576187585270e+00 7.878715943265746091e+01 1.027918267365635074e+01 5.684761918940850478e+00
4.081581581581581304e+02 0.000000000000000000e+00 9.529874470240784490e+00 1.095067602507882043e+00 7.865804213241212040e+01 1.025995763076714695e+01 5.654994055612760917e+00
4.085585585585585591e+02 0.000000000000000000e+00 9.506959838631701132e+00 1.086563897985115545e+00 7.852912431322423004e+01 1.024078828196373081e+01 5.625167025220534356e+00
4.089589589589589878e+02 0.000000000000000000e+00 9.484065744063130410e+00 1.078081789700036097e+00 7.840041247897211463e+01 1.022167655784400608e+01 5.595290613651826561e+00
4.093593593593593596e+02 0.000000000000000000e+00 9.461190672485741970e+00 1.069623606520408998e+00 7.827191291568702525e+01 1.020262439478791805e+01 5.565375752428991518e+00
4.097597597597597314e+02 0.000000000000000000e+00 9.438333252065334023e+00 1.061191679115225384e+00 7.814363169154248112e+01 1.018363373494324264e+01 5.535434518698423290e+00
4.101601601601601601e+02 0.000000000000000000e+00 9.415492324281515835e+00 1.052788282290606503e+00 7.801557450707896635e+01 1.016470649405754045e+01 5.505480080634228557e+00
4.105605605605605888e+02 0.000000000000000000e+00 9.392669603363046349e+00 1.044413481375627839e+00 7.788773936397141995e+01 1.014584335780277513e+01 5.475523410421345716e+00
4.109609609609609606e+02 0.000000000000000000e+00 9.369870326361606772e+00 1.036064487001553402e+00 7.776011334973098599e+01 1.012704342017478609e+01 5.445570535918875521e+00
4.113613613613613325e+02 0.000000000000000000e+00 9.347099809454917363e+00 1.027738320532378680e+00 7.763268277738433198e+01 1.010830567386378220e+01 5.415626590277611285e+00
4.117617617617617611e+02 0.000000000000000000e+00 9.324363205012176081e+00 1.019432003188214253e+00 7.750543404765330990e+01 1.008962912005095802e+01 5.385696246625215622e+00
4.121621621621621898e+02 0.000000000000000000e+00 9.301665501583400442e+00 1.011142556031074946e+00 7.737835364894962709e+01 1.007101291866518977e+01 5.355783718080431299e+00
4.125625625625625617e+02 0.000000000000000000e+00 9.279011523902980230e+00 1.002866999952445326e+00 7.725142815738905711e+01 1.005245642729946098e+01 5.325892757731764959e+00
4.129629629629629335e+02 0.000000000000000000e+00 9.256405932896782929e+00 9.946023557070304832e-01 7.712464423678966341e+01 1.003395900763770499e+01 5.296026658662356112e+00
4.133633633633633622e+02 0.000000000000000000e+00 9.233853225662613795e+00 9.863456438754525379e-01 7.699798863863982490e+01 1.001552001167915762e+01 5.266188253925108143e+00
4.137637637637637908e+02 0.000000000000000000e+00 9.211357735487979426e+00 9.780938848855669221e-01 7.687144820214975027e+01 9.997138781779213446e+00 5.236379916562228232e+00
4.141641641641641627e+02 0.000000000000000000e+00 9.188923631857193186e+00 9.698440990142387363e-01 7.674500985421772725e+01 9.978814650605016823e+00 5.206603559596345576e+00
4.145645645645645345e+02 0.000000000000000000e+00 9.166554920414071717e+00 9.615933063624737542e-01 7.661866060942479351e+01 9.960546941163883616e+00 5.176860636023405959e+00
4.149649649649649632e+02 0.000000000000000000e+00 9.144255442999238426e+00 9.533385268962746295e-01 7.649238757005782929e+01 9.942334966789090345e+00 5.147152138828658963e+00
4.153653653653653919e+02 0.000000000000000000e+00 9.122028877641241706e+00 9.450767804004556183e-01 7.636617792610067568e+01 9.924178031150532320e+00 5.117478600979552539e+00
4.157657657657657637e+02 0.000000000000000000e+00 9.099878738551225865e+00 9.368050865319332843e-01 7.624001895524301631e+01 9.906075428245841863e+00 5.087840095423956654e+00
4.161661661661661356e+02 0.000000000000000000e+00 9.077808376110496624e+00 9.285204647557776525e-01 7.611389802283774486e+01 9.888026442403941019e+00 5.058236235084834220e+00
4.165665665665665642e+02 0.000000000000000000e+00 9.055820976902495545e+00 9.202199344091610556e-01 7.598780258197201931e+01 9.870030348293923339e+00 5.028666172878004659e+00
4.169669669669669929e+02 0.000000000000000000e+00 9.033919563691483745e+00 9.119005146462910716e-01 7.586172017339620766e+01 9.852086410898408531e+00 4.999128601680169481e+00
4.173673673673673647e+02 0.000000000000000000e+00 9.012106995417212829e+00 9.035592244810430884e-01 7.573563842557540227e+01 9.834193885543740521e+00 4.969621754378650280e+00
4.177677677677677366e+02 0.000000000000000000e+00 8.990385967205583029e+00 8.951930827709730920e-01 7.560954505466810360e+01 9.816352017892882031e+00 4.940143403818098022e+00
4.181681681681681653e+02 0.000000000000000000e+00 8.968759010365090489e+00 8.867991081977777412e-01 7.548342786452089115e+01 9.798560043916992868e+00 4.910690862828914760e+00
4.185685685685685939e+02 0.000000000000000000e+00 8.947228492411696266e+00 8.783743193099269320e-01 7.535727474668618697e+01 9.780817189955826052e+00 4.881260984245017198e+00
4.189689689689689658e+02 0.000000000000000000e+00 8.925796617006653833e+00 8.699157344729258057e-01 7.523107368040449217e+01 9.763122672641344479e+00 4.851850160845216919e+00
4.193693693693693376e+02 0.000000000000000000e+00 8.904465424027563358e+00 8.614203719155000272e-01 7.510481273260971591e+01 9.745475698965222477e+00 4.822454325420721943e+00
4.197697697697697663e+02 0.000000000000000000e+00 8.883236789509751929e+00 8.528852496922922910e-01 7.497848005793450454e+01 9.727875466227331458e+00 4.793068950725398736e+00
4.201701701701701950e+02 0.000000000000000000e+00 8.862112362329810367e+00 8.443074593404986672e-01 7.485206435558389160e+01 9.710321169102087424e+00 4.763689088013833839e+00
4.205705705705705668e+02 0.000000000000000000e+00 8.841091559181890602e+00 8.356865523602152734e-01 7.472556978228261926e+01 9.692812227079627974e+00 4.734311853974659812e+00
4.209709709709709955e+02 0.000000000000000000e+00 8.820171294241063720e+00 8.270250699222714275e-01 7.459901917632549839e+01 9.675348333846756077e+00 4.704938191773422318e+00
4.213713713713714242e+02 0.000000000000000000e+00 8.799348447839250298e+00 8.183257494653872754e-01 7.447243641353473720e+01 9.657929190050040802e+00 4.675569390384382018e+00
4.217717717717717960e+02 0.000000000000000000e+00 8.778620020345684338e+00 8.095913461634296482e-01 7.434584527468146575e+01 9.640554485594421408e+00 4.646206726786061836e+00
4.221721721721721678e+02 0.000000000000000000e+00 8.757983132159807838e+00 8.008246329396229157e-01 7.421926944549817051e+01 9.623223881781939326e+00 4.616851465961246959e+00
4.225725725725725965e+02 0.000000000000000000e+00 8.737435023762785136e+00 7.920284004718780579e-01 7.409273251668224702e+01 9.605937021897048567e+00 4.587504860916524763e+00
4.229729729729730252e+02 0.000000000000000000e+00 8.716973055658883140e+00 7.832054571732527393e-01 7.396625798389244721e+01 9.588693563841843570e+00 4.558168152676955742e+00
4.233733733733733970e+02 0.000000000000000000e+00 8.696594708409222108e+00 7.743586292239257318e-01 7.383986924775420846e+01 9.571493182020773816e+00 4.528842570259428157e+00
4.237737737737737689e+02 0.000000000000000000e+00 8.676297582614012072e+00 7.654907605392224923e-01 7.371358961385077180e+01 9.554335567310445754e+00 4.499529330720619669e+00
4.241741741741741976e+02 0.000000000000000000e+00 8.656079398933869129e+00 7.566047127820496598e-01 7.358744229272851101e+01 9.537220427082715446e+00 4.470229639114364772e+00
4.245745745745746262e+02 0.000000000000000000e+00 8.635937998061393728e+00 7.477033653700004834e-01 7.346145039989337988e+01 9.520147485178043212e+00 4.440944688500536586e+00
4.249749749749749981e+02 0.000000000000000000e+00 8.615871340753145091e+00 7.387896154735784648e-01 7.333563695582334674e+01 9.503116481946349836e+00 4.411675659982350339e+00
4.253753753753753699e+02 0.000000000000000000e+00 8.595877507801219508e+00 7.298663779877756497e-01 7.321002488594707813e+01 9.486127174202607648e+00 4.382423722642414532e+00
4.257757757757757986e+02 0.000000000000000000e+00 8.575954700051013901e+00 7.209365855818106184e-01 7.308463702065992607e+01 9.469179335249933160e+00 4.353190033588916208e+00
4.261761761761762273e+02 0.000000000000000000e+00 8.556101238387014973e+00 7.120031886600486359e-01 7.295949609531859892e+01 9.452272754881363426e+00 4.323975737944962816e+00
4.265765765765765991e+02 0.000000000000000000e+00 8.536315563757668201e+00 7.030691553850942910e-01 7.283462475024826688e+01 9.435407239385185107e+00 4.294781968862793065e+00
4.269769769769769709e+02 0.000000000000000000e+00 8.516596237141627057e+00 6.941374716564752134e-01 7.271004553072835108e+01 9.418582611509407343e+00 4.265609847472262572e+00
4.273773773773773996e+02 0.000000000000000000e+00 8.496941939572622005e+00 6.852111411195238588e-01 7.258578088700140540e+01 9.401798710507947021e+00 4.236460482941240002e+00
4.277777777777778283e+02 0.000000000000000000e+00 8.477351472137684141e+00 6.762931851795883631e-01 7.246185317427489281e+01 9.385055392110430716e+00 4.207334972447185351e+00
4.281781781781782001e+02 0.000000000000000000e+00 8.457823755955828915e+00 6.673866429895980446e-01 7.233828465272118535e+01 9.368352528538181900e+00 4.178234401177149948e+00
4.285785785785785720e+02 0.000000000000000000e+00 8.438357832204701481e+00 6.584945714340761924e-01 7.221509748746335333e+01 9.351690008488233730e+00 4.149159842336658244e+00
4.289789789789790007e+02 0.000000000000000000e+00 8.418952862111694913e+00 6.496200451664435604e-01 7.209231374860358699e+01 9.335067737152868972e+00 4.120112357130167879e+00
4.293793793793794293e+02 0.000000000000000000e+00 8.399608126948621134e+00 6.407661565788203006e-01 7.196995541119299844e+01 9.318485636205409151e+00 4.091092994803702254e+00
4.297797797797798012e+02 0.000000000000000000e+00 8.380323028028158205e+00 6.319360158144604611e-01 7.184804435525293798e+01 9.301943643798438188e+00 4.062102792579125321e+00
4.301801801801801730e+02 0.000000000000000000e+00 8.361097083287916121e+00 6.231326762762279259e-01 7.172660175240253011e+01 9.285441709444341996e+00 4.033142770433428836e+00
4.305805805805806017e+02 0.000000000000000000e+00 8.341929808128867307e+00 6.143570652401564303e-01 7.160563062805636037e+01 9.268979648854980269e+00 4.004213772585529796e+00
4.309809809809810304e+02 0.000000000000000000e+00 8.322820599790503593e+00 6.056077060598852313e-01 7.148511340967367289e+01 9.252557123442528564e+00 3.975316417371033140e+00
4.313813813813814022e+02 0.000000000000000000e+00 8.303768798040067622e+00 5.968829974900558000e-01 7.136503142202244021e+01 9.236173801646430093e+00 3.946451257640148924e+00
4.317817817817817740e+02 0.000000000000000000e+00 8.284773690222735354e+00 5.881813421968473676e-01 7.124536600765374317e+01 9.219829393758871561e+00 3.917618790685750696e+00
4.321821821821822027e+02 0.000000000000000000e+00 8.265834511234970705e+00 5.795011467917277059e-01 7.112609852691775814e+01 9.203524306121479981e+00 3.888819458282455344e+00
4.325825825825826314e+02 0.000000000000000000e+00 8.246950443531630981e+00 5.708408217994787037e-01 7.100721035794244074e+01 9.187259648172130255e+00 3.860053646619121537e+00
4.329829829829830032e+02 0.000000000000000000e+00 8.228120617127743230e+00 5.621987816812890060e-01 7.088868289663530220e+01 9.171036489814099468e+00 3.831321686364574930e+00
4.333833833833833751e+02 0.000000000000000000e+00 8.209344109605609674e+00 5.535734448187668022e-01 7.077049755671360742e+01 9.154855822570695523e+00 3.802623852628528311e+00
4.337837837837838038e+02 0.000000000000000000e+00 8.190619946091715065e+00 5.449632335245979675e-01 7.065263576965108427e+01 9.138718559597691637e+00 3.773960364970463388e+00
4.341841841841842324e+02 0.000000000000000000e+00 8.171947099278042970e+00 5.363665740407697058e-01 7.053507898474897786e+01 9.122625535669115493e+00 3.745331387412065283e+00
4.345845845845846043e+02 0.000000000000000000e+00 8.153324489432733913e+00 5.277818965385705496e-01 7.041780866906499625e+01 9.106577507180801945e+00 3.716737028428340750e+00
4.349849849849849761e+02 0.000000000000000000e+00 8.134750984350347380e+00 5.192076351097085762e-01 7.030080630744528492e+01 9.090575152150393023e+00 3.688177340924525538e+00
4.353853853853854048e+02 0.000000000000000000e+00 8.116225399410481600e+00 5.106422277734168347e-01 7.018405340253863756e+01 9.074619070226219719e+00 3.659652322282269665e+00
4.357857857857858335e+02 0.000000000000000000e+00 8.097746497549351830e+00 5.020841164942169144e-01 7.006753147477873256e+01 9.058709782673091127e+00 3.631161914329439355e+00
4.361861861861862053e+02 0.000000000000000000e+00 8.079312989250908572e+00 4.935317471304045966e-01 6.995122206237347484e+01 9.042847732375847158e+00 3.602706003340117036e+00
4.365865865865865771e+02 0.000000000000000000e+00 8.060923532575259287e+00 4.849835695104331990e-01 6.983510672133519392e+01 9.027033283858898471e+00 3.574284420043483124e+00
4.369869869869870058e+02 0.000000000000000000e+00 8.042576733121364896e+00 4.764380373529775170e-01 6.971916702545044586e+01 9.011266723248922972e+00 3.545896939629145095e+00
4.373873873873874345e+02 0.000000000000000000e+00 8.024271144062566918e+00 4.678936083273299573e-01 6.960338456630132953e+01 8.995548258308616596e+00 3.517543281722268489e+00
4.377877877877878063e+02 0.000000000000000000e+00 8.006005266128823905e+00 4.593487440160970436e-01 6.948774095324949940e+01 8.979878018413600671e+00 3.489223110415551332e+00
4.381881881881881782e+02 0.000000000000000000e+00 7.987777547604935080e+00 4.508019099347393421e-01 6.937221781345392912e+01 8.964256054579067268e+00 3.460936034247907855e+00
4.385885885885886069e+02 0.000000000000000000e+00 7.969586384341198482e+00 4.422515755404532456e-01 6.925679679186025339e+01 8.948682339433133848e+00 3.432681606209797565e+00
4.389889889889890355e+02 0.000000000000000000e+00 7.951430119744529179e+00 4.336962141948674798e-01 6.914145955118833342e+01 8.933156767220395977e+00 3.404459323743225241e+00
4.393893893893894074e+02 0.000000000000000000e+00 7.933307044783788342e+00 4.251343032031229541e-01 6.902618777196956046e+01 8.917679153825019966e+00 3.376268628754175438e+00
4.397897897897897792e+02 0.000000000000000000e+00 7.915215397979125100e+00 4.165643237854510517e-01 6.891096315249356508e+01 8.902249236738768445e+00 3.348108907580638061e+00
4.401901901901902079e+02 0.000000000000000000e+00 7.897153443295223951e+00 4.079847973486039336e-01 6.879576773341788964e+01 8.886866672268567413e+00 3.319979494019520416e+00
4.405905905905906366e+02 0.000000000000000000e+00 7.879121407960099077e+00 3.993951646421578516e-01 6.868059199080889243e+01 8.871530965508966915e+00 3.291879939411046507e+00
4.409909909909910084e+02 0.000000000000000000e+00 7.861121655409419873e+00 3.907958326934135584e-01 6.856543539190340653e+01 8.856241464886949188e+00 3.263810232301267433e+00
4.413913913913913802e+02 0.000000000000000000e+00 7.843156677378004815e+00 3.821872564540029771e-01 6.845029783995748573e+01 8.840997435529018844e+00 3.235770423522410510e+00
4.417917917917918089e+02 0.000000000000000000e+00 7.825228991123367450e+00 3.735698929343556074e-01 6.833517923587351106e+01 8.825798029622689000e+00 3.207760587079278025e+00
4.421921921921922376e+02 0.000000000000000000e+00 7.807341139445256317e+00 3.649442012196857377e-01 6.822007947823394147e+01 8.810641953724385189e+00 3.179780820154576304e+00
4.425925925925926094e+02 0.000000000000000000e+00 7.789495690651904169e+00 3.563106424380180215e-01 6.810499846324979956e+01 8.795527737115449440e+00 3.151831243076941291e+00
4.429929929929929813e+02 0.000000000000000000e+00 7.771695238613318679e+00 3.476696798028200419e-01 6.798993608480152773e+01 8.780454040669738447e+00 3.123911999376005610e+00
4.433933933933934100e+02 0.000000000000000000e+00 7.753942402700886305e+00 3.390217785721461041e-01 6.787489223440879016e+01 8.765419662177365012e+00 3.096023255716673361e+00
4.437937937937938386e+02 0.000000000000000000e+00 7.736239827833557570e+00 3.303674060770589449e-01 6.775986680125711814e+01 8.750423536366014332e+00 3.068165201943529041e+00
4.441941941941942105e+02 0.000000000000000000e+00 7.718590184454754421e+00 3.217070316949843800e-01 6.764485967218192286e+01 8.735464734881404070e+00 3.040338051080837545e+00
4.445945945945945823e+02 0.000000000000000000e+00 7.700996168532370234e+00 3.130411268799093705e-01 6.752987073166494270e+01 8.720542466303271567e+00 3.012542039286358886e+00
4.449949949949950110e+02 0.000000000000000000e+00 7.683460501580086088e+00 3.043701651552765952e-01 6.741489986186088856e+01 8.705656076140044775e+00 2.984777425933060613e+00
4.453953953953954397e+02 0.000000000000000000e+00 7.665985930618290922e+00 2.956946220784573143e-01 6.729994694254770593e+01 8.690805046811078682e+00 2.957044493520299966e+00
4.457957957957958115e+02 0.000000000000000000e+00 7.648575228223819522e+00 2.870149752958184308e-01 6.718501185119052366e+01 8.675988997683958814e+00 2.929343547737772724e+00
4.461961961961961833e+02 0.000000000000000000e+00 7.631231192487319959e+00 2.783317045107480681e-01 6.707009446289191601e+01 8.661207685035421378e+00 2.901674917440644208e+00
4.465965965965966120e+02 0.000000000000000000e+00 7.613956647025688085e+00 2.696452914836555692e-01 6.695519465039723173e+01 8.646461002069116830e+00 2.874038954633562071e+00
4.469969969969970407e+02 0.000000000000000000e+00 7.596754441008712888e+00 2.609562200266424270e-01 6.684031228412834480e+01 8.631748978933373451e+00 2.846436034516841573e+00
4.473973973973974125e+02 0.000000000000000000e+00 7.579627449109338500e+00 2.522649760319239931e-01 6.672544723214279827e+01 8.617071782680341130e+00 2.818866555434951238e+00
4.477977977977977844e+02 0.000000000000000000e+00 7.562578571553402185e+00 2.435720474522895529e-01 6.661059936016577865e+01 8.602429717303294865e+00 2.791330938915592697e+00
4.481981981981982130e+02 0.000000000000000000e+00 7.545610734075225423e+00 2.348779242922205412e-01 6.649576853156169420e+01 8.587823223715318477e+00 2.763829629639502627e+00
4.485985985985986417e+02 0.000000000000000000e+00 7.528726887958470115e+00 2.261830986221013973e-01 6.638095460735016218e+01 8.573252879759962752e+00 2.736363095472427176e+00
4.489989989989990136e+02 0.000000000000000000e+00 7.511930010007716874e+00 2.174880645799959211e-01 6.626615744622554871e+01 8.558719400204140015e+00 2.708931827436700246e+00
4.493993993993993854e+02 0.000000000000000000e+00 7.495223102553794092e+00 2.087933183627654898e-01 6.615137690451255992e+01 8.544223636745229555e+00 2.681536339714796213e+00
4.497997997997998141e+02 0.000000000000000000e+00 7.478609193469765160e+00 2.000993582278454141e-01 6.603661283619288724e+01 8.529766578000419486e+00 2.654177169675975279e+00
4.502002002002002428e+02 0.000000000000000000e+00 7.462091203011667062e+00 1.914066728243568605e-01 6.592186508256503430e+01 8.515349339173639009e+00 2.626854865440009235e+00
4.506006006006006146e+02 0.000000000000000000e+00 7.445669051577397113e+00 1.827154851987700113e-01 6.580713324456866076e+01 8.500972934383455026e+00 2.599569652661060104e+00
4.510010010010009864e+02 0.000000000000000000e+00 7.429339659655198602e+00 1.740257528393129860e-01 6.569241668215575203e+01 8.486638276039570883e+00 2.572321365498453360e+00
4.514014014014014151e+02 0.000000000000000000e+00 7.413099805935630116e+00 1.653374229864112976e-01 6.557771474138185397e+01 8.472346301699573701e+00 2.545109799992673061e+00
4.518018018018018438e+02 0.000000000000000000e+00 7.396946255633807255e+00 1.566504442536142960e-01 6.546302676475335147e+01 8.458097413482690285e+00 2.517934735774218780e+00
4.522022022022022156e+02 0.000000000000000000e+00 7.380875760444993716e+00 1.479647665707517490e-01 6.534835209117240140e+01 8.443891744702725077e+00 2.490795935997880406e+00
4.526026026026025875e+02 0.000000000000000000e+00 7.364885058613879210e+00 1.392803412461063317e-01 6.523369005601331594e+01 8.429729372718242075e+00 2.463693147417345131e+00
4.530030030030030161e+02 0.000000000000000000e+00 7.348970874836879830e+00 1.305971209131229216e-01 6.511903999105861374e+01 8.415610319284283491e+00 2.436626100326577671e+00
4.534034034034034448e+02 0.000000000000000000e+00 7.333129920356284970e+00 1.219150595588303077e-01 6.500440122453277070e+01 8.401534550626976738e+00 2.409594508588241979e+00
4.538038038038038167e+02 0.000000000000000000e+00 7.317358892906966616e+00 1.132341125238411905e-01 6.488977308107912734e+01 8.387501977408007292e+00 2.382598069640806671e+00
4.542042042042041885e+02 0.000000000000000000e+00 7.301654476719932063e+00 1.045542364757068299e-01 6.477515488178298142e+01 8.373512454721065978e+00 2.355636464452359746e+00
4.546046046046046172e+02 0.000000000000000000e+00 7.286013342547192906e+00 9.587538945865503592e-02 6.466054594416625889e+01 8.359565782134481537e+00 2.328709357593439222e+00
4.550050050050050459e+02 0.000000000000000000e+00 7.270432147631566977e+00 8.719753083674675054e-02 6.454594558216619760e+01 8.345661703618389993e+00 2.301816397164202499e+00
4.554054054054054177e+02 0.000000000000000000e+00 7.254907535740429125e+00 7.852062133650861142e-02 6.443135310617620348e+01 8.331799907615788925e+00 2.274957214851269782e+00
4.558058058058057895e+02 0.000000000000000000e+00 7.239436137123078652e+00 6.984462302739302686e-02 6.431676782299255990e+01 8.317980026996352194e+00 2.248131425886867873e+00
4.562062062062062182e+02 0.000000000000000000e+00 7.224014568546266446e+00 6.116949932000181889e-02 6.420218903586949466e+01 8.304201639090180720e+00 2.221338629071922810e+00
4.566066066066066469e+02 0.000000000000000000e+00 7.208639433285313203e+00 5.249521497852072116e-02 6.408761604446766569e+01 8.290464265645169917e+00 2.194578406772507151e+00
4.570070070070070187e+02 0.000000000000000000e+00 7.193307321117003994e+00 4.382173611183759476e-02 6.397304814490745173e+01 8.276767372880300400e+00 2.167850324914510907e+00
4.574074074074073906e+02 0.000000000000000000e+00 7.178014808326693696e+00 3.514903018775328292e-02 6.385848462972454342e+01 8.263110371443005420e+00 2.141153932992523323e+00
4.578078078078078192e+02 0.000000000000000000e+00 7.162758457690543423e+00 2.647706598857269000e-02 6.374392478787882510e+01 8.249492616414499935e+00 2.114488764046740243e+00
4.582082082082082479e+02 0.000000000000000000e+00 7.147534818512824017e+00 1.780581368748812565e-02 6.362936790478634919e+01 8.235913407338202319e+00 2.087854334700267600e+00
4.586086086086086198e+02 0.000000000000000000e+00 7.132340426581507131e+00 9.135244759761462774e-03 6.351481326227137458e+01 8.222371988193089010e+00 2.061250145121817923e+00
4.590090090090089916e+02 0.000000000000000000e+00 7.117171804207345076e+00 4.653320608838384942e-04 6.340026013860011744e+01 8.208867547393694508e+00 2.034675679055908404e+00
4.594094094094094203e+02 0.000000000000000000e+00 7.102025460200778184e+00 -8.203950219609623673e-03 6.328570780847542210e+01 8.195399217809651304e+00 2.008130403803320974e+00
4.598098098098098490e+02 0.000000000000000000e+00 7.086897889871934808e+00 -1.687262654392895911e-02 6.317115554302255021e+01 8.181966076749702665e+00 1.981613770229984084e+00
4.602102102102102208e+02 0.000000000000000000e+00 7.071785718718359703e+00 -2.554071016902526026e-02 6.305660299621962395e+01 8.168567154051231682e+00 1.955125235710397646e+00
4.606106106106105926e+02 0.000000000000000000e+00 7.056688491017482079e+00 -3.420801181519550482e-02 6.294205775258099322e+01 8.155201590243521537e+00 1.928665095473292013e+00
4.610110110110110213e+02 0.000000000000000000e+00 7.041608490307993407e+00 -4.287415514703241115e-02 6.282753486223313644e+01 8.141868625742176846e+00 1.902234724649787267e+00
4.614114114114114500e+02 0.000000000000000000e+00 7.026548116385811227e+00 -5.153875941843466535e-02 6.271304971640567771e+01 8.128567796180874439e+00 1.875835512324286469e+00
4.618118118118118218e+02 0.000000000000000000e+00 7.011509780804559000e+00 -6.020144669705018714e-02 6.259861776148945012e+01 8.115300164627470281e+00 1.849468782026519875e+00
4.622122122122121937e+02 0.000000000000000000e+00 6.996495906840038970e+00 -6.886184189092148245e-02 6.248425449902228479e+01 8.102067187211403620e+00 1.823135791701346875e+00
4.626126126126126223e+02 0.000000000000000000e+00 6.981508929523982943e+00 -7.751957274138021603e-02 6.236997548569434002e+01 8.088870258010416592e+00 1.796837733717637775e+00
4.630130130130130510e+02 0.000000000000000000e+00 6.966551295610301509e+00 -8.617426984081077990e-02 6.225579633335875940e+01 8.075710709015027078e+00 1.770575734868273798e+00
4.634134134134134229e+02 0.000000000000000000e+00 6.951625463612387534e+00 -9.482556659001772914e-02 6.214173270902456636e+01 8.062589810167608562e+00 1.744350856375476155e+00
4.638138138138137947e+02 0.000000000000000000e+00 6.936733903760483599e+00 -1.034730992479637735e-01 6.202780033484245337e+01 8.049508769291335852e+00 1.718164093894358757e+00
4.642142142142142234e+02 0.000000000000000000e+00 6.921879098042538203e+00 -1.121165068962426403e-01 6.191401498813675630e+01 8.036468732157686645e+00 1.692016377496941004e+00
4.646146146146146521e+02 0.000000000000000000e+00 6.907063540175784055e+00 -1.207554314568426435e-01 6.180039250136815099e+01 8.023470782450914385e+00 1.665908571677476857e+00
4.650150150150150239e+02 0.000000000000000000e+00 6.892289735615619861e+00 -1.293895176921466827e-01 6.168694876215319312e+01 8.010515941755613767e+00 1.639841475363112977e+00
4.654154154154153957e+02 0.000000000000000000e+00 6.877560201557386677e+00 -1.380184131942741033e-01 6.157369971327852909e+01 7.997605169606458730e+00 1.613815821892572444e+00
4.658158158158158244e+02 0.000000000000000000e+00 6.862877466941696980e+00 -1.466417683815279815e-01 6.146066135266892161e+01 7.984739363436688109e+00 1.587832279051681894e+00
4.662162162162162531e+02 0.000000000000000000e+00 6.848244072443776531e+00 -1.552592365321459056e-01 6.134784973341389502e+01 7.971919358613632767e+00 1.561891449036068025e+00
4.666166166166166249e+02 0.000000000000000000e+00 6.833662570468135300e+00 -1.638704737310092696e-01 6.123528096375352447e+01 7.959145928410293891e+00 1.535993868470697521e+00
4.670170170170169968e+02 0.000000000000000000e+00 6.819135525180541890e+00 -1.724751389211576225e-01 6.112297120708021225e+01 7.946419784026659272e+00 1.510140008408100698e+00
4.674174174174174254e+02 0.000000000000000000e+00 6.804665512460061905e+00 -1.810728938700378876e-01 6.101093668194579323e+01 7.933741574586150591e+00 1.484330274319489718e+00
4.678178178178178541e+02 0.000000000000000000e+00 6.790255119947019580e+00 -1.896634031890442884e-01 6.089919366205442941e+01 7.921111887124965278e+00 1.458565006101864014e+00
4.682182182182182260e+02 0.000000000000000000e+00 6.775906947002141578e+00 -1.982463343086493524e-01 6.078775847625728090e+01 7.908531246604511011e+00 1.432844478093997509e+00
4.686186186186185978e+02 0.000000000000000000e+00 6.761623604740307769e+00 -2.068213575157074047e-01 6.067664750857204581e+01 7.896000115902523930e+00 1.407168899040911469e+00
4.690190190190190265e+02 0.000000000000000000e+00 6.747407716003905875e+00 -2.153881459214801453e-01 6.056587719815809123e+01 7.883518895814844996e+00 1.381538412113414438e+00
4.694194194194194552e+02 0.000000000000000000e+00 6.733261915385924112e+00 -2.239463754669657192e-01 6.045546403934665136e+01 7.871087925064301771e+00 1.355953094918760371e+00
4.698198198198198270e+02 0.000000000000000000e+00 6.719188849210411263e+00 -2.324957249406622850e-01 6.034542458160885303e+01 7.858707480288273928e+00 1.330412959484661428e+00
4.702202202202201988e+02 0.000000000000000000e+00 6.705191049729108954e+00 -2.410359073827805787e-01 6.023577444242178558e+01 7.846377736349552379e+00 1.304917907742009220e+00
4.706206206206206275e+02 0.000000000000000000e+00 6.691268760222968126e+00 -2.495672203650656229e-01 6.012651113277023285e+01 7.834098074296136360e+00 1.279466793109307332e+00
4.710210210210210562e+02 0.000000000000000000e+00 6.677420214979079560e+00 -2.580904748015200312e-01 6.001761622606416324e+01 7.821867170337171160e+00 1.254057470768898952e+00
4.714214214214214280e+02 0.000000000000000000e+00 6.663643577841327215e+00 -2.666064981564630898e-01 5.990907072660789368e+01 7.809683379385035096e+00 1.228687844895048897e+00
4.718218218218217999e+02 0.000000000000000000e+00 6.649937009862938453e+00 -2.751161168461635498e-01 5.980085561018633200e+01 7.797544344974483010e+00 1.203355926012505961e+00
4.722222222222222285e+02 0.000000000000000000e+00 6.636298669343787537e+00 -2.836201562050888469e-01 5.969295182405254252e+01 7.785447686799784606e+00 1.178059831005384694e+00
4.726226226226226572e+02 0.000000000000000000e+00 6.622726711803750277e+00 -2.921194405125504545e-01 5.958534028693662776e+01 7.773391147683383906e+00 1.152797783113612695e+00
4.730230230230230291e+02 0.000000000000000000e+00 6.609219289972045885e+00 -3.006147929909275263e-01 5.947800188901730678e+01 7.761372593609650039e+00 1.127568111904508896e+00
4.734234234234234009e+02 0.000000000000000000e+00 6.595774553831645903e+00 -3.091070357879033281e-01 5.937091749197520585e+01 7.749390013721324522e+00 1.102369253331403343e+00
4.738238238238238296e+02 0.000000000000000000e+00 6.582390650560654421e+00 -3.175969899977815203e-01 5.926406792892890962e+01 7.737441520298204978e+00 1.077199749678570129e+00
4.742242242242242583e+02 0.000000000000000000e+00 6.569065724580269716e+00 -3.260854756490516593e-01 5.915743400448647549e+01 7.725525348778461421e+00 1.052058249582543681e+00
4.746246246246246301e+02 0.000000000000000000e+00 6.555797917531691610e+00 -3.345733117114946253e-01 5.905099649471701184e+01 7.713639857744425399e+00 1.026943508033895114e+00
4.750250250250250019e+02 0.000000000000000000e+00 6.542585368283226899e+00 -3.430613160766426972e-01 5.894473614716666532e+01 7.701783528945682633e+00 1.001854386375455874e+00
4.754254254254254306e+02 0.000000000000000000e+00 6.529426212923183925e+00 -3.515503055968594026e-01 5.883863368083730450e+01 7.689954967261769525e+00 9.767898523076468109e-01
4.758258258258258593e+02 0.000000000000000000e+00 6.516318584768754363e+00 -3.600410960391542403e-01 5.873266978622559975e+01 7.678152900748358434e+00 9.517489798795963907e-01
4.762262262262262311e+02 0.000000000000000000e+00 6.503260614366013215e+00 -3.685345021224861739e-01 5.862682512526440348e+01 7.666376180578637900e+00 9.267309494820352711e-01
4.766266266266266030e+02 0.000000000000000000e+00 6.490250429475707961e+00 -3.770313374982237065e-01 5.852108033138314624e+01 7.654623781105485136e+00 9.017350478721652962e-01
4.770270270270270316e+02 0.000000000000000000e+00 6.477286155089245767e+00 -3.855324147519212374e-01 5.841541600947053325e+01 7.642894799827715246e+00 8.767606681487905007e-01
4.774274274274274603e+02 0.000000000000000000e+00 6.464365913426917132e+00 -3.940385454157535605e-01 5.830981273589230796e+01 7.631188457377646728e+00 8.518073097647516079e-01
4.778278278278278322e+02 0.000000000000000000e+00 6.451487823930790455e+00 -4.025505399418705110e-01 5.820425105846993574e+01 7.619504097565510392e+00 8.268745785358078138e-01
4.782282282282282040e+02 0.000000000000000000e+00 6.438650003268264754e+00 -4.110692077308186754e-01 5.809871149650724931e+01 7.607841187327935017e+00 8.019621866122150777e-01
4.786286286286286327e+02 0.000000000000000000e+00 6.425850565326740593e+00 -4.195953571315413910e-01 5.799317454077090872e+01 7.596199316770579912e+00 7.770699525035951183e-01
4.790290290290290613e+02 0.000000000000000000e+00 6.413087621220725509e+00 -4.281297954076279666e-01 5.788762065349750685e+01 7.584578199134384136e+00 7.521978010753826993e-01
4.794294294294294332e+02 0.000000000000000000e+00 6.400359279298939441e+00 -4.366733287710644618e-01 5.778203026840067480e+01 7.572977670825764562e+00 7.273457635363911322e-01
4.798298298298298050e+02 0.000000000000000000e+00 6.387663645117669375e+00 -4.452267623804573304e-01 5.767638379064621290e+01 7.561397691386417819e+00 7.025139774476940602e-01
4.802302302302302337e+02 0.000000000000000000e+00 6.374998917955565503e+00 -4.537908234674148389e-01 5.757066262269283641e+01 7.549838407923559203e+00 6.777027511297717410e-01
4.806306306306306624e+02 0.000000000000000000e+00 6.362364888323313039e+00 -4.623649694064368987e-01 5.746486511909409955e+01 7.538301155717519464e+00 6.529135642754368973e-01
4.810310310310310342e+02 0.000000000000000000e+00 6.349762652309465238e+00 -4.709476225954745132e-01 5.735900356918577359e+01 7.526788299399456150e+00 6.281488384907163436e-01
4.814314314314314061e+02 0.000000000000000000e+00 6.337193340854696544e+00 -4.795371872887699283e-01 5.725309065375228101e+01 7.515302568696924368e+00 6.034107768009278061e-01
4.818318318318318347e+02 0.000000000000000000e+00 6.324658081014788991e+00 -4.881320805782962680e-01 5.714713903077672796e+01 7.503846735184893646e+00 5.787013654572348287e-01
4.822322322322322634e+02 0.000000000000000000e+00 6.312157995932210497e+00 -4.967307324097447463e-01 5.704116133540360067e+01 7.492423453721031024e+00 5.540225076128280080e-01
4.826326326326326353e+02 0.000000000000000000e+00 6.299694204839667577e+00 -5.053315856144990903e-01 5.693517017993698914e+01 7.481035261758250954e+00 5.293760248203938090e-01
4.830330330330330071e+02 0.000000000000000000e+00 6.287267823083197982e+00 -5.139330958385812664e-01 5.682917815386545612e+01 7.469684579396229651e+00 5.047636571049451959e-01
4.834334334334334358e+02 0.000000000000000000e+00 6.274879962084867202e+00 -5.225337316030476131e-01 5.672319782384249720e+01 7.458373709342325242e+00 4.801870628998727852e-01
4.838338338338338644e+02 0.000000000000000000e+00 6.262531729376519252e+00 -5.311319743022124840e-01 5.661724173368831714e+01 7.447104836908025050e+00 4.556478190753665558e-01
4.842342342342342363e+02 0.000000000000000000e+00 6.250224228582013097e+00 -5.397263181592393266e-01 5.651132240439693533e+01 7.435880030051578160e+00 4.311474209401922053e-01
4.846346346346346081e+02 0.000000000000000000e+00 6.237958559415446302e+00 -5.483152702687732472e-01 5.640545233413440940e+01 7.424701239333586500e+00 4.066872822345857230e-01
4.850350350350350368e+02 0.000000000000000000e+00 6.225735817700694952e+00 -5.568973505720720141e-01 5.629964399822995347e+01 7.413570297943650189e+00 3.822687351462406014e-01
4.854354354354354655e+02 0.000000000000000000e+00 6.213557095346544656e+00 -5.654710918783223406e-01 5.619390984920080712e+01 7.402488921687933043e+00 3.578930302712279854e-01
4.858358358358358373e+02 0.000000000000000000e+00 6.201423480359125051e+00 -5.740350398433236023e-01 5.608826231670960283e+01 7.391458708983833503e+00 3.335613366548528802e-01
4.862362362362362092e+02 0.000000000000000000e+00 6.189336056840133438e+00 -5.825877529783696218e-01 5.598271380760877491e+01 7.380481140879524560e+00 3.092747417792196529e-01
4.866366366366366378e+02 0.000000000000000000e+00 6.177295904985058428e+00 -5.911278026591304524e-01 5.587727670590503237e+01 7.369557581030861115e+00 2.850342515490211781e-01
4.870370370370370665e+02 0.000000000000000000e+00 6.165304101106272583e+00 -5.996537731078888100e-01 5.577196337279666238e+01 7.358689275733354407e+00 2.608407903128551197e-01
4.874374374374374383e+02 0.000000000000000000e+00 6.153361717583294421e+00 -6.081642614095272847e-01 5.566678614663267410e+01 7.347877353884868512e+00 2.366952008490130765e-01
4.878378378378378102e+02 0.000000000000000000e+00 6.141469822898315556e+00 -6.166578775097519838e-01 5.556175734293589130e+01 7.337122826999831204e+00 2.125982443637042252e-01
4.882382382382382389e+02 0.000000000000000000e+00 6.129629481643306121e+00 -6.251332441919998928e-01 5.545688925440828143e+01 7.326426589221668451e+00 1.885506005052661749e-01
4.886386386386386675e+02 0.000000000000000000e+00 6.117841754500474849e+00 -6.335889971182950831e-01 5.535219415092207385e+01 7.315789417326357125e+00 1.645528673552831833e-01
4.890390390390390394e+02 0.000000000000000000e+00 6.106107698235163639e+00 -6.420237847883925042e-01 5.524768427950554894e+01 7.305211970669134303e+00 1.406055614232570861e-01
4.894394394394394681e+02 0.000000000000000000e+00 6.094428365724269270e+00 -6.504362685753051210e-01 5.514337186436790716e+01 7.294694791269762391e+00 1.167091176572654376e-01
4.898398398398398967e+02 0.000000000000000000e+00 6.082804805934927117e+00 -6.588251226880004197e-01 5.503926910689393992e+01 7.284238303743251208e+00 9.286388944040879778e-02
4.902402402402402686e+02 0.000000000000000000e+00 6.071237890992620123e+00 -6.671892529404033212e-01 5.493538728689806305e+01 7.273842585281187212e+00 6.906991854194188818e-02
4.906406406406406404e+02 0.000000000000000000e+00 6.059725897275214379e+00 -6.755308456369846226e-01 5.483172580768602700e+01 7.263504159418232575e+00 4.532372888377267373e-02
4.910410410410410691e+02 0.000000000000000000e+00 6.048265113374640123e+00 -6.838545835403664341e-01 5.472827568682703259e+01 7.253216814774532395e+00 2.161928838972926314e-02
4.914414414414414978e+02 0.000000000000000000e+00 6.036851796020314964e+00 -6.921651756783830933e-01 5.462502779615263648e+01 7.242974172303462410e+00 -2.048617723460210982e-03
4.918418418418418696e+02 0.000000000000000000e+00 6.025482221915012815e+00 -7.004672921837595823e-01 5.452197304174077885e+01 7.232769869874644542e+00 -2.568481573206327084e-02
4.922422422422422414e+02 0.000000000000000000e+00 6.014152687690454968e+00 -7.087655642994405980e-01 5.441910236388380895e+01 7.222597687899678931e+00 -4.929408426868064907e-02
4.926426426426426701e+02 0.000000000000000000e+00 6.002859509941060878e+00 -7.170645843679324116e-01 5.431640673711868317e+01 7.212451555155041660e+00 -7.288115509318515706e-02
4.930430430430430988e+02 0.000000000000000000e+00 5.991599025223948161e+00 -7.253689058241974408e-01 5.421387717021630692e+01 7.202325548778532038e+00 -9.645071310337982595e-02
4.934434434434434706e+02 0.000000000000000000e+00 5.980367590037616310e+00 -7.336830432258523160e-01 5.411150470617265285e+01 7.192213894262167173e+00 -1.200073963545378319e-01
4.938438438438438425e+02 0.000000000000000000e+00 5.969161580845039339e+00 -7.420114722211934577e-01 5.400928042223718251e+01 7.182110965478827325e+00 -1.435557960203226457e-01
4.942442442442442712e+02 0.000000000000000000e+00 5.957977394059454923e+00 -7.503586295598552169e-01 5.390719542988264834e+01 7.172011284641399698e+00 -1.671004564318678831e-01
4.946446446446446998e+02 0.000000000000000000e+00 5.946811446037258975e+00 -7.587289131123498009e-01 5.380524087480154094e+01 7.161909522331200151e+00 -1.906458750493555954e-01
4.950450450450450717e+02 0.000000000000000000e+00 5.935660173104650994e+00 -7.671266818327637793e-01 5.370340793695760340e+01 7.151800497492644126e+00 -2.141965024904379788e-01
4.954454454454454435e+02 0.000000000000000000e+00 5.924520031538094145e+00 -7.755562557889561504e-01 5.360168783051122432e+01 7.141679177426141223e+00 -2.377567424929338813e-01
4.958458458458458722e+02 0.000000000000000000e+00 5.913387497564315254e+00 -7.840219161394657021e-01 5.350007180388161032e+01 7.131540677804082407e+00 -2.613309519432505112e-01
4.962462462462463009e+02 0.000000000000000000e+00 5.902259067358528455e+00 -7.925279051672617925e-01 5.339855113971125888e+01 7.121380262649523729e+00 -2.849234408728307244e-01
4.966466466466466727e+02 0.000000000000000000e+00 5.891131257060422399e+00 -8.010784262459935690e-01 5.329711715487661650e+01 7.111193344345068112e+00 -3.085384724563766667e-01
4.970470470470470445e+02 0.000000000000000000e+00 5.880000602770607543e+00 -8.096776438417663257e-01 5.319576120050584223e+01 7.100975483652405273e+00 -3.321802629887571356e-01
4.974474474474474732e+02 0.000000000000000000e+00 5.868863660515089009e+00 -8.183296835522213541e-01 5.309447466193972787e+01 7.090722389667902803e+00 -3.558529819329692145e-01
4.978478478478479019e+02 0.000000000000000000e+00 5.857717006303886365e+00 -8.270386320550215942e-01 5.299324895876011965e+01 7.080429919868791444e+00 -3.795607518757293519e-01
4.982482482482482737e+02 0.000000000000000000e+00 5.846557236091953769e+00 -8.358085371362733440e-01 5.289207554479169460e+01 7.070094080082967025e+00 -4.033076485381315024e-01
4.986486486486486456e+02 0.000000000000000000e+00 5.835380965770298189e+00 -8.446434076887499032e-01 5.279094590808064424e+01 7.059711024510306743e+00 -4.270977008111742634e-01
4.990490490490490743e+02 0.000000000000000000e+00 5.824184831206835611e+00 -8.535472137136679294e-01 5.268985157091599092e+01 7.049277055692471095e+00 -4.509348906953647429e-01
4.994494494494495029e+02 0.000000000000000000e+00 5.812965488219745680e+00 -8.625238863011475132e-01 5.258878408982603503e+01 7.038788624559089158e+00 -4.748231533415747663e-01
4.998498498498498748e+02 0.000000000000000000e+00 5.801719612568589923e+00 -8.715773176604102446e-01 5.248773505555703878e+01 7.028242330372691526e+00 -4.987663770528172336e-01
5.002502502502502466e+02 0.000000000000000000e+00 5.790444378590109409e+00 -8.807108006845254522e-01 5.238669671355999924e+01 7.017635498620222734e+00 -5.227678254193790508e-01
5.006506506506506753e+02 0.000000000000000000e+00 5.779143488719995503e+00 -8.899199896816867295e-01 5.228566976045456727e+01 7.006973439322550234e+00 -5.468228789844431503e-01
5.010510510510511040e+02 0.000000000000000000e+00 5.767825342655186205e+00 -8.991950755738997714e-01 5.218466095353058165e+01 6.996267237406428308e+00 -5.709213347593333765e-01
5.014514514514514758e+02 0.000000000000000000e+00 5.756498432615941852e+00 -9.085261730259475144e-01 5.208367715520978436e+01 6.985528504124260962e+00 -5.950531780456458364e-01
5.018518518518518476e+02 0.000000000000000000e+00 5.745171239016855225e+00 -9.179034420423448637e-01 5.198272519863955665e+01 6.974768996474978167e+00 -6.192085045135797827e-01
5.022522522522522763e+02 0.000000000000000000e+00 5.733852230456193411e+00 -9.273170879779968345e-01 5.188181188765916829e+01 6.964000300044403957e+00 -6.433774400349534517e-01
5.026526526526527050e+02 0.000000000000000000e+00 5.722549863733661368e+00 -9.367573615204349835e-01 5.178094399684418647e+01 6.953233822329707436e+00 -6.675501406743222788e-01
5.030530530530530768e+02 0.000000000000000000e+00 5.711272583841520145e+00 -9.462145587164627614e-01 5.168012827145851418e+01 6.942480792725191918e+00 -6.917167926712153303e-01
5.034534534534534487e+02 0.000000000000000000e+00 5.700028823971692304e+00 -9.556790209348520193e-01 5.157937142749524639e+01 6.931752262540058496e+00 -7.158676124419116604e-01
5.038538538538538774e+02 0.000000000000000000e+00 5.688827005510432855e+00 -9.651411348983174321e-01 5.147868015165713018e+01 6.921059104971760689e+00 -7.399928465972038794e-01
5.042542542542543060e+02 0.000000000000000000e+00 5.677675538047211035e+00 -9.745913326568711454e-01 5.137806110135656468e+01 6.910412015137978869e+00 -7.640827719210818714e-01
5.046546546546546779e+02 0.000000000000000000e+00 5.666582819353394029e+00 -9.840200916233499129e-01 5.127752090471027202e+01 6.899821510037540406e+00 -7.881276953938254337e-01
5.050550550550550497e+02 0.000000000000000000e+00 5.655557235401786897e+00 -9.934179345378879589e-01 5.117706616056416635e+01 6.889297928596604947e+00 -8.121179541706879945e-01
5.054554554554554784e+02 0.000000000000000000e+00 5.644607160364856213e+00 -1.002775429482127834e+00 5.107670343846848482e+01 6.878851431633137281e+00 -8.360439155925547539e-01
5.058558558558559071e+02 0.000000000000000000e+00 5.633740956596966498e+00 -1.012083189895207624e+00 5.097643927867601121e+01 6.868492001856907336e+00 -8.598959771841663269e-01
5.062562562562562789e+02 0.000000000000000000e+00 5.622966974669907358e+00 -1.021331874532904749e+00 5.087628019216872133e+01 6.858229443908570033e+00 -8.836645666505660301e-01
5.066566566566566507e+02 0.000000000000000000e+00 5.612293553333813634e+00 -1.030512187519150302e+00 5.077623266063291396e+01 6.848073384304598221e+00 -9.073401418930870932e-01
5.070570570570570794e+02 0.000000000000000000e+00 5.601729019545587107e+00 -1.039614878292738354e+00 5.067630313647164542e+01 6.838033271490573384e+00 -9.309131909702728080e-01
5.074574574574574513e+02 0.000000000000000000e+00 5.591281688445803866e+00 -1.048630741653511222e+00 5.057649804278874228e+01 6.828118375787894934e+00 -9.543742321547199481e-01
5.078578578578578799e+02 0.000000000000000000e+00 5.580959863369372442e+00 -1.057550617748148625e+00 5.047682377340834137e+01 6.818337789439965491e+00 -9.777138138904462039e-01
5.082582582582582518e+02 0.000000000000000000e+00 5.570771835873955524e+00 -1.066365392034640536e+00 5.037728669287844241e+01 6.808700426592650956e+00 -1.000922514789337470e+00
5.086586586586586805e+02 0.000000000000000000e+00 5.560725885676021107e+00 -1.075065995349788750e+00 5.027789313643538094e+01 6.799215023288951443e+00 -1.023990943675556764e+00
5.090590590590590523e+02 0.000000000000000000e+00 5.550830280711238629e+00 -1.083643403848810749e+00 5.017864941004290813e+01 6.789890137472553988e+00 -1.046909739537582595e+00
5.094594594594594810e+02 0.000000000000000000e+00 5.541093277106057258e+00 -1.092088639030208697e+00 5.007956179037797995e+01 6.780734149003819766e+00 -1.069669571544196174e+00
5.098598598598598528e+02 0.000000000000000000e+00 5.531523119177705894e+00 -1.100392767749980294e+00 4.998063652482365171e+01 6.771755259638467805e+00 -1.092261139064021336e+00
5.102602602602602815e+02 0.000000000000000000e+00 5.522127337830085025e+00 -1.108547650822799824e+00 4.988187904056751165e+01 6.762960702118903100e+00 -1.114675962552880151e+00
5.106606606606606533e+02 0.000000000000000000e+00 5.512904355370551457e+00 -1.116554858096918679e+00 4.978328454947700266e+01 6.754347345065525587e+00 -1.136915778646496733e+00
5.110610610610610820e+02 0.000000000000000000e+00 5.503846240925369671e+00 -1.124422691402671148e+00 4.968484118845672981e+01 6.745904833326932248e+00 -1.158989320645176235e+00
5.114614614614614538e+02 0.000000000000000000e+00 5.494944933282397415e+00 -1.132159572016178117e+00 4.958653697298842644e+01 6.737622624328309939e+00 -1.180905206194182711e+00
5.118618618618618825e+02 0.000000000000000000e+00 5.486192370518949701e+00 -1.139773903798158017e+00 4.948835994047051656e+01 6.729490880234223482e+00 -1.202672006090921286e+00
5.122622622622623112e+02 0.000000000000000000e+00 5.477580489998246094e+00 -1.147274073217019463e+00 4.939029815020390402e+01 6.721500259327939375e+00 -1.224298293793779635e+00
5.126626626626626830e+02 0.000000000000000000e+00 5.469101228344541710e+00 -1.154668449334650404e+00 4.929233968339374883e+01 6.713641529389136053e+00 -1.245792645436338830e+00
5.130630630630630549e+02 0.000000000000000000e+00 5.460746521492865213e+00 -1.161965383806418117e+00 4.919447264316545443e+01 6.705905563446634687e+00 -1.267163639791846208e+00
5.134634634634635404e+02 0.000000000000000000e+00 5.452508304641057180e+00 -1.169173210875840141e+00 4.909668515454690407e+01 6.698283339774846468e+00 -1.288419858315847932e+00
5.138638638638637985e+02 0.000000000000000000e+00 5.444378512271086379e+00 -1.176300247397676912e+00 4.899896536446668449e+01 6.690765941877785394e+00 -1.309569885121319999e+00
5.142642642642642841e+02 0.000000000000000000e+00 5.436349078152602488e+00 -1.183354792809510059e+00 4.890130144177184945e+01 6.683344558508608202e+00 -1.330622306973339164e+00
5.146646646646646559e+02 0.000000000000000000e+00 5.428411935346488804e+00 -1.190345129153058679e+00 4.880368157721726163e+01 6.676010483657179861e+00 -1.351585713315728299e+00
5.150650650650650277e+02 0.000000000000000000e+00 5.420559016176440537e+00 -1.197279521058192131e+00 4.870609398346026353e+01 6.668755116560731722e+00 -1.372468696233752894e+00
5.154654654654655133e+02 0.000000000000000000e+00 5.412782252252057447e+00 -1.204166215760693603e+00 4.860852689506423019e+01 6.661569961684321584e+00 -1.393279850496753625e+00
5.158658658658658851e+02 0.000000000000000000e+00 5.405073574488383770e+00 -1.211013443070285689e+00 4.851096856851988548e+01 6.654446628759913551e+00 -1.414027773517290143e+00
5.162662662662662569e+02 0.000000000000000000e+00 5.397424913052617512e+00 -1.217829415422144734e+00 4.841340728219911682e+01 6.647376832734863683e+00 -1.434721065381339145e+00
5.166666666666667425e+02 0.000000000000000000e+00 5.389828197401413945e+00 -1.224622327828939206e+00 4.831583133639938410e+01 6.640352393802118058e+00 -1.455368328841188941e+00
5.170670670670670006e+02 0.000000000000000000e+00 5.382275356291543744e+00 -1.231400357895040543e+00 4.821822905332595610e+01 6.633365237416199989e+00 -1.475978169290570463e+00
5.174674674674674861e+02 0.000000000000000000e+00 5.374758317740813141e+00 -1.238171665836063084e+00 4.812058877708480509e+01 6.626407394243472027e+00 -1.496559194810842541e+00
5.178678678678678580e+02 0.000000000000000000e+00 5.367269009065367413e+00 -1.244944394448666003e+00 4.802289887369859400e+01 6.619471000220755741e+00 -1.517120016123030268e+00
5.182682682682682298e+02 0.000000000000000000e+00 5.359799356849492824e+00 -1.251726669137198655e+00 4.792514773109068926e+01 6.612548296496711941e+00 -1.537669246626904851e+00
5.186686686686687153e+02 0.000000000000000000e+00 5.352341286968709255e+00 -1.258526597890607945e+00 4.782732375909404254e+01 6.605631629485131384e+00 -1.558215502383220041e+00
5.190690690690690872e+02 0.000000000000000000e+00 5.344886724586217497e+00 -1.265352271294872821e+00 4.772941538946184892e+01 6.598713450838289418e+00 -1.578767402094172212e+00
5.194694694694694590e+02 0.000000000000000000e+00 5.337427594133359321e+00 -1.272211762543662417e+00 4.763141107583912515e+01 6.591786317436287845e+00 -1.599333567153138347e+00
5.198698698698699445e+02 0.000000000000000000e+00 5.329955819323828337e+00 -1.279113127415243412e+00 4.753329929378224961e+01 6.584842891401265774e+00 -1.619922621600267121e+00
5.202702702702702027e+02 0.000000000000000000e+00 5.322463593678605775e+00 -1.286064131408082289e+00 4.743506999786362144e+01 6.577876224820755624e+00 -1.640542907429320962e+00
5.206706706706706882e+02 0.000000000000000000e+00 5.314946071234061264e+00 -1.293069539915592259e+00 4.733672937893551591e+01 6.570882593422311402e+00 -1.661199650804690009e+00
5.210710710710710600e+02 0.000000000000000000e+00 5.307400210975643517e+00 -1.300132299453693463e+00 4.723829371567234148e+01 6.563860081355343823e+00 -1.681896148900463572e+00
5.214714714714714319e+02 0.000000000000000000e+00 5.299822962941291848e+00 -1.307255372610782729e+00 4.713977936135371749e+01 6.556805329749337830e+00 -1.702635619395209687e+00
5.218718718718719174e+02 0.000000000000000000e+00 5.292211241087585449e+00 -1.314441765490670377e+00 4.704120258864818993e+01 6.549714280170704228e+00 -1.723421287035620253e+00
5.222722722722722892e+02 0.000000000000000000e+00 5.284561923208030976e+00 -1.321694527739225578e+00 4.694257958954040078e+01 6.542582880962655167e+00 -1.744256395674881333e+00
5.226726726726726611e+02 0.000000000000000000e+00 5.276871851016551318e+00 -1.329016752535494561e+00 4.684392647539326049e+01 6.535407091535105906e+00 -1.765144208187408026e+00
5.230730730730731466e+02 0.000000000000000000e+00 5.269137830083536755e+00 -1.336411576577489768e+00 4.674525927690709182e+01 6.528182882306055035e+00 -1.786088006518582461e+00
5.234734734734735184e+02 0.000000000000000000e+00 5.261356629873148449e+00 -1.343882180108835200e+00 4.664659394413206428e+01 6.520906234733558904e+00 -1.807091091674095651e+00
5.238738738738738903e+02 0.000000000000000000e+00 5.253524983720225805e+00 -1.351431786911660993e+00 4.654794634646641782e+01 6.513573141312178905e+00 -1.828156783696854859e+00
5.242742742742743758e+02 0.000000000000000000e+00 5.245639588833839184e+00 -1.359063664292392559e+00 4.644933227265113374e+01 6.506179605562323331e+00 -1.849288421720274300e+00
5.246746746746746339e+02 0.000000000000000000e+00 5.237697106334593400e+00 -1.366781123088856020e+00 4.635076743079480366e+01 6.498721642051563663e+00 -1.870489363900773583e+00
5.250750750750751195e+02 0.000000000000000000e+00 5.229694161197784297e+00 -1.374587517677383630e+00 4.625226744834520787e+01 6.491195276371541922e+00 -1.891762987462186629e+00
5.254754754754754913e+02 0.000000000000000000e+00 5.221627342278267747e+00 -1.382486245965708349e+00 4.615384787209464434e+01 6.483596545136194322e+00 -1.913112688701090747e+00
5.258758758758758631e+02 0.000000000000000000e+00 5.213493202326446863e+00 -1.390480749396516558e+00 4.605552416818348149e+01 6.475921496011949330e+00 -1.934541882956608561e+00
5.262762762762763487e+02 0.000000000000000000e+00 5.205288257966955712e+00 -1.398574512943895343e+00 4.595731172212147442e+01 6.468166187691082314e+00 -1.956054004615737085e+00
5.266766766766767205e+02 0.000000000000000000e+00 5.197008989702212034e+00 -1.406771065108003427e+00 4.585922583874868508e+01 6.460326689902373687e+00 -1.977652507138216720e+00
5.270770770770770923e+02 0.000000000000000000e+00 5.188651841923075381e+00 -1.415073977936387450e+00 4.576128174226035128e+01 6.452399083395121693e+00 -1.999340863031662252e+00
5.274774774774775778e+02 0.000000000000000000e+00 5.180213222894636260e+00 -1.423486866997336620e+00 4.566349457619622854e+01 6.444379459969340473e+00 -2.021122563858668286e+00
5.278778778778778360e+02 0.000000000000000000e+00 5.171689504754439781e+00 -1.432013391406528058e+00 4.556587940344591914e+01 6.436263922440232932e+00 -2.043001120259901882e+00
5.282782782782783215e+02 0.000000000000000000e+00 5.163077023546236433e+00 -1.440657253795052384e+00 4.546845120626841208e+01 6.428048584680823296e+00 -2.064980061895482777e+00
5.286786786786786934e+02 0.000000000000000000e+00 5.154372079177349519e+00 -1.449422200334282707e+00 4.537122488624589778e+01 6.419729571575771843e+00 -2.087062937505379523e+00
5.290790790790790652e+02 0.000000000000000000e+00 5.145570935431109660e+00 -1.458312020735874626e+00 4.527421526431929522e+01 6.411303019046243890e+00 -2.109253314893422271e+00
5.294794794794795507e+02 0.000000000000000000e+00 5.136669819981065643e+00 -1.467330548237555377e+00 4.517743708078647558e+01 6.402765074058791583e+00 -2.131554780900657420e+00
5.298798798798799226e+02 0.000000000000000000e+00 5.127664924380326283e+00 -1.476481659613781972e+00 4.508090499527916961e+01 6.394111894596932189e+00 -2.153970941440874753e+00
5.302802802802802944e+02 0.000000000000000000e+00 5.118553390872193631e+00 -1.485768281490607023e+00 4.498463208333980390e+01 6.385340638621173071e+00 -2.176504432529924316e+00
5.306806806806807799e+02 0.000000000000000000e+00 5.109342101976110939e+00 -1.495183535736188674e+00 4.488861633525864647e+01 6.376458272105978153e+00 -2.199148111955651075e+00
5.310810810810810381e+02 0.000000000000000000e+00 5.100043558821099055e+00 -1.504714886584324063e+00 4.479284724993171096e+01 6.367477763413731395e+00 -2.221889154430556346e+00
5.314814814814815236e+02 0.000000000000000000e+00 5.090670403509633957e+00 -1.514349658249258823e+00 4.469731448558356135e+01 6.358413248570116139e+00 -2.244714523753188473e+00
5.318818818818818954e+02 0.000000000000000000e+00 5.081235354447599661e+00 -1.524075100165944718e+00 4.460200796505908727e+01 6.349279055934076155e+00 -2.267611113227374631e+00
5.322822822822822673e+02 0.000000000000000000e+00 5.071751206347840935e+00 -1.533878386950959793e+00 4.450691787579685865e+01 6.340089493685141520e+00 -2.290565753751749867e+00
5.326826826826827528e+02 0.000000000000000000e+00 5.062230830219505151e+00 -1.543746618427377371e+00 4.441203466984688930e+01 6.330858849810994116e+00 -2.313565213780677254e+00
5.330830830830831246e+02 0.000000000000000000e+00 5.052687173375147722e+00 -1.553666819635424190e+00 4.431734906384932060e+01 6.321601392093256777e+00 -2.336596199359775028e+00
5.334834834834834965e+02 0.000000000000000000e+00 5.043133259441390237e+00 -1.563625940764978850e+00 4.422285203907705409e+01 6.312331368151902211e+00 -2.359645354092165803e+00
5.338838838838839820e+02 0.000000000000000000e+00 5.033582188334051466e+00 -1.573610857267482288e+00 4.412853484137713167e+01 6.303063005402620433e+00 -2.382699259172227357e+00
5.342842842842842401e+02 0.000000000000000000e+00 5.024047136275910930e+00 -1.583608369749356370e+00 4.403438898122402634e+01 6.293810511060371482e+00 -2.405744433360723633e+00
5.346846846846847257e+02 0.000000000000000000e+00 5.014541355798485256e+00 -1.593605204032400025e+00 4.394040623368589138e+01 6.284588072182017982e+00 -2.428767332988357452e+00
5.350850850850850975e+02 0.000000000000000000e+00 5.005078175726040968e+00 -1.603588011148460168e+00 4.384657863843699488e+01 6.275409855602376297e+00 -2.451754351975310442e+00
5.354854854854854693e+02 0.000000000000000000e+00 4.995671001191581695e+00 -1.613543367311010002e+00 4.375289849975239065e+01 6.266290007983954524e+00 -2.474691821801044966e+00
5.358858858858859548e+02 0.000000000000000000e+00 4.986333313626190034e+00 -1.623457773936465287e+00 4.365935838652035272e+01 6.257242655799188924e+00 -2.497566011538054909e+00
5.362862862862863267e+02 0.000000000000000000e+00 4.977078670778567471e+00 -1.633317657645960708e+00 4.356595113223349358e+01 6.248281905328667563e+00 -2.520363127803904035e+00
5.366866866866866985e+02 0.000000000000000000e+00 4.967920706672401820e+00 -1.643109370267126224e+00 4.347266983497100057e+01 6.239421842655801242e+00 -2.543069314828727556e+00
5.370870870870871840e+02 0.000000000000000000e+00 4.958873131666763356e+00 -1.652819188803889006e+00 4.337950785745547932e+01 6.230676533697021569e+00 -2.565670654380625137e+00
5.374874874874874422e+02 0.000000000000000000e+00 4.949949732393932322e+00 -1.662433315495093211e+00 4.328645882696413594e+01 6.222060024143161172e+00 -2.588153165834938818e+00
5.378878878878879277e+02 0.000000000000000000e+00 4.941164371805584210e+00 -1.671937877745222067e+00 4.319351663541581843e+01 6.213586339535837055e+00 -2.610502806117409591e+00
5.382882882882882996e+02 0.000000000000000000e+00 4.932530989163907975e+00 -1.681318928172359506e+00 4.310067543932660783e+01 6.205269485205278102e+00 -2.632705469739704540e+00
5.386886886886886714e+02 0.000000000000000000e+00 4.924063600006078900e+00 -1.690562444597532021e+00 4.300792965979738369e+01 6.197123446288088644e+00 -2.654746988792311413e+00
5.390890890890891569e+02 0.000000000000000000e+00 4.915776296195772943e+00 -1.699654330037603245e+00 4.291527398256711479e+01 6.189162187743235677e+00 -2.676613132928551408e+00
5.394894894894895288e+02 0.000000000000000000e+00 4.907683245894745028e+00 -1.708580412708826657e+00 4.282270335795601568e+01 6.181399654337838001e+00 -2.698289609378790033e+00
5.398898898898899006e+02 0.000000000000000000e+00 4.899798693562829044e+00 -1.717326446026845588e+00 4.273021300089219210e+01 6.173849770641837154e+00 -2.719762062959318882e+00
5.402902902902903861e+02 0.000000000000000000e+00 4.892135507468253763e+00 -1.725879543435837604e+00 4.263779940581535755e+01 6.166524950142360240e+00 -2.741017566957992813e+00
5.406906906906906443e+02 0.000000000000000000e+00 4.884692434830029129e+00 -1.734240772735873293e+00 4.254546823584171023e+01 6.159423028339716666e+00 -2.762057691752417554e+00
5.410910910910911298e+02 0.000000000000000000e+00 4.877460194435911944e+00 -1.742419137807260654e+00 4.245322916567317861e+01 6.152533454864439477e+00 -2.782892313796025974e+00
5.414914914914915016e+02 0.000000000000000000e+00 4.870429363387884791e+00 -1.750423783422050406e+00 4.236109081082162220e+01 6.145845290392415450e+00 -2.803531539672832196e+00
5.418918918918918735e+02 0.000000000000000000e+00 4.863590467182987709e+00 -1.758263906159740486e+00 4.226906068191915722e+01 6.139347575709663829e+00 -2.823985511694715456e+00
5.422922922922923590e+02 0.000000000000000000e+00 4.856933979720423622e+00 -1.765948754421486910e+00 4.217714518469328766e+01 6.133029388653454816e+00 -2.844264400529539216e+00
5.426926926926927308e+02 0.000000000000000000e+00 4.850450323324650981e+00 -1.773487628371483993e+00 4.208534962000953783e+01 6.126879844106980499e+00 -2.864378405154965890e+00
5.430930930930931027e+02 0.000000000000000000e+00 4.844129868704527553e+00 -1.780889879999136838e+00 4.199367818383947792e+01 6.120888093985143996e+00 -2.884337752917076614e+00
5.434934934934935882e+02 0.000000000000000000e+00 4.837962934990613917e+00 -1.788164913076428775e+00 4.190213396727848760e+01 6.115043327246993954e+00 -2.904152699473527832e+00
5.438938938938938463e+02 0.000000000000000000e+00 4.831939789720962608e+00 -1.795322183184566711e+00 4.181071895652976877e+01 6.109334769901053619e+00 -2.923833528845065644e+00
5.442942942942943318e+02 0.000000000000000000e+00 4.826050648828683620e+00 -1.802371197699770278e+00 4.171943403291678010e+01 6.103751684984004555e+00 -2.943390553371116880e+00
5.446946946946947037e+02 0.000000000000000000e+00 4.820285676665037045e+00 -1.809321515798600899e+00 4.162827897288678969e+01 6.098283372583779283e+00 -2.962834113750645315e+00
5.450950950950950755e+02 0.000000000000000000e+00 4.814634985974564074e+00 -1.816182748454409079e+00 4.153725244798778249e+01 6.092919169834232207e+00 -2.982174578999519099e+00
5.454954954954955610e+02 0.000000000000000000e+00 4.809088637932390498e+00 -1.822964558435558047e+00 4.144635202490931647e+01 6.087648450897376051e+00 -3.001422346486037895e+00
5.458958958958959329e+02 0.000000000000000000e+00 4.803636642082054209e+00 -1.829676660316081893e+00 4.135557416543456100e+01 6.082460626982921781e+00 -3.020587841909616600e+00
5.462962962962963047e+02 0.000000000000000000e+00 4.798268956415441266e+00 -1.836328820470356504e+00 4.126491422646871854e+01 6.077345146344725890e+00 -3.039681519318548908e+00
5.466966966966967902e+02 0.000000000000000000e+00 4.792975487303507975e+00 -1.842930857057112348e+00 4.117436646004080103e+01 6.072291494287895830e+00 -3.058713861086914676e+00
5.470970970970970484e+02 0.000000000000000000e+00 4.787746089537137095e+00 -1.849492640054961612e+00 4.108392401329652444e+01 6.067289193127933800e+00 -3.077695377941225274e+00
5.474974974974975339e+02 0.000000000000000000e+00 4.782570566296939774e+00 -1.856024091226871064e+00 4.099357892847876883e+01 6.062327802251132880e+00 -3.096636608935554591e+00
5.478978978978979058e+02 0.000000000000000000e+00 4.777438669197664467e+00 -1.862535184134372912e+00 4.090332214298264546e+01 6.057396918082602610e+00 -3.115548121462197173e+00
5.482982982982982776e+02 0.000000000000000000e+00 4.772340098238458950e+00 -1.869035944137564798e+00 4.081314348929510061e+01 6.052486174080939918e+00 -3.134440511264102724e+00
5.486986986986987631e+02 0.000000000000000000e+00 4.767264501825962952e+00 -1.875536448407544299e+00 4.072303169501978459e+01 6.047585240741781831e+00 -3.153324402410007110e+00
5.490990990990991349e+02 0.000000000000000000e+00 4.762201476790295374e+00 -1.882046825903316289e+00 4.063297438288593355e+01 6.042683825612016335e+00 -3.172210447315748638e+00
5.494994994994995068e+02 0.000000000000000000e+00 4.757140568347750786e+00 -1.888577257382451080e+00 4.054295807073060587e+01 6.037771673275571516e+00 -3.191109326735386276e+00
5.498998998998999923e+02 0.000000000000000000e+00 4.752071270127444791e+00 -1.895137975415295273e+00 4.045296817151999846e+01 6.032838565362297345e+00 -3.210031749752317864e+00
5.503003003003002505e+02 0.000000000000000000e+00 4.746983416833217007e+00 -1.901738881350922838e+00 4.036298943529637029e+01 6.027874762509100037e+00 -3.228988011830580263e+00
5.507007007007007360e+02 0.000000000000000000e+00 4.741870137582537836e+00 -1.908386668864281432e+00 4.027300893035423712e+01 6.022874332751726456e+00 -3.247984650041502164e+00
5.511011011011011078e+02 0.000000000000000000e+00 4.736726242377642393e+00 -1.915086403537102910e+00 4.018300398837126863e+01 6.017833550117757113e+00 -3.267025854864158418e+00
5.515015015015014797e+02 0.000000000000000000e+00 4.731546564837429969e+00 -1.921843139001566669e+00 4.009294014901598757e+01 6.012749180692722462e+00 -3.286115371247788630e+00
5.519019019019019652e+02 0.000000000000000000e+00 4.726325949382825797e+00 -1.928661929417430088e+00 4.000278419019842602e+01 6.007617951278021451e+00 -3.305256979993842492e+00
5.523023023023023370e+02 0.000000000000000000e+00 4.721059251249215549e+00 -1.935547829466699454e+00 3.991250489618991537e+01 6.002436482599904366e+00 -3.324454520233999233e+00
5.527027027027027088e+02 0.000000000000000000e+00 4.715741336484668977e+00 -1.942505894339419115e+00 3.982207305765683714e+01 5.997201289291709259e+00 -3.343711889439049401e+00
5.531031031031031944e+02 0.000000000000000000e+00 4.710367081928623634e+00 -1.949541179770974964e+00 3.973146147158779229e+01 5.991908779890309233e+00 -3.363033043424223933e+00
5.535035035035034525e+02 0.000000000000000000e+00 4.704931375236753865e+00 -1.956658742008343665e+00 3.964064494136998462e+01 5.986555256844994233e+00 -3.382421996350970517e+00
5.539039039039039380e+02 0.000000000000000000e+00 4.699429114879194458e+00 -1.963863637813645369e+00 3.954960027674481182e+01 5.981136916526352820e+00 -3.401882820702084587e+00
5.543043043043043099e+02 0.000000000000000000e+00 4.693855210121000709e+00 -1.971160924478354559e+00 3.945830629382740540e+01 5.975649849215614040e+00 -3.421419647303025613e+00
5.547047047047046817e+02 0.000000000000000000e+00 4.688204581032806573e+00 -1.978555659823300061e+00 3.936674381507643261e+01 5.970090039093989276e+00 -3.441036665345009737e+00
5.551051051051051672e+02 0.000000000000000000e+00 4.682472158512140936e+00 -1.986052902177348756e+00 3.927489566934738718e+01 5.964453364265764890e+00 -3.460738122321060928e+00
5.555055055055055391e+02 0.000000000000000000e+00 4.676652884242571417e+00 -1.993657710396945504e+00 3.918274669184285131e+01 5.958735596742315010e+00 -3.480528324089959824e+00
5.559059059059059109e+02 0.000000000000000000e+00 4.670741710727455143e+00 -2.001375143869665862e+00 3.909028372413381192e+01 5.952932402447430604e+00 -3.500411634837163888e+00
5.563063063063063964e+02 0.000000000000000000e+00 4.664733601275727892e+00 -2.009210262487570731e+00 3.899749561416143706e+01 5.947039341219095832e+00 -3.520392477089018257e+00
5.567067067067066546e+02 0.000000000000000000e+00 4.658623529998351387e+00 -2.017168126680957130e+00 3.890437321622464140e+01 5.941051866795277192e+00 -3.540475331723413888e+00
5.571071071071071401e+02 0.000000000000000000e+00 4.652406481822524142e+00 -2.025253797393489208e+00 3.881090939099784975e+01 5.934965326845897948e+00 -3.560664737937813129e+00
5.575075075075075119e+02 0.000000000000000000e+00 4.646077452465036117e+00 -2.033472336103514522e+00 3.871709900551678629e+01 5.928774962930205561e+00 -3.580965293290105933e+00
5.579079079079078838e+02 0.000000000000000000e+00 4.639631448469572206e+00 -2.041828804788536900e+00 3.862293893317669813e+01 5.922475910534075183e+00 -3.601381653659530002e+00
5.583083083083083693e+02 0.000000000000000000e+00 4.633063487185395957e+00 -2.050328265971401720e+00 3.852842805375722435e+01 5.916063199050469734e+00 -3.621918533275092500e+00
5.587087087087087411e+02 0.000000000000000000e+00 4.626368596762020502e+00 -2.058975782682992417e+00 3.843356725338331614e+01 5.909531751788321685e+00 -3.642580704696030125e+00
5.591091091091091130e+02 0.000000000000000000e+00 4.619541816143879487e+00 -2.067776418492428547e+00 3.833835942455010581e+01 5.902876385956545846e+00 -3.663372998847336248e+00
5.595095095095095985e+02 0.000000000000000000e+00 4.612578195114735991e+00 -2.076735237459104155e+00 3.824280946613711762e+01 5.896091812688908362e+00 -3.684300304946930282e+00
5.599099099099098567e+02 0.000000000000000000e+00 4.605472794235510037e+00 -2.085857304201965690e+00 3.814692428336741159e+01 5.889172637019157719e+00 -3.705367570598028237e+00
5.603103103103103422e+02 0.000000000000000000e+00 4.598222572035126632e+00 -2.095145794573483045e+00 3.805071532435988502e+01 5.882115167821666546e+00 -3.726577991798762923e+00
5.607107107107107140e+02 0.000000000000000000e+00 4.590839078307595855e+00 -2.104589280385482652e+00 3.795421690701417106e+01 5.874929581921151112e+00 -3.747920882103628060e+00
5.611111111111110858e+02 0.000000000000000000e+00 4.583340659598533762e+00 -2.114169513941277501e+00 3.785747385710358515e+01 5.867632471209915934e+00 -3.769379627728497439e+00
5.615115115115115714e+02 0.000000000000000000e+00 4.575745702535272130e+00 -2.123868188180111360e+00 3.776053015571179117e+01 5.860240409910844051e+00 -3.790937948181749562e+00
5.619119119119119432e+02 0.000000000000000000e+00 4.568072595859007379e+00 -2.133666974684089723e+00 3.766342884263096380e+01 5.852770063057732841e+00 -3.812579432368679022e+00
5.623123123123123150e+02 0.000000000000000000e+00 4.560339730412366066e+00 -2.143547523676403443e+00 3.756621201639021024e+01 5.845238230207883134e+00 -3.834287523318380408e+00
5.627127127127128006e+02 0.000000000000000000e+00 4.552565499164273888e+00 -2.153491464000012456e+00 3.746892083423247755e+01 5.837661845621511247e+00 -3.856045518174866515e+00
5.631131131131130587e+02 0.000000000000000000e+00 4.544768297185086681e+00 -2.163480403163831056e+00 3.737159551211988173e+01 5.830057978212010994e+00 -3.877836568232595482e+00
5.635135135135135442e+02 0.000000000000000000e+00 4.536966521653695850e+00 -2.173495927285884477e+00 3.727427532474614225e+01 5.822443831595691677e+00 -3.899643678895614585e+00
5.639139139139139161e+02 0.000000000000000000e+00 4.529178571869962866e+00 -2.183519601155481382e+00 3.717699860550638391e+01 5.814836744034934668e+00 -3.921449709709534659e+00
5.643143143143142879e+02 0.000000000000000000e+00 4.521422849240508413e+00 -2.193532968167488661e+00 3.707980274653444042e+01 5.807254188500365899e+00 -3.943237374333108392e+00
5.647147147147147734e+02 0.000000000000000000e+00 4.513717757280488740e+00 -2.203517550384503920e+00 3.698272419867443261e+01 5.799713772624670582e+00 -3.964989240568428386e+00
5.651151151151151453e+02 0.000000000000000000e+00 4.506081701613595669e+00 -2.213454848490670201e+00 3.688579847148787394e+01 5.792233238722133137e+00 -3.986687730336058166e+00
5.655155155155155171e+02 0.000000000000000000e+00 4.498533089989820155e+00 -2.223326341805886841e+00 3.678906013327676305e+01 5.784830463793966260e+00 -4.008315119689243033e+00
5.659159159159160026e+02 0.000000000000000000e+00 4.491090332253477868e+00 -2.233113488307125749e+00 3.669254281103739856e+01 5.777523459505218284e+00 -4.029853538797922852e+00
5.663163163163162608e+02 0.000000000000000000e+00 4.483771840368078188e+00 -2.242797724591127917e+00 3.659627919050478795e+01 5.770330372211418535e+00 -4.051284971980706473e+00
5.667167167167167463e+02 0.000000000000000000e+00 4.476596028410995132e+00 -2.252360465909930554e+00 3.650030101612955491e+01 5.763269482937261046e+00 -4.072591257667568243e+00
5.671171171171171181e+02 0.000000000000000000e+00 4.469581312557480146e+00 -2.261783106140669020e+00 3.640463909107793938e+01 5.756359207390815413e+00 -4.093754088421164283e+00
5.675175175175174900e+02 0.000000000000000000e+00 4.462746111110860170e+00 -2.271047017808669466e+00 3.630932327724600839e+01 5.749618095954645014e+00 -4.114755010929727064e+00
5.679179179179179755e+02 0.000000000000000000e+00 4.456108844481221354e+00 -2.280133552060803481e+00 3.621438249524189246e+01 5.743064833700017857e+00 -4.135575426014170830e+00
5.683183183183183473e+02 0.000000000000000000e+00 4.449687935181856346e+00 -2.289024038709897013e+00 3.611984472440354921e+01 5.736718240365590304e+00 -4.156196588619209820e+00
5.687187187187187192e+02 0.000000000000000000e+00 4.443501807843475149e+00 -2.297699786186768733e+00 3.602573700277389435e+01 5.730597270368065210e+00 -4.176599607825792759e+00
5.691191191191192047e+02 0.000000000000000000e+00 4.437568889205323330e+00 -2.306142081572204461e+00 3.593208542713632880e+01 5.724721012807520992e+00 -4.196765446831562940e+00
5.695195195195194628e+02 0.000000000000000000e+00 4.431907608122287456e+00 -2.314332190577417236e+00 3.583891515298276431e+01 5.719108691465635275e+00 -4.216674922968621786e+00
5.699199199199199484e+02 0.000000000000000000e+00 4.426536395559566017e+00 -2.322251357558258178e+00 3.574625039452250519e+01 5.713779664789697676e+00 -4.236308707692870712e+00
5.703203203203203202e+02 0.000000000000000000e+00 4.421470304217578473e+00 -2.329884214233857165e+00 3.565410980145244935e+01 5.708750087237035586e+00 -4.255650664577004250e+00
5.707207207207206920e+02 0.000000000000000000e+00 4.416698606055646792e+00 -2.337241369660958412e+00 3.556247628420905471e+01 5.704010751761856568e+00 -4.274709780789365254e+00
5.711211211211211776e+02 0.000000000000000000e+00 4.412198705617598193e+00 -2.344345399333036539e+00 3.547131664024227859e+01 5.699540575337280757e+00 -4.293506249016587617e+00
5.715215215215215494e+02 0.000000000000000000e+00 4.407947957318469889e+00 -2.351218939292465393e+00 3.538059768099977020e+01 5.695318112550751266e+00 -4.312060397882788720e+00
5.719219219219219212e+02 0.000000000000000000e+00 4.403923728684588923e+00 -2.357884622485428849e+00 3.529028631593611465e+01 5.691321824402351126e+00 -4.330392724318343767e+00
5.723223223223224068e+02 0.000000000000000000e+00 4.400103400417521016e+00 -2.364365078687313826e+00 3.520034955259099263e+01 5.687530095398685148e+00 -4.348523893556333064e+00
5.727227227227226649e+02 0.000000000000000000e+00 4.396464366328345363e+00 -2.370682934557777344e+00 3.511075449650213898e+01 5.683921233480049295e+00 -4.366474739136094740e+00
5.731231231231231504e+02 0.000000000000000000e+00 4.392984033389168985e+00 -2.376860813617653889e+00 3.502146835127106783e+01 5.680473470084379528e+00 -4.384266262917435597e+00
5.735235235235235223e+02 0.000000000000000000e+00 4.389639821713586798e+00 -2.382921336236520915e+00 3.493245841853287459e+01 5.677164960122382809e+00 -4.401919635025564048e+00
5.739239239239238941e+02 0.000000000000000000e+00 4.386409164549576190e+00 -2.388887119670002335e+00 3.484369209796156497e+01 5.673973781965102603e+00 -4.419456193918591680e+00
5.743243243243243796e+02 0.000000000000000000e+00 4.383269508277720661e+00 -2.394780778029570456e+00 3.475513688725939687e+01 5.670877937456353379e+00 -4.436897446350229757e+00
5.747247247247247515e+02 0.000000000000000000e+00 4.380198312450289677e+00 -2.400624922273664197e+00 3.466676038219596023e+01 5.667855351934036889e+00 -4.454265067373341935e+00
5.751251251251251233e+02 0.000000000000000000e+00 4.377173049721960751e+00 -2.406442160257427076e+00 3.457853027654067546e+01 5.664883874166193323e+00 -4.471580900354155119e+00
5.755255255255256088e+02 0.000000000000000000e+00 4.374171205915544647e+00 -2.412255096670534726e+00 3.449041436214095313e+01 5.661941276438042792e+00 -4.488866956949166820e+00
5.759259259259258670e+02 0.000000000000000000e+00 4.371170280000669095e+00 -2.418086333078051098e+00 3.440238052886179787e+01 5.659005254480931058e+00 -4.506145417122908725e+00
5.763263263263263525e+02 0.000000000000000000e+00 4.368147784060028016e+00 -2.423958467915099391e+00 3.431439676460890098e+01 5.656053427511409382e+00 -4.523438629146170342e+00
5.767267267267267243e+02 0.000000000000000000e+00 4.365081243337343153e+00 -2.429894096465545772e+00 3.422643115533219316e+01 5.653063338197483745e+00 -4.540769109603104425e+00
5.771271271271270962e+02 0.000000000000000000e+00 4.361948196219600504e+00 -2.435915810895750155e+00 3.413845188502051542e+01 5.650012452708352839e+00 -4.558159543353923482e+00
5.775275275275275817e+02 0.000000000000000000e+00 4.358726194219286754e+00 -2.442046200217262708e+00 3.405042723569984275e+01 5.646878160661117363e+00 -4.575632783586414121e+00
5.779279279279279535e+02 0.000000000000000000e+00 4.355392802011692766e+00 -2.448307850322350987e+00 3.396232558743150776e+01 5.643637775161636227e+00 -4.593211851783962629e+00
5.783283283283283254e+02 0.000000000000000000e+00 4.351925597394057377e+00 -2.454723343946696446e+00 3.387411541832996420e+01 5.640268532776104848e+00 -4.610919937729107687e+00
5.787287287287288109e+02 0.000000000000000000e+00 4.348302171317541820e+00 -2.461315260717356068e+00 3.378576530452903626e+01 5.636747593548818713e+00 -4.628780399514198507e+00
5.791291291291290690e+02 0.000000000000000000e+00 4.344500127873018869e+00 -2.468106177103024379e+00 3.369724392022099835e+01 5.633052041000397026e+00 -4.646816763532513050e+00
5.795295295295295546e+02 0.000000000000000000e+00 4.340497084285743767e+00 -2.475118666440678794e+00 3.360852003763170615e+01 5.629158882126006347e+00 -4.665052724471152601e+00
5.799299299299299264e+02 0.000000000000000000e+00 4.336270670924236015e+00 -2.482375298939132335e+00 3.351956252701526751e+01 5.625045047366938888e+00 -4.683512145348345257e+00
5.803303303303302982e+02 0.000000000000000000e+00 4.331802349712532418e+00 -2.489894799250436108e+00 3.343034519398280224e+01 5.620691192937954384e+00 -4.702215255180774989e+00
5.807307307307307838e+02 0.000000000000000000e+00 4.327098897549674916e+00 -2.497670436332199984e+00 3.334087733318291669e+01 5.616103110041237301e+00 -4.721157239965023678e+00
5.811311311311311556e+02 0.000000000000000000e+00 4.322177363242474257e+00 -2.505685193325390969e+00 3.325118426274897843e+01 5.611296923230923994e+00 -4.740323077108143934e+00
5.815315315315315274e+02 0.000000000000000000e+00 4.317054790377028439e+00 -2.513922119682376888e+00 3.316129130193701258e+01 5.606288924676405827e+00 -4.759697595524414737e+00
5.819319319319320130e+02 0.000000000000000000e+00 4.311748187303621194e+00 -2.522364361432494206e+00 3.307122367320580736e+01 5.601095434915492888e+00 -4.779265482229178019e+00
5.823323323323322711e+02 0.000000000000000000e+00 4.306274527142051056e+00 -2.530995161137639116e+00 3.298100650222224317e+01 5.595732797113228685e+00 -4.799011282315746030e+00
5.827327327327327566e+02 0.000000000000000000e+00 4.300650747808276719e+00 -2.539797857901149314e+00 3.289066481787195073e+01 5.590217377060113790e+00 -4.818919398960730405e+00
5.831331331331331285e+02 0.000000000000000000e+00 4.294893751961126327e+00 -2.548755887412212928e+00 3.280022355221667851e+01 5.584565563141907774e+00 -4.838974093450687519e+00
5.835335335335335003e+02 0.000000000000000000e+00 4.289020407066246321e+00 -2.557852781873037884e+00 3.270970754056534702e+01 5.578793766378709051e+00 -4.859159485153696778e+00
5.839339339339339858e+02 0.000000000000000000e+00 4.283047545330376238e+00 -2.567072170071682535e+00 3.261914152139056000e+01 5.572918420380545967e+00 -4.879459551544229612e+00
5.843343343343343577e+02 0.000000000000000000e+00 4.276991963770626626e+00 -2.576397777318106819e+00 3.252855013641209325e+01 5.566955981395338426e+00 -4.899858128171175053e+00
5.847347347347347295e+02 0.000000000000000000e+00 4.270870424141648414e+00 -2.585813425488581174e+00 3.243795793052228760e+01 5.560922928268041687e+00 -4.920338908693366875e+00
5.851351351351352150e+02 0.000000000000000000e+00 4.264699653012016256e+00 -2.595303033009699334e+00 3.234738935184466868e+01 5.554835762481502570e+00 -4.940885444852938235e+00
5.855355355355354732e+02 0.000000000000000000e+00 4.258496341687845188e+00 -2.604850614861931035e+00 3.225686875169486711e+01 5.548711008096063324e+00 -4.961481146484203464e+00
5.859359359359359587e+02 0.000000000000000000e+00 4.252277146276739472e+00 -2.614440282558305739e+00 3.216642038460726383e+01 5.542565211827721328e+00 -4.982109281515434418e+00
5.863363363363363305e+02 0.000000000000000000e+00 4.246058687645160035e+00 -2.624056244195926979e+00 3.207606840830301564e+01 5.536414942978851172e+00 -5.002752975979518624e+00
5.867367367367367024e+02 0.000000000000000000e+00 4.239857551437964389e+00 -2.633682804399128941e+00 3.198583688373446421e+01 5.530276793475508157e+00 -5.023395213989090280e+00
5.871371371371371879e+02 0.000000000000000000e+00 4.233690288081959352e+00 -2.643304364340792745e+00 3.189574977504072706e+01 5.524167377863875572e+00 -5.044018837748964756e+00
5.875375375375375597e+02 0.000000000000000000e+00 4.227573412764584759e+00 -2.652905421763662730e+00 3.180583094958144841e+01 5.518103333296053847e+00 -5.064606547561467664e+00
5.879379379379379316e+02 0.000000000000000000e+00 4.221523405462335177e+00 -2.662470570943042958e+00 3.171610417791015379e+01 5.512101319533613264e+00 -5.085140901826434856e+00
5.883383383383384171e+02 0.000000000000000000e+00 4.215556710917667260e+00 -2.671984502718771637e+00 3.162659313380267179e+01 5.506178018974239308e+00 -5.105604317028777928e+00
5.887387387387386752e+02 0.000000000000000000e+00 4.209689738646105184e+00 -2.681432004479233910e+00 3.153732139422515957e+01 5.500350136609100105e+00 -5.125979067747366003e+00
5.891391391391391608e+02 0.000000000000000000e+00 4.203938862952227851e+00 -2.690797960157809143e+00 3.144831243936074827e+01 5.494634400054820844e+00 -5.146247286658578446e+00
5.895395395395395326e+02 0.000000000000000000e+00 4.198320422885259973e+00 -2.700067350248858133e+00 3.135958965259710851e+01 5.489047559533943854e+00 -5.166390964530975793e+00
5.899399399399399044e+02 0.000000000000000000e+00 4.192850722308349987e+00 -2.709225251781077759e+00 3.127117632052289764e+01 5.483606387896244883e+00 -5.186391950221747038e+00
5.903403403403403900e+02 0.000000000000000000e+00 4.187543379662983511e+00 -2.718259259506083936e+00 3.118309176971401087e+01 5.478325003236861335e+00 -5.206234630618311598e+00
5.907407407407407618e+02 0.000000000000000000e+00 4.182394797673794073e+00 -2.727172753701267993e+00 3.109533023364363657e+01 5.473200222969154538e+00 -5.225920815615126003e+00
5.911411411411411336e+02 0.000000000000000000e+00 4.177394540375800602e+00 -2.735975293418846377e+00 3.100787598625309727e+01 5.468222580622850160e+00 -5.245459540585528657e+00
5.915415415415416192e+02 0.000000000000000000e+00 4.172532188308153422e+00 -2.744676297449899494e+00 3.092071330734569301e+01 5.463383074062022615e+00 -5.264859969937418782e+00
5.919419419419419910e+02 0.000000000000000000e+00 4.167797356407376697e+00 -2.753285027621288350e+00 3.083382650838295547e+01 5.458672658148699952e+00 -5.284131355221433068e+00
5.923423423423423628e+02 0.000000000000000000e+00 4.163179694044671919e+00 -2.761810588788549126e+00 3.074719993252550410e+01 5.454082228208534389e+00 -5.303283035097194897e+00
5.927427427427428483e+02 0.000000000000000000e+00 4.158668884969074497e+00 -2.770261928866091239e+00 3.066081795458330816e+01 5.449602619973958895e+00 -5.322324435379499619e+00
5.931431431431431065e+02 0.000000000000000000e+00 4.154254647369626241e+00 -2.778647838772130285e+00 3.057466498108318831e+01 5.445224609621490686e+00 -5.341265068993905629e+00
5.935435435435435920e+02 0.000000000000000000e+00 4.149926733843400939e+00 -2.786976952501518667e+00 3.048872545019776226e+01 5.440938913736204086e+00 -5.360114536022919651e+00
5.939439439439439639e+02 0.000000000000000000e+00 4.145674931379517147e+00 -2.795257747060020392e+00 3.040298383178807740e+01 5.436736189350810378e+00 -5.378882523668693239e+00
5.943443443443443357e+02 0.000000000000000000e+00 4.141489061396441684e+00 -2.803498542501614565e+00 3.031742462739117627e+01 5.432607033913683381e+00 -5.397578806270786345e+00
5.947447447447448212e+02 0.000000000000000000e+00 4.137358979715344276e+00 -2.811707501919613605e+00 3.023203237022720202e+01 5.428541985308399376e+00 -5.416213245293732825e+00
5.951451451451451931e+02 0.000000000000000000e+00 4.133274576570755698e+00 -2.819892631448439602e+00 3.014679162517630573e+01 5.424531521837749892e+00 -5.434795789351909434e+00
5.955455455455455649e+02 0.000000000000000000e+00 4.129225776615896848e+00 -2.828061780238755318e+00 3.006168698882660806e+01 5.420566062259268847e+00 -5.453336474168679615e+00
5.959459459459460504e+02 0.000000000000000000e+00 4.125202538901362459e+00 -2.836222640508978543e+00 2.997670308940669770e+01 5.416635965717730983e+00 -5.471845422622578781e+00
5.963463463463463086e+02 0.000000000000000000e+00 4.121194856891108316e+00 -2.844382747504425879e+00 2.989182458684425114e+01 5.412731531814429786e+00 -5.490332844722445316e+00
5.967467467467467941e+02 0.000000000000000000e+00 4.117192758476662107e+00 -2.852549479490207318e+00 2.980703617275715089e+01 5.408843000584084848e+00 -5.508809037594986080e+00
5.971471471471471659e+02 0.000000000000000000e+00 4.113186305945149002e+00 -2.860730057797411519e+00 2.972232257040907655e+01 5.404960552468196511e+00 -5.527284385507869047e+00
5.975475475475475378e+02 0.000000000000000000e+00 4.109165595986397079e+00 -2.868931546784025954e+00 2.963766853475569008e+01 5.401074308348796649e+00 -5.545769359875052373e+00
5.979479479479480233e+02 0.000000000000000000e+00 4.105120759730240820e+00 -2.877160853840265986e+00 2.955305885243753039e+01 5.397174329534237813e+00 -5.564274519224809978e+00
5.983483483483483951e+02 0.000000000000000000e+00 4.101041962693230403e+00 -2.885424729395680288e+00 2.946847834176580250e+01 5.393250617771627731e+00 -5.582810509217495110e+00
5.987487487487487670e+02 0.000000000000000000e+00 4.096919404814158838e+00 -2.893729766928032632e+00 2.938391185272593020e+01 5.389293115211302165e+00 -5.601388062672185697e+00
5.991491491491492525e+02 0.000000000000000000e+00 4.092743320438074761e+00 -2.902082402943761963e+00 2.929934426698466154e+01 5.385291704460115625e+00 -5.620017999504511863e+00
5.995495495495495106e+02 0.000000000000000000e+00 4.088503978316282428e+00 -2.910488916993969610e+00 2.921476049788473972e+01 5.381236208537032439e+00 -5.638711226801262910e+00
5.999499499499499962e+02 0.000000000000000000e+00 4.084191681625881643e+00 -2.918955431658432076e+00 2.913014549044312673e+01 5.377116390892666686e+00 -5.657478738751109404e+00
6.003503503503503680e+02 0.000000000000000000e+00 4.079799046600385282e+00 -2.927486188593064753e+00 2.904548649924620918e+01 5.372924233284948059e+00 -5.676329338811569869e+00
6.007507507507507398e+02 0.000000000000000000e+00 4.075332662779374004e+00 -2.936074604392047149e+00 2.896078474516272649e+01 5.368665536462202681e+00 -5.695257863450819968e+00
6.011511511511512253e+02 0.000000000000000000e+00 4.070804450005738317e+00 -2.944709978294213215e+00 2.887604677574628909e+01 5.364350562413022772e+00 -5.714253340387998037e+00
6.015515515515515972e+02 0.000000000000000000e+00 4.066226411882922775e+00 -2.953381609074767766e+00 2.879127922036239795e+01 5.359989158158384726e+00 -5.733304497585578474e+00
6.019519519519519690e+02 0.000000000000000000e+00 4.061610625980094369e+00 -2.962078803355083778e+00 2.870648878046289099e+01 5.355591414561544639e+00 -5.752399904210392378e+00
6.023523523523524545e+02 0.000000000000000000e+00 4.056969243860564234e+00 -2.970790875568951606e+00 2.862168222956640307e+01 5.351167682690061156e+00 -5.771527970612311265e+00
6.027527527527527127e+02 0.000000000000000000e+00 4.052314491081787651e+00 -2.979507147978566195e+00 2.853686641327080054e+01 5.346728573792702832e+00 -5.790676948334905205e+00
6.031531531531531982e+02 0.000000000000000000e+00 4.047658667165165980e+00 -2.988216950683408868e+00 2.845204824922475950e+01 5.342284959269250066e+00 -5.809834930140311826e+00
6.035535535535535701e+02 0.000000000000000000e+00 4.043014145635126511e+00 -2.996909621591825612e+00 2.836723472716684569e+01 5.337847970718456736e+00 -5.828989849968380099e+00
6.039539539539539419e+02 0.000000000000000000e+00 4.038393373996029823e+00 -3.005574506447672434e+00 2.828243290890775086e+01 5.333428999904299417e+00 -5.848129482965092052e+00
6.043543543543544274e+02 0.000000000000000000e+00 4.033808873726840716e+00 -3.014200958830315358e+00 2.819764992831252925e+01 5.329039698784399093e+00 -5.867241445482562767e+00
6.047547547547547993e+02 0.000000000000000000e+00 4.029273240305997206e+00 -3.022778340129761432e+00 2.811289299132546660e+01 5.324691979467388592e+00 -5.886313195057724101e+00
6.051551551551551711e+02 0.000000000000000000e+00 4.024799143190094242e+00 -3.031296019569751365e+00 2.802816937597896185e+01 5.320398014267979647e+00 -5.905332030424759182e+00
6.055555555555556566e+02 0.000000000000000000e+00 4.020399325819212777e+00 -3.039743374202430459e+00 2.794348643234734197e+01 5.316170235664330335e+00 -5.924285091527536906e+00
6.059559559559559148e+02 0.000000000000000000e+00 4.016086605624025196e+00 -3.048109788895914107e+00 2.785885158260015260e+01 5.312021336315808639e+00 -5.943159359500072014e+00
6.063563563563564003e+02 0.000000000000000000e+00 4.011873874002702678e+00 -3.056384656362709507e+00 2.777427232095774912e+01 5.307964269043452532e+00 -5.961941656668301448e+00
6.067567567567567721e+02 0.000000000000000000e+00 4.007774096361771399e+00 -3.064557377129517590e+00 2.768975621373037654e+01 5.304012246874378889e+00 -5.980618646574953345e+00
6.071571571571571440e+02 0.000000000000000000e+00 4.003800312078809043e+00 -3.072617359546114812e+00 2.760531089928974779e+01 5.300178742992045500e+00 -5.999176833940467191e+00
6.075575575575576295e+02 0.000000000000000000e+00 3.999965634523761082e+00 -3.080554019799564003e+00 2.752094408807792547e+01 5.296477490764672780e+00 -6.017602564687862809e+00
6.079579579579580013e+02 0.000000000000000000e+00 3.996283251041177209e+00 -3.088356781894674441e+00 2.743666356261798001e+01 5.292922483741691053e+00 -6.035882025944516727e+00
6.083583583583583732e+02 0.000000000000000000e+00 3.992766422964422190e+00 -3.096015077668212712e+00 2.735247717748734431e+01 5.289527975632424273e+00 -6.054001246036833095e+00
6.087587587587588587e+02 0.000000000000000000e+00 3.989428485619228582e+00 -3.103518346780020920e+00 2.726839285935156454e+01 5.286308480350498940e+00 -6.071946094479585554e+00
6.091591591591591168e+02 0.000000000000000000e+00 3.986282848304156801e+00 -3.110856036718345763e+00 2.718441860693054934e+01 5.283278771964106113e+00 -6.089702281993680799e+00
6.095595595595596023e+02 0.000000000000000000e+00 3.983342994315464125e+00 -3.118017602789180387e+00 2.710056249103942605e+01 5.280453884738633974e+00 -6.107255360486618656e+00
6.099599599599599742e+02 0.000000000000000000e+00 3.980622480916906625e+00 -3.124992508148238812e+00 2.701683265453524996e+01 5.277849111569921092e+00 -6.124590723082690147e+00
6.103603603603603460e+02 0.000000000000000000e+00 3.978131836039011660e+00 -3.131772814882083367e+00 2.693323609188702505e+01 5.275476794359690302e+00 -6.141696725762813003e+00
6.107607607607608315e+02 0.000000000000000000e+00 3.975863515302435758e+00 -3.138365950778876368e+00 2.684977144653899472e+01 5.273331008641690687e+00 -6.158579886218262800e+00
6.111611611611612034e+02 0.000000000000000000e+00 3.973803324091917943e+00 -3.144785061484967059e+00 2.676643383313681568e+01 5.271399010462474166e+00 -6.175253647121792255e+00
6.115615615615615752e+02 0.000000000000000000e+00 3.971936917940510625e+00 -3.151043423832433632e+00 2.668321820757846297e+01 5.269667769871588803e+00 -6.191731729519034388e+00
6.119619619619620607e+02 0.000000000000000000e+00 3.970249811414916508e+00 -3.157154437632314625e+00 2.660011937434170193e+01 5.268123979794481215e+00 -6.208028076867933009e+00
6.123623623623623189e+02 0.000000000000000000e+00 3.968727378103054093e+00 -3.163131625681714354e+00 2.651713198651961534e+01 5.266754056044931076e+00 -6.224156855036966363e+00
6.127627627627628044e+02 0.000000000000000000e+00 3.967354850619386752e+00 -3.168988633772684693e+00 2.643425054580461619e+01 5.265544137319722040e+00 -6.240132452315805267e+00
6.131631631631631763e+02 0.000000000000000000e+00 3.966117320601370011e+00 -3.174739230670908796e+00 2.635146940247956593e+01 5.264480085196865389e+00 -6.255969479395773192e+00
6.135635635635635481e+02 0.000000000000000000e+00 3.964999738716556976e+00 -3.180397308138793733e+00 2.626878275543731434e+01 5.263547484148034528e+00 -6.271682769387609824e+00
6.139639639639640336e+02 0.000000000000000000e+00 3.963986914653716553e+00 -3.185976880919483278e+00 2.618618465217181779e+01 5.262731641513695990e+00 -6.287287377807260214e+00
6.143643643643644054e+02 0.000000000000000000e+00 3.963063517126386159e+00 -3.191492086742186984e+00 2.610366898876925745e+01 5.262017587526202078e+00 -6.302798582591861987e+00
6.147647647647647773e+02 0.000000000000000000e+00 3.962214073883529863e+00 -3.196957186311522037e+00 2.602122950992757922e+01 5.261390075306238145e+00 -6.318231884076652705e+00
6.151651651651652628e+02 0.000000000000000000e+00 3.961422971681116678e+00 -3.202386563351922177e+00 2.593885980893162468e+01 5.260833580837953605e+00 -6.333603005021615218e+00
6.155655655655655210e+02 0.000000000000000000e+00 3.960674456310542269e+00 -3.207794724533030717e+00 2.585655332767444747e+01 5.260332303020476274e+00 -6.348927890591937739e+00
6.159659659659660065e+02 0.000000000000000000e+00 3.959952632602181666e+00 -3.213196299531873024e+00 2.577430335665198413e+01 5.259870163616398031e+00 -6.364222708359790204e+00
6.163663663663663783e+02 0.000000000000000000e+00 3.959241464395191201e+00 -3.218606041007987528e+00 2.569210303497015957e+01 5.259430807274867448e+00 -6.379503848325640547e+00
6.167667667667667502e+02 0.000000000000000000e+00 3.958524774542837577e+00 -3.224038824606978437e+00 2.560994535029692543e+01 5.258997601520931653e+00 -6.394787922891609355e+00
6.171671671671672357e+02 0.000000000000000000e+00 3.957786244951577714e+00 -3.229509648960515733e+00 2.552782313895285426e+01 5.258553636791063468e+00 -6.410091766856140794e+00
6.175675675675676075e+02 0.000000000000000000e+00 3.957009416533097124e+00 -3.235033635686335174e+00 2.544572908581343995e+01 5.258081726370988918e+00 -6.425432437467293312e+00
6.179679679679679793e+02 0.000000000000000000e+00 3.956177689236284323e+00 -3.240626029381132867e+00 2.536365572438725735e+01 5.257564406456083361e+00 -6.440827214348132657e+00
6.183683683683684649e+02 0.000000000000000000e+00 3.955274322025914557e+00 -3.246302197645434262e+00 2.528159543676444798e+01 5.256983936110515288e+00 -6.456293599557128005e+00
6.187687687687687230e+02 0.000000000000000000e+00 3.954282432896860655e+00 -3.252077631042737949e+00 2.519954045364514172e+01 5.256322297283233524e+00 -6.471849317549072111e+00
6.191691691691692085e+02 0.000000000000000000e+00 3.953184998874093026e+00 -3.257967943138595501e+00 2.511748285432346961e+01 5.255561194822178095e+00 -6.487512315198173951e+00
6.195695695695695804e+02 0.000000000000000000e+00 3.951964856000245163e+00 -3.263988870479295201e+00 2.503541456670177467e+01 5.254682056442305793e+00 -6.503300761792729645e+00
6.199699699699699522e+02 0.000000000000000000e+00 3.950604699340942716e+00 -3.270156272595414748e+00 2.495332736727462475e+01 5.253666032743353753e+00 -6.519233049022687965e+00
6.203703703703704377e+02 0.000000000000000000e+00 3.949090542578304053e+00 -3.276483008463060287e+00 2.487121544661619055e+01 5.252497436037728562e+00 -6.535324352192617425e+00
6.207707707707708096e+02 0.000000000000000000e+00 3.947425668165749357e+00 -3.282966334843706591e+00 2.478908594164508372e+01 5.251177610762880477e+00 -6.551572752652390363e+00
6.211711711711711814e+02 0.000000000000000000e+00 3.945618829638064540e+00 -3.289598558751549717e+00 2.470695016923585285e+01 5.249713213295592595e+00 -6.567970475021667198e+00
6.215715715715716669e+02 0.000000000000000000e+00 3.943678848616016808e+00 -3.296371918997564876e+00 2.462481952797368479e+01 5.248110921868942569e+00 -6.584508899971197593e+00
6.219719719719719251e+02 0.000000000000000000e+00 3.941614612921640060e+00 -3.303278587869939997e+00 2.454270549658765788e+01 5.246378702343790223e+00 -6.601179236943366391e+00
6.223723723723724106e+02 0.000000000000000000e+00 3.939435076597774810e+00 -3.310310671118088521e+00 2.446061963393653116e+01 5.244525666581623113e+00 -6.617972593643273171e+00
6.227727727727727824e+02 0.000000000000000000e+00 3.937149259916949973e+00 -3.317460207943767614e+00 2.437857357904249511e+01 5.242561049797700434e+00 -6.634879975978336120e+00
6.231731731731731543e+02 0.000000000000000000e+00 3.934766249360066581e+00 -3.324719171047263444e+00 2.429657905103788096e+01 5.240494178597288055e+00 -6.651892288143557153e+00
6.235735735735736398e+02 0.000000000000000000e+00 3.932295197630608641e+00 -3.332079466566995052e+00 2.421464784921667501e+01 5.238334470984540303e+00 -6.669000332536256792e+00
6.239739739739740116e+02 0.000000000000000000e+00 3.929745323651090416e+00 -3.339532934125699626e+00 2.413279185301675511e+01 5.236091436350065464e+00 -6.686194809807588513e+00
6.243743743743743835e+02 0.000000000000000000e+00 3.927125912564832788e+00 -3.347071346796681723e+00 2.405102302200390341e+01 5.233774675488689354e+00 -6.703466318857209671e+00
6.247747747747748690e+02 0.000000000000000000e+00 3.924446315721752399e+00 -3.354686411142893121e+00 2.396935339588068814e+01 5.231393880581691747e+00 -6.720805356815517939e+00
6.251751751751751272e+02 0.000000000000000000e+00 3.921715950703230646e+00 -3.362369767184958391e+00 2.388779509450245087e+01 5.228958835196806376e+00 -6.738202319056085798e+00
6.255755755755756127e+02 0.000000000000000000e+00 3.918944301316784617e+00 -3.370112988386964048e+00 2.380636031787020102e+01 5.226479414325524431e+00 -6.755647499186778759e+00
6.259759759759759845e+02 0.000000000000000000e+00 3.916140917571198088e+00 -3.377907581711525609e+00 2.372506134611285233e+01 5.223965584324474776e+00 -6.773131089069295285e+00
6.263763763763763563e+02 0.000000000000000000e+00 3.913315415701390521e+00 -3.385744987587813171e+00 2.364391053949077559e+01 5.221427402949174734e+00 -6.790643178803179580e+00
6.267767767767768419e+02 0.000000000000000000e+00 3.910477478154206210e+00 -3.393616579892011487e+00 2.356292033843487843e+01 5.218875019355806444e+00 -6.808173756720492520e+00
6.271771771771772137e+02 0.000000000000000000e+00 3.907636853615059636e+00 -3.401513665977518031e+00 2.348210326349153831e+01 5.216318674097664143e+00 -6.825712709400022504e+00
6.275775775775775855e+02 0.000000000000000000e+00 3.904803356963526539e+00 -3.409427486667837570e+00 2.340147191535102422e+01 5.213768699114496030e+00 -6.843249821651298248e+00
6.279779779779780711e+02 0.000000000000000000e+00 3.901986869314200135e+00 -3.417349216249476740e+00 2.332103897485637845e+01 5.211235517741386047e+00 -6.860774776541234132e+00
6.283783783783783292e+02 0.000000000000000000e+00 3.899197338000703894e+00 -3.425269962475496754e+00 2.324081720298565301e+01 5.208729644715859308e+00 -6.878277155367484852e+00
6.287787787787788147e+02 0.000000000000000000e+00 3.896444776565033408e+00 -3.433180766563737052e+00 2.316081944085190969e+01 5.206261686154789459e+00 -6.895746437663774486e+00
6.291791791791791866e+02 0.000000000000000000e+00 3.893739264773543596e+00 -3.441072603212802505e+00 2.308105860970854906e+01 5.203842339586373100e+00 -6.913172001214107354e+00
6.295795795795795584e+02 0.000000000000000000e+00 3.891090948613395994e+00 -3.448936380570089000e+00 2.300154771095819228e+01 5.201482393914602653e+00 -6.930543122038557158e+00
6.299799799799800439e+02 0.000000000000000000e+00 3.888510040290782399e+00 -3.456762940261981498e+00 2.292229982614379935e+01 5.199192729458346207e+00 -6.947848974398596056e+00
6.303803803803804158e+02 0.000000000000000000e+00 3.886004777559293188e+00 -3.464544657656887239e+00 2.284332377514530776e+01 5.196982392163818076e+00 -6.965080557158387364e+00
6.307807807807807876e+02 0.000000000000000000e+00 3.883573959642561135e+00 -3.472281306537539081e+00 2.276460857896545065e+01 5.194851539442879584e+00 -6.982238096147952433e+00
6.311811811811812731e+02 0.000000000000000000e+00 3.881213651688142363e+00 -3.479974812297115250e+00 2.268613759783555395e+01 5.192797753839073494e+00 -6.999325300366621150e+00
6.315815815815815313e+02 0.000000000000000000e+00 3.878919936253666378e+00 -3.487627093592848837e+00 2.260789419787734289e+01 5.190818247836403998e+00 -7.016345973363868893e+00
6.319819819819820168e+02 0.000000000000000000e+00 3.876688913599934949e+00 -3.495240062109772339e+00 2.252986175159144011e+01 5.188909025594767854e+00 -7.033303857818751226e+00
6.323823823823823886e+02 0.000000000000000000e+00 3.874516701724672885e+00 -3.502815622560717657e+00 2.245202363782894395e+01 5.187065926776313063e+00 -7.050202635594970957e+00
6.327827827827827605e+02 0.000000000000000000e+00 3.872399436318119115e+00 -3.510355672689868811e+00 2.237436324180919200e+01 5.185284882642804405e+00 -7.067045927712456432e+00
6.331831831831832460e+02 0.000000000000000000e+00 3.870333270798553826e+00 -3.517862103253222017e+00 2.229686395511976116e+01 5.183561916062728869e+00 -7.083837294345585178e+00
6.335835835835836178e+02 0.000000000000000000e+00 3.868314376290982182e+00 -3.525336798048783749e+00 2.221950917568449313e+01 5.181893141475768516e+00 -7.100580234837394755e+00
6.339839839839839897e+02 0.000000000000000000e+00 3.866338941627134318e+00 -3.532781633895254458e+00 2.214228230782033791e+01 5.180274764951420252e+00 -7.117278187687148261e+00
6.343843843843844752e+02 0.000000000000000000e+00 3.864403173370334343e+00 -3.540198480639134004e+00 2.206516676218228667e+01 5.178703084137481483e+00 -7.133934530559216114e+00
6.347847847847847333e+02 0.000000000000000000e+00 3.862503295776420487e+00 -3.547589201156498007e+00 2.198814595579356990e+01 5.177174488274260966e+00 -7.150552580293734195e+00
6.351851851851852189e+02 0.000000000000000000e+00 3.860635550827495877e+00 -3.554955651349445134e+00 2.191120331205453908e+01 5.175685458219447810e+00 -7.167135592862194926e+00
6.355855855855855907e+02 0.000000000000000000e+00 3.858796198223046758e+00 -3.562299680137215319e+00 2.183432226070713966e+01 5.174232566410807976e+00 -7.183686763418961618e+00
6.359859859859859625e+02 0.000000000000000000e+00 3.856981515362178925e+00 -3.569623129482835111e+00 2.175748623786333269e+01 5.172812476899935064e+00 -7.200209226272846763e+00
6.363863863863864481e+02 0.000000000000000000e+00 3.855187797370263070e+00 -3.576927834362919612e+00 2.168067868599443671e+01 5.171421945311394097e+00 -7.216706054908428314e+00
6.367867867867868199e+02 0.000000000000000000e+00 3.853411357072289434e+00 -3.584215622790765110e+00 2.160388305393468045e+01 5.170057818890683166e+00 -7.233180261941640765e+00
6.371871871871871917e+02 0.000000000000000000e+00 3.851648525031947656e+00 -3.591488315796809161e+00 2.152708279689008464e+01 5.168717036475811710e+00 -7.249634799180171285e+00
6.375875875875876773e+02 0.000000000000000000e+00 3.849895649494783356e+00 -3.598747727451723222e+00 2.145026137640826391e+01 5.167396628486642385e+00 -7.266072557584379865e+00
6.379879879879879354e+02 0.000000000000000000e+00 3.848149096439712480e+00 -3.605995664834438230e+00 2.137340226041395397e+01 5.166093716969299976e+00 -7.282496367258417536e+00
6.383883883883884209e+02 0.000000000000000000e+00 3.846405249550599592e+00 -3.613233928074777168e+00 2.129648892318414255e+01 5.164805515530446201e+00 -7.298908997501740714e+00
6.387887887887887928e+02 0.000000000000000000e+00 3.844660510234021444e+00 -3.620464310305493427e+00 2.121950484537116211e+01 5.163529329408333979e+00 -7.315313156748715073e+00
6.391891891891891646e+02 0.000000000000000000e+00 3.842911297606832477e+00 -3.627688597697797945e+00 2.114243351397782078e+01 5.162262555419516730e+00 -7.331711492604142677e+00
6.395895895895896501e+02 0.000000000000000000e+00 3.841154048487283035e+00 -3.634908569452477423e+00 2.106525842236806056e+01 5.161002681987270080e+00 -7.348106591827274769e+00
6.399899899899900220e+02 0.000000000000000000e+00 3.839385217425217434e+00 -3.642125997799894321e+00 2.098796307027051000e+01 5.159747289123828295e+00 -7.364500980360233484e+00
6.403903903903903938e+02 0.000000000000000000e+00 3.837602289522124011e+00 -3.649342483583950525e+00 2.091053458985925317e+01 5.158494763740861799e+00 -7.380896411294912696e+00
6.407907907907908793e+02 0.000000000000000000e+00 3.835807095374121900e+00 -3.656558942392251765e+00 2.083297516579207809e+01 5.157246621267930209e+00 -7.397291565329311425e+00
6.411911911911911375e+02 0.000000000000000000e+00 3.834002574052419732e+00 -3.663776167485366386e+00 2.075529082139837556e+01 5.156005105980909775e+00 -7.413684385213059613e+00
6.415915915915916230e+02 0.000000000000000000e+00 3.832191594376865851e+00 -3.670995025430556780e+00 2.067748749105291495e+01 5.154772330747903197e+00 -7.430072914004881568e+00
6.419919919919919948e+02 0.000000000000000000e+00 3.830376954940817313e+00 -3.678216456117766597e+00 2.059957102017939690e+01 5.153550285529107100e+00 -7.446455295079701386e+00
6.423923923923923667e+02 0.000000000000000000e+00 3.828561384091599962e+00 -3.685441472729422685e+00 2.052154716526111145e+01 5.152340837355495751e+00 -7.462829772114432103e+00
6.427927927927928522e+02 0.000000000000000000e+00 3.826747539932284781e+00 -3.692671161790173073e+00 2.044342159381429269e+01 5.151145730330597416e+00 -7.479194689112844685e+00
6.431931931931932240e+02 0.000000000000000000e+00 3.824938010328793325e+00 -3.699906683122478057e+00 2.036519988440055329e+01 5.149966585642928862e+00 -7.495548490391357177e+00
6.435935935935935959e+02 0.000000000000000000e+00 3.823135312892134152e+00 -3.707149269864373764e+00 2.028688752663576622e+01 5.148804901541126355e+00 -7.511889720573705631e+00
6.439939939939940814e+02 0.000000000000000000e+00 3.821341895010377243e+00 -3.714400228471248511e+00 2.020848992118828846e+01 5.147662053355261946e+00 -7.528217024608707675e+00
6.443943943943943395e+02 0.000000000000000000e+00 3.819560133807797797e+00 -3.721660938715842804e+00 2.013001237975231561e+01 5.146539293491514400e+00 -7.544529147747169873e+00
6.447947947947948251e+02 0.000000000000000000e+00 3.817792336182179724e+00 -3.728932853675814840e+00 2.005146012508340903e+01 5.145437751435721907e+00 -7.560824935564980365e+00
6.451951951951951969e+02 0.000000000000000000e+00 3.816040738787052078e+00 -3.736217499755056792e+00 1.997283829098606134e+01 5.144358433735618519e+00 -7.577103333950674369e+00
6.455955955955955687e+02 0.000000000000000000e+00 3.814307508019254556e+00 -3.743516476657049452e+00 1.989415192230303830e+01 5.143302224031032210e+00 -7.593363389098328753e+00
6.459959959959960543e+02 0.000000000000000000e+00 3.812594740056240994e+00 -3.750831457411507586e+00 1.981540597492781330e+01 5.142269883029015887e+00 -7.609604247525325604e+00
6.463963963963964261e+02 0.000000000000000000e+00 3.810904460816999517e+00 -3.758164188361945435e+00 1.973660531579746191e+01 5.141262048500294668e+00 -7.625825156058141374e+00
6.467967967967967979e+02 0.000000000000000000e+00 3.809238625974487036e+00 -3.765516489160347646e+00 1.965775472289799097e+01 5.140279235304134886e+00 -7.642025461850110446e+00
6.471971971971972835e+02 0.000000000000000000e+00 3.807599120980498242e+00 -3.772890252763616559e+00 1.957885888526966767e+01 5.139321835384791370e+00 -7.658204612342345285e+00
6.475975975975975416e+02 0.000000000000000000e+00 3.805987761023033045e+00 -3.780287445470875696e+00 1.949992240298037416e+01 5.138390117728874884e+00 -7.674362155320579859e+00
6.479979979979980271e+02 0.000000000000000000e+00 3.804406291054718281e+00 -3.787710106877284488e+00 1.942094978715758202e+01 5.137484228432853683e+00 -7.690497738870760713e+00
6.483983983983983990e+02 0.000000000000000000e+00 3.802856385792807714e+00 -3.795160349888249129e+00 1.934194545997769410e+01 5.136604190646210100e+00 -7.706611111386152402e+00
6.487987987987987708e+02 0.000000000000000000e+00 3.801339649703194823e+00 -3.802640360726528002e+00 1.926291375465716271e+01 5.135749904601638605e+00 -7.722702121581548340e+00
6.491991991991992563e+02 0.000000000000000000e+00 3.799857617009294586e+00 -3.810152398935784390e+00 1.918385891546314781e+01 5.134921147606164027e+00 -7.738770718500376233e+00
6.495995995995996282e+02 0.000000000000000000e+00 3.798411751702701622e+00 -3.817698797371704700e+00 1.910478509770641153e+01 5.134117574046470622e+00 -7.754816951470289155e+00
6.500000000000000000e+02 0.000000000000000000e+00 3.797003447516544838e+00 -3.825281962203774810e+00 1.902569636775197637e+01 5.133338715367585792e+00 -7.770840970158232608e+00

